Cryptographic and Financial Fairness

A recent trend in multi-party computation is to achieve cryptographic fairness via monetary penalties, i.e. each honest player either obtains the output or receives a compensation in the form of a cryptocurrency. We pioneer another type of fairness, financial fairness, that is closer to the real-world valuation of financial transactions. Intuitively, a penalty protocol is financially fair if the net present cost of participation (the total value of cash inflows less cash outflows, weighted by the relative discount rate) is the same for all honest participants, even when some parties cheat. We formally define the notion, show several impossibility results based on game theory, and analyze the practical effects of (lack of) financial fairness if one was to run the protocols for real on Bitcoin using Bloomberg's dark pool trading. For example, we show that the ladder protocol (CRYPTO'14), and its variants (CCS'15 and CCS'16), fail to achieve financial fairness both in theory and in practice, while the penalty protocols of Kumaresan and Bentov (CCS'14) and Baum, David and Dowsley (FC'20) are financially fair. This version contains formal definitions, detailed security proofs, demos and experimental data in the appendix.

==> data/C_Ladder_4.csv <==
R,P1,P2,P3,P4
0,0,0,0,0
1,1,1,1,0
2,1,1,1,3
3,1,1,3,3
4,1,2,3,3
5,0,2,3,3
6,0,0,3,3
7,0,0,0,3
8,0,0,0,0

==> data/C_LockedLadder_4P_2r.csv <==
R,P1,P2,P3,P4
0,0,0,0,0
1,1,1,1,0
2,1,1,1,1
3,1,1,1,4
4,1,1,2,4
5,1,1,3,5
6,1,1,5,5
7,1,3,5,5
8,1,4,5,5
9,1,5,6,6
10,4,5,6,6
11,5,6,7,6
12,5,6,7,7
13,5,6,7,10
14,5,6,8,10
15,5,6,9,11
16,5,6,11,11
17,5,8,11,11
18,5,9,11,11
19,5,10,12,12
20,8,10,12,12
21,5,10,12,12
22,5,9,11,11
23,4,9,11,11
24,4,7,10,10
25,4,5,10,10
26,4,5,7,9
27,4,5,6,9
28,4,5,6,6
29,1,4,5,5
30,0,4,5,5
31,0,2,4,4
32,0,0,4,4
33,0,0,1,3
34,0,0,0,3
35,0,0,0,0

==> data/C_PlantedLadder_4P_2r.csv <==
R,P1,P2,P3,P4
0,0,0,0,0
1,3,3,3,0
2,3,3,3,11
3,3,3,13,11
4,3,12,13,11
5,11,12,13,11
6,11,12,13,18
7,11,12,19,18
8,11,17,19,18
9,15,17,19,18
10,15,17,19,21
11,15,17,21,21
12,15,18,21,21
13,14,18,21,21
14,14,16,21,21
15,14,16,18,21
16,14,16,18,17
17,9,16,18,17
18,9,10,18,17
19,9,10,11,17
20,9,10,11,9
21,0,10,11,9
22,0,0,11,9
23,0,0,0,9
24,0,0,0,0

==> data/DW_AmortizedLadder_4P.csv <==
R,P1,P2,P3,P4,P5,P6,P7,P8,P9,P10,P11,P12,P13,P14,P15,P16,P17,P18,P19,P20,P21,P22,P23,P24,P25,P26,P27,P28,P29,P30,P31,P32,P33,P34,P35,P36,P37,P38,P39,P40,P41,P42,P43,P44,P45,P46,P47,P48,P49,P50,P51,P52,P53,P54,P55
1,110,112,114,116,118,120,122,124,126,128,130,132,134,136,138,140,142,144,146,148,150,152,154,156,158,160,162,164,166,168,170,172,174,176,178,180,182,184,186,188,190,192,194,196,198,200,202,204,206,208,210,212,214,216,216
2,-110,-112,-114,-116,-118,-120,-122,-124,-126,-128,-130,-132,-134,-136,-138,-140,-142,-144,-146,-148,-150,-152,-154,-156,-158,-160,-162,-164,-166,-168,-170,-172,-174,-176,-178,-180,-182,-184,-186,-188,-190,-192,-194,-196,-198,-200,-202,-204,-206,-208,-210,-212,-214,-216,-216

==> data/DW_Ladder_4.csv <==
R,P1,P2,P3,P4,P5,P6,P7,P8,P9,P10,P11,P12,P13,P14,P15,P16,P17,P18,P19,P20,P21,P22,P23,P24,P25,P26,P27,P28,P29,P30,P31,P32,P33,P34,P35,P36,P37,P38,P39,P40,P41,P42,P43,P44,P45,P46,P47,P48,P49,P50,P51,P52,P53,P54,P55
1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0
2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,54
3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,53,0
4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,52,0,0
5,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,51,0,0,0
6,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,50,0,0,0,0
7,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,49,0,0,0,0,0
8,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,48,0,0,0,0,0,0
9,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,47,0,0,0,0,0,0,0
10,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,46,0,0,0,0,0,0,0,0
11,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,45,0,0,0,0,0,0,0,0,0
12,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,44,0,0,0,0,0,0,0,0,0,0
13,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,43,0,0,0,0,0,0,0,0,0,0,0
14,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,42,0,0,0,0,0,0,0,0,0,0,0,0
15,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,41,0,0,0,0,0,0,0,0,0,0,0,0,0
16,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,40,0,0,0,0,0,0,0,0,0,0,0,0,0,0
17,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,39,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
18,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,38,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
19,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,37,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
20,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,36,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
21,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,35,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
22,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,34,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
23,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,33,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
24,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,32,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
25,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,31,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
26,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,30,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
27,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,29,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
28,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,28,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
29,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,27,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
30,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,26,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
31,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,25,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
32,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,24,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
33,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
34,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,22,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
35,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,21,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
36,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,20,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
37,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,19,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
38,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,18,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
39,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,17,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
40,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,16,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
41,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,15,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
42,0,0,0,0,0,0,0,0,0,0,0,0,0,0,14,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
43,0,0,0,0,0,0,0,0,0,0,0,0,0,13,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
44,0,0,0,0,0,0,0,0,0,0,0,0,12,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
45,0,0,0,0,0,0,0,0,0,0,0,11,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
46,0,0,0,0,0,0,0,0,0,0,10,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
47,0,0,0,0,0,0,0,0,0,9,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
48,0,0,0,0,0,0,0,0,8,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
49,0,0,0,0,0,0,0,7,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
50,0,0,0,0,0,0,6,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
51,0,0,0,0,0,5,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
52,0,0,0,0,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
53,0,0,0,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
54,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
55,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
56,-1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
57,0,-2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
58,0,0,-3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
59,0,0,0,-4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
60,0,0,0,0,-5,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
61,0,0,0,0,0,-6,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
62,0,0,0,0,0,0,-7,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
63,0,0,0,0,0,0,0,-8,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
64,0,0,0,0,0,0,0,0,-9,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
65,0,0,0,0,0,0,0,0,0,-10,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
66,0,0,0,0,0,0,0,0,0,0,-11,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
67,0,0,0,0,0,0,0,0,0,0,0,-12,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
68,0,0,0,0,0,0,0,0,0,0,0,0,-13,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
69,0,0,0,0,0,0,0,0,0,0,0,0,0,-14,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
70,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-15,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
71,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-16,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-17,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
73,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-18,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
74,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-19,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
75,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-20,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
76,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-21,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
77,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-22,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
78,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-23,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
79,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-24,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
80,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-25,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-26,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
82,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-27,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
83,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-28,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
84,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-29,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
85,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-30,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
86,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-31,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
87,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-32,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
88,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-33,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
89,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-34,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-35,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
91,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-36,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
92,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-37,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
93,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-38,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
94,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-39,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
95,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-40,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
96,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-41,0,0,0,0,0,0,0,0,0,0,0,0,0,0
97,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-42,0,0,0,0,0,0,0,0,0,0,0,0,0
98,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-43,0,0,0,0,0,0,0,0,0,0,0,0
99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-44,0,0,0,0,0,0,0,0,0,0,0
100,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-45,0,0,0,0,0,0,0,0,0,0
101,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-46,0,0,0,0,0,0,0,0,0
102,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-47,0,0,0,0,0,0,0,0
103,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-48,0,0,0,0,0,0,0
104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-49,0,0,0,0,0,0
105,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-50,0,0,0,0,0
106,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-51,0,0,0,0
107,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-52,0,0,0
108,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-53,0,0
109,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-54,0
110,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-54

==> data/DW_LockedLadder_4P_2r.csv <==
R,P1,P2,P3,P4,P5,P6,P7,P8,P9,P10,P11,P12,P13,P14,P15,P16,P17,P18,P19,P20,P21,P22,P23,P24,P25,P26,P27,P28,P29,P30,P31,P32,P33,P34,P35,P36,P37,P38,P39,P40,P41,P42,P43,P44,P45,P46,P47,P48,P49,P50,P51,P52,P53,P54,P55
1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0
2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1
3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,54
4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0
5,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1
6,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,53,0
7,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0
8,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1
9,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,52,0,0
10,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,0,0,0
11,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1
12,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,51,0,0,0
13,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,0,0,0,0
14,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1
15,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,50,0,0,0,0
16,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5,0,0,0,0,0
17,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1
18,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,49,0,0,0,0,0
19,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6,0,0,0,0,0,0
20,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1
21,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,48,0,0,0,0,0,0
22,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7,0,0,0,0,0,0,0
23,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1
24,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,47,0,0,0,0,0,0,0
25,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,8,0,0,0,0,0,0,0,0
26,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1
27,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,46,0,0,0,0,0,0,0,0
28,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,9,0,0,0,0,0,0,0,0,0
29,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1
30,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,45,0,0,0,0,0,0,0,0,0
31,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,10,0,0,0,0,0,0,0,0,0,0
32,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1
33,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,44,0,0,0,0,0,0,0,0,0,0
34,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,11,0,0,0,0,0,0,0,0,0,0,0
35,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1
36,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,43,0,0,0,0,0,0,0,0,0,0,0
37,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,12,0,0,0,0,0,0,0,0,0,0,0,0
38,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1
39,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,42,0,0,0,0,0,0,0,0,0,0,0,0
40,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,13,0,0,0,0,0,0,0,0,0,0,0,0,0
41,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1
42,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,41,0,0,0,0,0,0,0,0,0,0,0,0,0
43,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,14,0,0,0,0,0,0,0,0,0,0,0,0,0,0
44,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
45,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,40,0,0,0,0,0,0,0,0,0,0,0,0,0,0
46,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,15,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
47,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
48,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,39,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
49,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,16,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
50,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
51,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,38,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
52,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,17,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
53,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
54,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,37,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
55,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,18,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
57,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,36,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
58,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,19,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
59,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
60,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,35,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
61,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,20,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
62,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,34,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
64,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,21,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
65,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
66,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,33,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
67,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,22,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
68,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
69,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,32,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
70,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
71,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,31,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
73,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,24,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
74,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
75,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,30,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
76,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,25,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
77,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
78,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,29,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
79,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,26,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
80,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,28,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
82,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,27,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
83,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
84,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,27,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
85,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,28,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
86,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
87,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,26,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
88,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,29,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
89,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,25,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
91,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,30,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
92,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
93,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,24,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
94,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,31,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
95,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
96,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
97,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,32,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
98,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,22,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
100,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,33,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
101,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
102,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,21,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
103,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,34,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
105,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,20,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
106,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,35,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
107,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
108,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,19,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
109,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,36,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
110,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
111,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,18,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
112,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,37,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
113,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
114,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,17,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
115,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,38,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
116,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
117,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,16,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
118,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,39,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
119,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
120,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,15,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
121,0,0,0,0,0,0,0,0,0,0,0,0,0,0,40,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
122,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
123,0,0,0,0,0,0,0,0,0,0,0,0,0,0,14,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
124,0,0,0,0,0,0,0,0,0,0,0,0,0,41,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
125,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
126,0,0,0,0,0,0,0,0,0,0,0,0,0,13,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
127,0,0,0,0,0,0,0,0,0,0,0,0,42,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
128,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
129,0,0,0,0,0,0,0,0,0,0,0,0,12,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
130,0,0,0,0,0,0,0,0,0,0,0,43,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
131,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
132,0,0,0,0,0,0,0,0,0,0,0,11,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
133,0,0,0,0,0,0,0,0,0,0,44,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
134,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
135,0,0,0,0,0,0,0,0,0,0,10,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
136,0,0,0,0,0,0,0,0,0,45,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
137,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
138,0,0,0,0,0,0,0,0,0,9,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
139,0,0,0,0,0,0,0,0,46,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
140,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
141,0,0,0,0,0,0,0,0,8,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
142,0,0,0,0,0,0,0,47,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
143,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
144,0,0,0,0,0,0,0,7,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
145,0,0,0,0,0,0,48,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
146,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
147,0,0,0,0,0,0,6,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
148,0,0,0,0,0,49,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
149,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
150,0,0,0,0,0,5,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
151,0,0,0,0,50,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
152,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
153,0,0,0,0,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
154,0,0,0,51,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
155,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
156,0,0,0,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
157,0,0,52,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
158,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
159,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
160,0,53,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
161,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
162,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
163,54,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
164,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0
165,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1
166,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,54
167,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0
168,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1
169,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,53,0
170,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0
171,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1
172,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,52,0,0
173,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,0,0,0
174,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1
175,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,51,0,0,0
176,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,0,0,0,0
177,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1
178,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,50,0,0,0,0
179,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5,0,0,0,0,0
180,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1
181,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,49,0,0,0,0,0
182,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6,0,0,0,0,0,0
183,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1
184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,48,0,0,0,0,0,0
185,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7,0,0,0,0,0,0,0
186,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1
187,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,47,0,0,0,0,0,0,0
188,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,8,0,0,0,0,0,0,0,0
189,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1
190,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,46,0,0,0,0,0,0,0,0
191,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,9,0,0,0,0,0,0,0,0,0
192,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1
193,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,45,0,0,0,0,0,0,0,0,0
194,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,10,0,0,0,0,0,0,0,0,0,0
195,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1
196,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,44,0,0,0,0,0,0,0,0,0,0
197,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,11,0,0,0,0,0,0,0,0,0,0,0
198,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1
199,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,43,0,0,0,0,0,0,0,0,0,0,0
200,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,12,0,0,0,0,0,0,0,0,0,0,0,0
201,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1
202,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,42,0,0,0,0,0,0,0,0,0,0,0,0
203,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,13,0,0,0,0,0,0,0,0,0,0,0,0,0
204,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1
205,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,41,0,0,0,0,0,0,0,0,0,0,0,0,0
206,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,14,0,0,0,0,0,0,0,0,0,0,0,0,0,0
207,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
208,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,40,0,0,0,0,0,0,0,0,0,0,0,0,0,0
209,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,15,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
210,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
211,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,39,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
212,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,16,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
213,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
214,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,38,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
215,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,17,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
216,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
217,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,37,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
218,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,18,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
219,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
220,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,36,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
221,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,19,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
222,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
223,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,35,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
224,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,20,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
225,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
226,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,34,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
227,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,21,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
228,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
229,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,33,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
230,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,22,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
231,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
232,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,32,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
233,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
234,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
235,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,31,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
236,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,24,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
237,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
238,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,30,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
239,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,25,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
240,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
241,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,29,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
242,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,26,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
243,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
244,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,28,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
245,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,27,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
246,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
247,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,27,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
248,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,28,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
249,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
250,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,26,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
251,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,29,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
252,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
253,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,25,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
254,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,30,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
255,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
256,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,24,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
257,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,31,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
258,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
259,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
260,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,32,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
261,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
262,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,22,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
263,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,33,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
264,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
265,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,21,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
266,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,34,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
267,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
268,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,20,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
269,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,35,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
270,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
271,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,19,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
272,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,36,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
273,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
274,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,18,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
275,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,37,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
276,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
277,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,17,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
278,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,38,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
279,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
280,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,16,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
281,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,39,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
282,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
283,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,15,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
284,0,0,0,0,0,0,0,0,0,0,0,0,0,0,40,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
285,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
286,0,0,0,0,0,0,0,0,0,0,0,0,0,0,14,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
287,0,0,0,0,0,0,0,0,0,0,0,0,0,41,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
288,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
289,0,0,0,0,0,0,0,0,0,0,0,0,0,13,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
290,0,0,0,0,0,0,0,0,0,0,0,0,42,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
291,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
292,0,0,0,0,0,0,0,0,0,0,0,0,12,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
293,0,0,0,0,0,0,0,0,0,0,0,43,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
294,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
295,0,0,0,0,0,0,0,0,0,0,0,11,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
296,0,0,0,0,0,0,0,0,0,0,44,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
297,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
298,0,0,0,0,0,0,0,0,0,0,10,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
299,0,0,0,0,0,0,0,0,0,45,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
300,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
301,0,0,0,0,0,0,0,0,0,9,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
302,0,0,0,0,0,0,0,0,46,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
303,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
304,0,0,0,0,0,0,0,0,8,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
305,0,0,0,0,0,0,0,47,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
306,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
307,0,0,0,0,0,0,0,7,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
308,0,0,0,0,0,0,48,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
309,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
310,0,0,0,0,0,0,6,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
311,0,0,0,0,0,49,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
312,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
313,0,0,0,0,0,5,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
314,0,0,0,0,50,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
315,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
316,0,0,0,0,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
317,0,0,0,51,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
318,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
319,0,0,0,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
320,0,0,52,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
321,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
322,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
323,0,53,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
324,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
325,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
326,54,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
327,-54,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
328,0,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
329,-1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
330,0,-2,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
331,0,-53,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
332,0,0,-3,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
333,0,0,-52,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
334,0,0,0,-4,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
335,0,0,0,-51,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
336,0,0,0,0,-5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
337,0,0,0,0,-50,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
338,0,0,0,0,0,-6,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
339,0,0,0,0,0,-49,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
340,0,0,0,0,0,0,-7,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
341,0,0,0,0,0,0,-48,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
342,0,0,0,0,0,0,0,-8,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
343,0,0,0,0,0,0,0,-47,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
344,0,0,0,0,0,0,0,0,-9,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
345,0,0,0,0,0,0,0,0,-46,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
346,0,0,0,0,0,0,0,0,0,-10,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
347,0,0,0,0,0,0,0,0,0,-45,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
348,0,0,0,0,0,0,0,0,0,0,-11,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
349,0,0,0,0,0,0,0,0,0,0,-44,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
350,0,0,0,0,0,0,0,0,0,0,0,-12,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
351,0,0,0,0,0,0,0,0,0,0,0,-43,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
352,0,0,0,0,0,0,0,0,0,0,0,0,-13,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
353,0,0,0,0,0,0,0,0,0,0,0,0,-42,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
354,0,0,0,0,0,0,0,0,0,0,0,0,0,-14,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
355,0,0,0,0,0,0,0,0,0,0,0,0,0,-41,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
356,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-15,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
357,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-40,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
358,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-16,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
359,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-39,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
360,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-17,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
361,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-38,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
362,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-18,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
363,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-37,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
364,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-19,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
365,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-36,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
366,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-20,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
367,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-35,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
368,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-21,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
369,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-34,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
370,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-22,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
371,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-33,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
372,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-23,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
373,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-32,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
374,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-24,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
375,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-31,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
376,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-25,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
377,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-30,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
378,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-26,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
379,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-29,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
380,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-27,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
381,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-28,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
382,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-28,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
383,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-27,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
384,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-29,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
385,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-26,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
386,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-30,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
387,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-25,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
388,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-31,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
389,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-24,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
390,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-32,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
391,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-23,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
392,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-33,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
393,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-22,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
394,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-34,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
395,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-21,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
396,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-35,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
397,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-20,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
398,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-36,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
399,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-19,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
400,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-37,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
401,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-18,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
402,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-38,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
403,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-17,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
404,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-39,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
405,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-16,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
406,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-40,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
407,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-15,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
408,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-41,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
409,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-14,0,0,0,0,0,0,0,0,0,0,0,0,0,0
410,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-42,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
411,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-13,0,0,0,0,0,0,0,0,0,0,0,0,0
412,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-43,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
413,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-12,0,0,0,0,0,0,0,0,0,0,0,0
414,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-44,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
415,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-11,0,0,0,0,0,0,0,0,0,0,0
416,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-45,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
417,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-10,0,0,0,0,0,0,0,0,0,0
418,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-46,-1,-1,-1,-1,-1,-1,-1,-1,-1
419,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-9,0,0,0,0,0,0,0,0,0
420,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-47,-1,-1,-1,-1,-1,-1,-1,-1
421,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-8,0,0,0,0,0,0,0,0
422,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-48,-1,-1,-1,-1,-1,-1,-1
423,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-7,0,0,0,0,0,0,0
424,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-49,-1,-1,-1,-1,-1,-1
425,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-6,0,0,0,0,0,0
426,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-50,-1,-1,-1,-1,-1
427,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-5,0,0,0,0,0
428,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-51,-1,-1,-1,-1
429,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-4,0,0,0,0
430,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-52,-1,-1,-1
431,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-3,0,0,0
432,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-53,-1,-1
433,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-2,0,0
434,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-54,-1
435,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-1,0
436,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-54
437,-54,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
438,-1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
439,0,-2,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
440,0,-53,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
441,0,0,-3,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
442,0,0,-52,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
443,0,0,0,-4,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
444,0,0,0,-51,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
445,0,0,0,0,-5,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
446,0,0,0,0,-50,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
447,0,0,0,0,0,-6,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
448,0,0,0,0,0,-49,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
449,0,0,0,0,0,0,-7,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
450,0,0,0,0,0,0,-48,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
451,0,0,0,0,0,0,0,-8,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
452,0,0,0,0,0,0,0,-47,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
453,0,0,0,0,0,0,0,0,-9,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
454,0,0,0,0,0,0,0,0,-46,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
455,0,0,0,0,0,0,0,0,0,-10,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
456,0,0,0,0,0,0,0,0,0,-45,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
457,0,0,0,0,0,0,0,0,0,0,-11,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
458,0,0,0,0,0,0,0,0,0,0,-44,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
459,0,0,0,0,0,0,0,0,0,0,0,-12,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
460,0,0,0,0,0,0,0,0,0,0,0,-43,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
461,0,0,0,0,0,0,0,0,0,0,0,0,-13,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
462,0,0,0,0,0,0,0,0,0,0,0,0,-42,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
463,0,0,0,0,0,0,0,0,0,0,0,0,0,-14,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
464,0,0,0,0,0,0,0,0,0,0,0,0,0,-41,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
465,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-15,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
466,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-40,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
467,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-16,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
468,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-39,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
469,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-17,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
470,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-38,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
471,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-18,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
472,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-37,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
473,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-19,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
474,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-36,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
475,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-20,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
476,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-35,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
477,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-21,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
478,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-34,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
479,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-22,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
480,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-33,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
481,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-23,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
482,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-32,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
483,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-24,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
484,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-31,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
485,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-25,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
486,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-30,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
487,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-26,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
488,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-29,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
489,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-27,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
490,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-28,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
491,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-28,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
492,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-27,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
493,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-29,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
494,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-26,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
495,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-30,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
496,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-25,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
497,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-31,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
498,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-24,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
499,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-32,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
500,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-23,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
501,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-33,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
502,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-22,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
503,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-34,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
504,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-21,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
505,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-35,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
506,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-20,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
507,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-36,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
508,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-19,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
509,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-37,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
510,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-18,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
511,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-38,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
512,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-17,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
513,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-39,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
514,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-16,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
515,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-40,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
516,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-15,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
517,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-41,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
518,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-14,0,0,0,0,0,0,0,0,0,0,0,0,0,0
519,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-42,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
520,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-13,0,0,0,0,0,0,0,0,0,0,0,0,0
521,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-43,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
522,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-12,0,0,0,0,0,0,0,0,0,0,0,0
523,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-44,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
524,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-11,0,0,0,0,0,0,0,0,0,0,0
525,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-45,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1
526,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-10,0,0,0,0,0,0,0,0,0,0
527,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-46,-1,-1,-1,-1,-1,-1,-1,-1,-1
528,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-9,0,0,0,0,0,0,0,0,0
529,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-47,-1,-1,-1,-1,-1,-1,-1,-1
530,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-8,0,0,0,0,0,0,0,0
531,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-48,-1,-1,-1,-1,-1,-1,-1
532,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-7,0,0,0,0,0,0,0
533,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-49,-1,-1,-1,-1,-1,-1
534,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-6,0,0,0,0,0,0
535,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-50,-1,-1,-1,-1,-1
536,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-5,0,0,0,0,0
537,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-51,-1,-1,-1,-1
538,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-4,0,0,0,0
539,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-52,-1,-1,-1
540,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-3,0,0,0
541,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-53,-1,-1
542,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-2,0,0
543,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-54,-1
544,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-1,0
545,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-54

==> data/DW_PlantedLadder_4P_2r.csv <==
R,P1,P2,P3,P4,P5,P6,P7,P8,P9,P10,P11,P12,P13,P14,P15,P16,P17,P18,P19,P20,P21,P22,P23,P24,P25,P26,P27,P28,P29,P30,P31,P32,P33,P34,P35,P36,P37,P38,P39,P40,P41,P42,P43,P44,P45,P46,P47,P48,P49,P50,P51,P52,P53,P54,P55
1,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,0
2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,164
3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,163,0
4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,162,0,0
5,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,161,0,0,0
6,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,160,0,0,0,0
7,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,159,0,0,0,0,0
8,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,158,0,0,0,0,0,0
9,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,157,0,0,0,0,0,0,0
10,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,156,0,0,0,0,0,0,0,0
11,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,155,0,0,0,0,0,0,0,0,0
12,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,154,0,0,0,0,0,0,0,0,0,0
13,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,153,0,0,0,0,0,0,0,0,0,0,0
14,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,152,0,0,0,0,0,0,0,0,0,0,0,0
15,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,151,0,0,0,0,0,0,0,0,0,0,0,0,0
16,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,150,0,0,0,0,0,0,0,0,0,0,0,0,0,0
17,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,149,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
18,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,148,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
19,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,147,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
20,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,146,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
21,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,145,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
22,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,144,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
23,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,143,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
24,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,142,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
25,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,141,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
26,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,140,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
27,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,139,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
28,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,138,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
29,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,137,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
30,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,136,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
31,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,135,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
32,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,134,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
33,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,133,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
34,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,132,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
35,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,131,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
36,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,130,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
37,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,129,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
38,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,128,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
39,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,127,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
40,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,126,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
41,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,125,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
42,0,0,0,0,0,0,0,0,0,0,0,0,0,0,124,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
43,0,0,0,0,0,0,0,0,0,0,0,0,0,123,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
44,0,0,0,0,0,0,0,0,0,0,0,0,122,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
45,0,0,0,0,0,0,0,0,0,0,0,121,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
46,0,0,0,0,0,0,0,0,0,0,120,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
47,0,0,0,0,0,0,0,0,0,119,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
48,0,0,0,0,0,0,0,0,118,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
49,0,0,0,0,0,0,0,117,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
50,0,0,0,0,0,0,116,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
51,0,0,0,0,0,115,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
52,0,0,0,0,114,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
53,0,0,0,113,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
54,0,0,112,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
55,0,111,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
56,110,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
57,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,109
58,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,108,0
59,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,107,0,0
60,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,106,0,0,0
61,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,105,0,0,0,0
62,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,104,0,0,0,0,0
63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,103,0,0,0,0,0,0
64,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,102,0,0,0,0,0,0,0
65,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,101,0,0,0,0,0,0,0,0
66,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,100,0,0,0,0,0,0,0,0,0
67,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,99,0,0,0,0,0,0,0,0,0,0
68,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,98,0,0,0,0,0,0,0,0,0,0,0
69,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,97,0,0,0,0,0,0,0,0,0,0,0,0
70,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,96,0,0,0,0,0,0,0,0,0,0,0,0,0
71,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,95,0,0,0,0,0,0,0,0,0,0,0,0,0,0
72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,94,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
73,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,93,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
74,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,92,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
75,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,91,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
76,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
77,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,89,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
78,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,88,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
79,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,87,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
80,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,86,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,85,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
82,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,84,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
83,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,83,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
84,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,82,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
85,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
86,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,80,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
87,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,79,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
88,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,78,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
89,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,77,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,76,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
91,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,75,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
92,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,74,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
93,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,73,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
94,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
95,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,71,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
96,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,70,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
97,0,0,0,0,0,0,0,0,0,0,0,0,0,0,69,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
98,0,0,0,0,0,0,0,0,0,0,0,0,0,68,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
99,0,0,0,0,0,0,0,0,0,0,0,0,67,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
100,0,0,0,0,0,0,0,0,0,0,0,66,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
101,0,0,0,0,0,0,0,0,0,0,65,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
102,0,0,0,0,0,0,0,0,0,64,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
103,0,0,0,0,0,0,0,0,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
104,0,0,0,0,0,0,0,62,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
105,0,0,0,0,0,0,61,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
106,0,0,0,0,0,60,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
107,0,0,0,0,59,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
108,0,0,0,58,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
109,0,0,57,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
110,0,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
111,55,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
112,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,54
113,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,53,0
114,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,52,0,0
115,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,51,0,0,0
116,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,50,0,0,0,0
117,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,49,0,0,0,0,0
118,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,48,0,0,0,0,0,0
119,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,47,0,0,0,0,0,0,0
120,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,46,0,0,0,0,0,0,0,0
121,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,45,0,0,0,0,0,0,0,0,0
122,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,44,0,0,0,0,0,0,0,0,0,0
123,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,43,0,0,0,0,0,0,0,0,0,0,0
124,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,42,0,0,0,0,0,0,0,0,0,0,0,0
125,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,41,0,0,0,0,0,0,0,0,0,0,0,0,0
126,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,40,0,0,0,0,0,0,0,0,0,0,0,0,0,0
127,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,39,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
128,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,38,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
129,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,37,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
130,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,36,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
131,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,35,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
132,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,34,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
133,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,33,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
134,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,32,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
135,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,31,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
136,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,30,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
137,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,29,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
138,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,28,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
139,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,27,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
140,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,26,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
141,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,25,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
142,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,24,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
143,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
144,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,22,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
145,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,21,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
146,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,20,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
147,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,19,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
148,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,18,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
149,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,17,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
150,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,16,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
151,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,15,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
152,0,0,0,0,0,0,0,0,0,0,0,0,0,0,14,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
153,0,0,0,0,0,0,0,0,0,0,0,0,0,13,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
154,0,0,0,0,0,0,0,0,0,0,0,0,12,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
155,0,0,0,0,0,0,0,0,0,0,0,11,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
156,0,0,0,0,0,0,0,0,0,0,10,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
157,0,0,0,0,0,0,0,0,0,9,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
158,0,0,0,0,0,0,0,0,8,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
159,0,0,0,0,0,0,0,7,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
160,0,0,0,0,0,0,6,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
161,0,0,0,0,0,5,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
162,0,0,0,0,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
163,0,0,0,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
164,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
165,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
166,-1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
167,0,-2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
168,0,0,-3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
169,0,0,0,-4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
170,0,0,0,0,-5,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
171,0,0,0,0,0,-6,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
172,0,0,0,0,0,0,-7,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
173,0,0,0,0,0,0,0,-8,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
174,0,0,0,0,0,0,0,0,-9,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
175,0,0,0,0,0,0,0,0,0,-10,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
176,0,0,0,0,0,0,0,0,0,0,-11,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
177,0,0,0,0,0,0,0,0,0,0,0,-12,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
178,0,0,0,0,0,0,0,0,0,0,0,0,-13,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
179,0,0,0,0,0,0,0,0,0,0,0,0,0,-14,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
180,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-15,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
181,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-16,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
182,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-17,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
183,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-18,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-19,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
185,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-20,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
186,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-21,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
187,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-22,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
188,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-23,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
189,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-24,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
190,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-25,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
191,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-26,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
192,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-27,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
193,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-28,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
194,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-29,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
195,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-30,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
196,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-31,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
197,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-32,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
198,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-33,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
199,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-34,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
200,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-35,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
201,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-36,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
202,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-37,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
203,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-38,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
204,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-39,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
205,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-40,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
206,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-41,0,0,0,0,0,0,0,0,0,0,0,0,0,0
207,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-42,0,0,0,0,0,0,0,0,0,0,0,0,0
208,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-43,0,0,0,0,0,0,0,0,0,0,0,0
209,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-44,0,0,0,0,0,0,0,0,0,0,0
210,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-45,0,0,0,0,0,0,0,0,0,0
211,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-46,0,0,0,0,0,0,0,0,0
212,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-47,0,0,0,0,0,0,0,0
213,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-48,0,0,0,0,0,0,0
214,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-49,0,0,0,0,0,0
215,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-50,0,0,0,0,0
216,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-51,0,0,0,0
217,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-52,0,0,0
218,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-53,0,0
219,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-54,0
220,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-55
221,-56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
222,0,-57,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
223,0,0,-58,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
224,0,0,0,-59,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
225,0,0,0,0,-60,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
226,0,0,0,0,0,-61,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
227,0,0,0,0,0,0,-62,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
228,0,0,0,0,0,0,0,-63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
229,0,0,0,0,0,0,0,0,-64,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
230,0,0,0,0,0,0,0,0,0,-65,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
231,0,0,0,0,0,0,0,0,0,0,-66,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
232,0,0,0,0,0,0,0,0,0,0,0,-67,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
233,0,0,0,0,0,0,0,0,0,0,0,0,-68,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
234,0,0,0,0,0,0,0,0,0,0,0,0,0,-69,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
235,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-70,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
236,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-71,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
237,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
238,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-73,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
239,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-74,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
240,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-75,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
241,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-76,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
242,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-77,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
243,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-78,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
244,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-79,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
245,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-80,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
246,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
247,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-82,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
248,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-83,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
249,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-84,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
250,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-85,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
251,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-86,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
252,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-87,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
253,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-88,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
254,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-89,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
255,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
256,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-91,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
257,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-92,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
258,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-93,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
259,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-94,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
260,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-95,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
261,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-96,0,0,0,0,0,0,0,0,0,0,0,0,0,0
262,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-97,0,0,0,0,0,0,0,0,0,0,0,0,0
263,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-98,0,0,0,0,0,0,0,0,0,0,0,0
264,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-99,0,0,0,0,0,0,0,0,0,0,0
265,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-100,0,0,0,0,0,0,0,0,0,0
266,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-101,0,0,0,0,0,0,0,0,0
267,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-102,0,0,0,0,0,0,0,0
268,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-103,0,0,0,0,0,0,0
269,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-104,0,0,0,0,0,0
270,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-105,0,0,0,0,0
271,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-106,0,0,0,0
272,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-107,0,0,0
273,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-108,0,0
274,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-109,0
275,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-110
276,-111,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
277,0,-112,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
278,0,0,-113,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
279,0,0,0,-114,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
280,0,0,0,0,-115,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
281,0,0,0,0,0,-116,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
282,0,0,0,0,0,0,-117,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
283,0,0,0,0,0,0,0,-118,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
284,0,0,0,0,0,0,0,0,-119,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
285,0,0,0,0,0,0,0,0,0,-120,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
286,0,0,0,0,0,0,0,0,0,0,-121,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
287,0,0,0,0,0,0,0,0,0,0,0,-122,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
288,0,0,0,0,0,0,0,0,0,0,0,0,-123,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
289,0,0,0,0,0,0,0,0,0,0,0,0,0,-124,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
290,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-125,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
291,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-126,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
292,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-127,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
293,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-128,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
294,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-129,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
295,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-130,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
296,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-131,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
297,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-132,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
298,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-133,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
299,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-134,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
300,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-135,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
301,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-136,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
302,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-137,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
303,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-138,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
304,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-139,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
305,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-140,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
306,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-141,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
307,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-142,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
308,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-143,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
309,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-144,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
310,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-145,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
311,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-146,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
312,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-147,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
313,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-148,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
314,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-149,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
315,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-150,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
316,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-151,0,0,0,0,0,0,0,0,0,0,0,0,0,0
317,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-152,0,0,0,0,0,0,0,0,0,0,0,0,0
318,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-153,0,0,0,0,0,0,0,0,0,0,0,0
319,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-154,0,0,0,0,0,0,0,0,0,0,0
320,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-155,0,0,0,0,0,0,0,0,0,0
321,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-156,0,0,0,0,0,0,0,0,0
322,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-157,0,0,0,0,0,0,0,0
323,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-158,0,0,0,0,0,0,0
324,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-159,0,0,0,0,0,0
325,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-160,0,0,0,0,0
326,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-161,0,0,0,0
327,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-162,0,0,0
328,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-163,0,0
329,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-164,0
330,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-162

==> data/block_gen_mean.txt <==
[[new Date("2009/01/09"),102.857],[new Date("2009/01/10"),23.607],[new Date("2009/01/11"),15.484],[new Date("2009/01/12"),15.319],[new Date("2009/01/13"),11.707],[new Date("2009/01/14"),11.163],[new Date("2009/01/15"),11.429],[new Date("2009/01/16"),13.333],[new Date("2009/01/17"),13.211],[new Date("2009/01/18"),13.458],[new Date("2009/01/19"),12.522],[new Date("2009/01/20"),12.632],[new Date("2009/01/21"),14.118],[new Date("2009/01/22"),15.824],[new Date("2009/01/23"),17.143],[new Date("2009/01/24"),7.164],[new Date("2009/01/25"),7.539],[new Date("2009/01/26"),15],[new Date("2009/01/27"),14.845],[new Date("2009/01/28"),12.857],[new Date("2009/01/29"),11.901],[new Date("2009/01/30"),12.308],[new Date("2009/01/31"),10.435],[new Date("2009/02/01"),12.743],[new Date("2009/02/02"),11.25],[new Date("2009/02/03"),10.36],[new Date("2009/02/04"),12.101],[new Date("2009/02/05"),11.429],[new Date("2009/02/06"),11.803],[new Date("2009/02/07"),11.163],[new Date("2009/02/08"),10.909],[new Date("2009/02/09"),10.746],[new Date("2009/02/10"),12],[new Date("2009/02/11"),10.827],[new Date("2009/02/12"),12.101],[new Date("2009/02/13"),11.613],[new Date("2009/02/14"),10.588],[new Date("2009/02/15"),11.25],[new Date("2009/02/16"),11.803],[new Date("2009/02/17"),12.308],[new Date("2009/02/18"),12.203],[new Date("2009/02/19"),11.613],[new Date("2009/02/20"),11.803],[new Date("2009/02/21"),12.632],[new Date("2009/02/22"),11.901],[new Date("2009/02/23"),13.333],[new Date("2009/02/24"),13.585],[new Date("2009/02/25"),13.714],[new Date("2009/02/26"),13.458],[new Date("2009/02/27"),12.522],[new Date("2009/02/28"),14.545],[new Date("2009/03/01"),13.714],[new Date("2009/03/02"),13.333],[new Date("2009/03/03"),13.714],[new Date("2009/03/04"),13.846],[new Date("2009/03/05"),12.857],[new Date("2009/03/06"),12.308],[new Date("2009/03/07"),13.211],[new Date("2009/03/08"),12.522],[new Date("2009/03/09"),13.333],[new Date("2009/03/10"),13.458],[new Date("2009/03/11"),12.632],[new Date("2009/03/12"),12.203],[new Date("2009/03/13"),12.743],[new Date("2009/03/14"),13.091],[new Date("2009/03/15"),11.707],[new Date("2009/03/16"),11.901],[new Date("2009/03/17"),12.632],[new Date("2009/03/18"),12.632],[new Date("2009/03/19"),11.803],[new Date("2009/03/20"),12.203],[new Date("2009/03/21"),28.8],[new Date("2009/03/22"),12.101],[new Date("2009/03/23"),11.077],[new Date("2009/03/24"),13.714],[new Date("2009/03/25"),12.308],[new Date("2009/03/26"),12.308],[new Date("2009/03/27"),13.585],[new Date("2009/03/28"),12.101],[new Date("2009/03/29"),12.414],[new Date("2009/03/30"),12],[new Date("2009/03/31"),13.091],[new Date("2009/04/01"),12.632],[new Date("2009/04/02"),12.522],[new Date("2009/04/03"),12.414],[new Date("2009/04/04"),12.743],[new Date("2009/04/05"),11.077],[new Date("2009/04/06"),13.211],[new Date("2009/04/07"),14.4],[new Date("2009/04/08"),13.714],[new Date("2009/04/09"),14.545],[new Date("2009/04/10"),13.333],[new Date("2009/04/11"),12],[new Date("2009/04/12"),12.203],[new Date("2009/04/13"),12.522],[new Date("2009/04/14"),11.613],[new Date("2009/04/15"),12.743],[new Date("2009/04/16"),11.707],[new Date("2009/04/17"),12.857],[new Date("2009/04/18"),11.429],[new Date("2009/04/19"),12.101],[new Date("2009/04/20"),12.101],[new Date("2009/04/21"),11.707],[new Date("2009/04/22"),11.901],[new Date("2009/04/23"),19.2],[new Date("2009/04/24"),12.522],[new Date("2009/04/25"),12.203],[new Date("2009/04/26"),12.857],[new Date("2009/04/27"),13.846],[new Date("2009/04/28"),12.308],[new Date("2009/04/29"),11.25],[new Date("2009/04/30"),10.992],[new Date("2009/05/01"),11.901],[new Date("2009/05/02"),11.429],[new Date("2009/05/03"),13.585],[new Date("2009/05/04"),11.25],[new Date("2009/05/05"),10.667],[new Date("2009/05/06"),10.667],[new Date("2009/05/07"),11.803],[new Date("2009/05/08"),13.458],[new Date("2009/05/09"),18.462],[new Date("2009/05/10"),16.941],[new Date("2009/05/11"),12],[new Date("2009/05/12"),11.077],[new Date("2009/05/13"),12.973],[new Date("2009/05/14"),10.36],[new Date("2009/05/15"),10.588],[new Date("2009/05/16"),12.101],[new Date("2009/05/17"),11.339],[new Date("2009/05/18"),12.203],[new Date("2009/05/19"),16.744],[new Date("2009/05/20"),12],[new Date("2009/05/21"),17.561],[new Date("2009/05/22"),23.607],[new Date("2009/05/23"),45],[new Date("2009/05/24"),14.4],[new Date("2009/05/25"),13.211],[new Date("2009/05/26"),11.52],[new Date("2009/05/27"),12.101],[new Date("2009/05/28"),15.158],[new Date("2009/05/29"),13.585],[new Date("2009/05/30"),13.211],[new Date("2009/05/31"),15],[new Date("2009/06/01"),20.282],[new Date("2009/06/02"),12.973],[new Date("2009/06/03"),20.282],[new Date("2009/06/04"),21.818],[new Date("2009/06/05"),48],[new Date("2009/06/06"),51.429],[new Date("2009/06/07"),90],[new Date("2009/06/08"),17.561],[new Date("2009/06/09"),15.824],[new Date("2009/06/10"),17.561],[new Date("2009/06/11"),16.18],[new Date("2009/06/12"),16.744],[new Date("2009/06/13"),18.462],[new Date("2009/06/14"),20],[new Date("2009/06/15"),17.143],[new Date("2009/06/16"),20.282],[new Date("2009/06/17"),18.228],[new Date("2009/06/18"),18],[new Date("2009/06/19"),16.552],[new Date("2009/06/20"),18.462],[new Date("2009/06/21"),17.778],[new Date("2009/06/22"),18.947],[new Date("2009/06/23"),18.947],[new Date("2009/06/24"),15.158],[new Date("2009/06/25"),21.176],[new Date("2009/06/26"),16],[new Date("2009/06/27"),17.143],[new Date("2009/06/28"),31.304],[new Date("2009/06/29"),17.349],[new Date("2009/06/30"),16.941],[new Date("2009/07/01"),19.459],[new Date("2009/07/02"),17.349],[new Date("2009/07/03"),17.561],[new Date("2009/07/04"),16.18],[new Date("2009/07/05"),18.228],[new Date("2009/07/06"),17.143],[new Date("2009/07/07"),20.87],[new Date("2009/07/08"),19.459],[new Date("2009/07/09"),16.744],[new Date("2009/07/10"),17.778],[new Date("2009/07/11"),17.349],[new Date("2009/07/12"),18.701],[new Date("2009/07/13"),18.462],[new Date("2009/07/14"),20.87],[new Date("2009/07/15"),32],[new Date("2009/07/16"),20.282],[new Date("2009/07/17"),30.638],[new Date("2009/07/18"),360],[new Date("2009/07/19"),20.571],[new Date("2009/07/20"),20.571],[new Date("2009/07/21"),17.561],[new Date("2009/07/22"),24],[new Date("2009/07/23"),18.947],[new Date("2009/07/24"),19.726],[new Date("2009/07/25"),45],[new Date("2009/07/26"),68.571],[new Date("2009/07/27"),19.459],[new Date("2009/07/28"),35.122],[new Date("2009/07/29"),75.789],[new Date("2009/07/30"),96],[new Date("2009/07/31"),84.706],[new Date("2009/08/01"),51.429],[new Date("2009/08/02"),62.609],[new Date("2009/08/03"),120],[new Date("2009/08/04"),17.778],[new Date("2009/08/05"),16.552],[new Date("2009/08/06"),16],[new Date("2009/08/07"),18],[new Date("2009/08/08"),18],[new Date("2009/08/09"),14.257],[new Date("2009/08/10"),19.2],[new Date("2009/08/11"),20.571],[new Date("2009/08/12"),22.857],[new Date("2009/08/13"),16.941],[new Date("2009/08/14"),22.857],[new Date("2009/08/15"),55.385],[new Date("2009/08/16"),75.789],[new Date("2009/08/17"),84.706],[new Date("2009/08/18"),144],[new Date("2009/08/19"),80],[new Date("2009/08/20"),65.455],[new Date("2009/08/21"),102.857],[new Date("2009/08/22"),205.714],[new Date("2009/08/23"),96],[new Date("2009/08/24"),96],[new Date("2009/08/25"),28.8],[new Date("2009/08/26"),30],[new Date("2009/08/27"),49.655],[new Date("2009/08/28"),19.2],[new Date("2009/08/29"),18.462],[new Date("2009/08/30"),14.845],[new Date("2009/08/31"),16.744],[new Date("2009/09/01"),18.462],[new Date("2009/09/02"),21.818],[new Date("2009/09/03"),23.607],[new Date("2009/09/04"),22.5],[new Date("2009/09/05"),18.947],[new Date("2009/09/06"),21.176],[new Date("2009/09/07"),18.462],[new Date("2009/09/08"),20.87],[new Date("2009/09/09"),26.667],[new Date("2009/09/10"),21.493],[new Date("2009/09/11"),21.493],[new Date("2009/09/12"),20.87],[new Date("2009/09/13"),19.2],[new Date("2009/09/14"),19.459],[new Date("2009/09/15"),32.727],[new Date("2009/09/16"),20],[new Date("2009/09/17"),17.143],[new Date("2009/09/18"),18.462],[new Date("2009/09/19"),19.459],[new Date("2009/09/20"),18.462],[new Date("2009/09/21"),20.87],[new Date("2009/09/22"),57.6],[new Date("2009/09/23"),40],[new Date("2009/09/24"),14.845],[new Date("2009/09/25"),15.824],[new Date("2009/09/26"),14.4],[new Date("2009/09/27"),16.552],[new Date("2009/09/28"),16.941],[new Date("2009/09/29"),16.364],[new Date("2009/09/30"),16.941],[new Date("2009/10/01"),17.561],[new Date("2009/10/02"),20],[new Date("2009/10/03"),24.828],[new Date("2009/10/04"),27.17],[new Date("2009/10/05"),26.182],[new Date("2009/10/06"),33.488],[new Date("2009/10/07"),24],[new Date("2009/10/08"),20.571],[new Date("2009/10/09"),18.228],[new Date("2009/10/10"),18.701],[new Date("2009/10/11"),19.459],[new Date("2009/10/12"),24.828],[new Date("2009/10/13"),25.263],[new Date("2009/10/14"),20.87],[new Date("2009/10/15"),20.282],[new Date("2009/10/16"),24],[new Date("2009/10/17"),25.263],[new Date("2009/10/18"),19.459],[new Date("2009/10/19"),12.857],[new Date("2009/10/20"),15.158],[new Date("2009/10/21"),18],[new Date("2009/10/22"),16],[new Date("2009/10/23"),16.18],[new Date("2009/10/24"),23.226],[new Date("2009/10/25"),18.947],[new Date("2009/10/26"),20.282],[new Date("2009/10/27"),22.5],[new Date("2009/10/28"),21.818],[new Date("2009/10/29"),31.304],[new Date("2009/10/30"),24],[new Date("2009/10/31"),31.304],[new Date("2009/11/01"),57.6],[new Date("2009/11/02"),43.636],[new Date("2009/11/03"),23.226],[new Date("2009/11/04"),22.857],[new Date("2009/11/05"),25.263],[new Date("2009/11/06"),23.226],[new Date("2009/11/07"),20.87],[new Date("2009/11/08"),19.726],[new Date("2009/11/09"),22.5],[new Date("2009/11/10"),18.462],[new Date("2009/11/11"),22.5],[new Date("2009/11/12"),21.818],[new Date("2009/11/13"),18],[new Date("2009/11/14"),18.228],[new Date("2009/11/15"),15],[new Date("2009/11/16"),14.845],[new Date("2009/11/17"),15.652],[new Date("2009/11/18"),18.228],[new Date("2009/11/19"),20.571],[new Date("2009/11/20"),16.744],[new Date("2009/11/21"),19.726],[new Date("2009/11/22"),13.585],[new Date("2009/11/23"),15],[new Date("2009/11/24"),15.484],[new Date("2009/11/25"),16],[new Date("2009/11/26"),17.143],[new Date("2009/11/27"),19.459],[new Date("2009/11/28"),20.282],[new Date("2009/11/29"),24],[new Date("2009/11/30"),19.2],[new Date("2009/12/01"),19.726],[new Date("2009/12/02"),15.319],[new Date("2009/12/03"),16.364],[new Date("2009/12/04"),40],[new Date("2009/12/05"),22.5],[new Date("2009/12/06"),13.981],[new Date("2009/12/07"),12.857],[new Date("2009/12/08"),13.714],[new Date("2009/12/09"),15],[new Date("2009/12/10"),13.846],[new Date("2009/12/11"),12.857],[new Date("2009/12/12"),13.091],[new Date("2009/12/13"),12.632],[new Date("2009/12/14"),14.118],[new Date("2009/12/15"),13.091],[new Date("2009/12/16"),10.588],[new Date("2009/12/17"),8.521],[new Date("2009/12/18"),6.4],[new Date("2009/12/19"),7.273],[new Date("2009/12/20"),8.229],[new Date("2009/12/21"),8.229],[new Date("2009/12/22"),8.889],[new Date("2009/12/23"),9.351],[new Date("2009/12/24"),9.351],[new Date("2009/12/25"),9.664],[new Date("2009/12/26"),8.276],[new Date("2009/12/27"),8.623],[new Date("2009/12/28"),10.511],[new Date("2009/12/29"),8.421],[new Date("2009/12/30"),10.213],[new Date("2009/12/31"),10.435],[new Date("2010/01/01"),10.909],[new Date("2010/01/02"),11.429],[new Date("2010/01/03"),7.742],[new Date("2010/01/04"),7.956],[new Date("2010/01/05"),7.273],[new Date("2010/01/06"),8.834],[new Date("2010/01/07"),9.351],[new Date("2010/01/08"),9.412],[new Date("2010/01/09"),9.536],[new Date("2010/01/10"),7.579],[new Date("2010/01/11"),9.057],[new Date("2010/01/12"),9.057],[new Date("2010/01/13"),8.78],[new Date("2010/01/14"),10.07],[new Date("2010/01/15"),10.213],[new Date("2010/01/16"),11.52],[new Date("2010/01/17"),10.992],[new Date("2010/01/18"),11.52],[new Date("2010/01/19"),11.613],[new Date("2010/01/20"),9.114],[new Date("2010/01/21"),8.229],[new Date("2010/01/22"),10.827],[new Date("2010/01/23"),9],[new Date("2010/01/24"),9.351],[new Date("2010/01/25"),6.825],[new Date("2010/01/26"),7.385],[new Date("2010/01/27"),8.78],[new Date("2010/01/28"),8.136],[new Date("2010/01/29"),7.31],[new Date("2010/01/30"),6.857],[new Date("2010/01/31"),8.727],[new Date("2010/02/01"),7.826],[new Date("2010/02/02"),9.931],[new Date("2010/02/03"),5.333],[new Date("2010/02/04"),6.288],[new Date("2010/02/05"),6.457],[new Date("2010/02/06"),7.5],[new Date("2010/02/07"),6.636],[new Date("2010/02/08"),7.2],[new Date("2010/02/09"),6.957],[new Date("2010/02/10"),8.571],[new Date("2010/02/11"),8.521],[new Date("2010/02/12"),7.869],[new Date("2010/02/13"),6.207],[new Date("2010/02/14"),6.923],[new Date("2010/02/15"),8.182],[new Date("2010/02/16"),7.385],[new Date("2010/02/17"),6.025],[new Date("2010/02/18"),6.923],[new Date("2010/02/19"),7.5],[new Date("2010/02/20"),6.923],[new Date("2010/02/21"),6.457],[new Date("2010/02/22"),5.538],[new Date("2010/02/23"),5.76],[new Date("2010/02/24"),8.421],[new Date("2010/02/25"),9.351],[new Date("2010/02/26"),8.372],[new Date("2010/02/27"),8.372],[new Date("2010/02/28"),9.231],[new Date("2010/03/01"),7.385],[new Date("2010/03/02"),7.66],[new Date("2010/03/03"),9.474],[new Date("2010/03/04"),7.784],[new Date("2010/03/05"),8.421],[new Date("2010/03/06"),8.136],[new Date("2010/03/07"),8.045],[new Date("2010/03/08"),11.52],[new Date("2010/03/09"),9.863],[new Date("2010/03/10"),8.889],[new Date("2010/03/11"),10.827],[new Date("2010/03/12"),11.901],[new Date("2010/03/13"),9.412],[new Date("2010/03/14"),11.52],[new Date("2010/03/15"),10.667],[new Date("2010/03/16"),11.429],[new Date("2010/03/17"),10.588],[new Date("2010/03/18"),10.286],[new Date("2010/03/19"),9.412],[new Date("2010/03/20"),7.5],[new Date("2010/03/21"),7.869],[new Date("2010/03/22"),8.045],[new Date("2010/03/23"),6.957],[new Date("2010/03/24"),8.421],[new Date("2010/03/25"),7.701],[new Date("2010/03/26"),7.31],[new Date("2010/03/27"),8.09],[new Date("2010/03/28"),7.742],[new Date("2010/03/29"),7.385],[new Date("2010/03/30"),6.698],[new Date("2010/03/31"),6.89],[new Date("2010/04/01"),8.571],[new Date("2010/04/02"),9.231],[new Date("2010/04/03"),8.944],[new Date("2010/04/04"),8.421],[new Date("2010/04/05"),9.412],[new Date("2010/04/06"),9.057],[new Date("2010/04/07"),7.461],[new Date("2010/04/08"),7.869],[new Date("2010/04/09"),7.619],[new Date("2010/04/10"),5.538],[new Date("2010/04/11"),6.457],[new Date("2010/04/12"),7.094],[new Date("2010/04/13"),7.619],[new Date("2010/04/14"),8],[new Date("2010/04/15"),6.667],[new Date("2010/04/16"),7.129],[new Date("2010/04/17"),6.516],[new Date("2010/04/18"),5.878],[new Date("2010/04/19"),6.207],[new Date("2010/04/20"),7.024],[new Date("2010/04/21"),6.575],[new Date("2010/04/22"),9.057],[new Date("2010/04/23"),9.6],[new Date("2010/04/24"),8.571],[new Date("2010/04/25"),9.114],[new Date("2010/04/26"),8.78],[new Date("2010/04/27"),8],[new Date("2010/04/28"),8],[new Date("2010/04/29"),9.796],[new Date("2010/04/30"),10],[new Date("2010/05/01"),7.869],[new Date("2010/05/02"),9.29],[new Date("2010/05/03"),9.057],[new Date("2010/05/04"),10.588],[new Date("2010/05/05"),10.511],[new Date("2010/05/06"),9.664],[new Date("2010/05/07"),10.909],[new Date("2010/05/08"),9.351],[new Date("2010/05/09"),10.07],[new Date("2010/05/10"),11.25],[new Date("2010/05/11"),12.973],[new Date("2010/05/12"),11.339],[new Date("2010/05/13"),11.25],[new Date("2010/05/14"),11.707],[new Date("2010/05/15"),15.824],[new Date("2010/05/16"),12.743],[new Date("2010/05/17"),10.07],[new Date("2010/05/18"),8.571],[new Date("2010/05/19"),8.78],[new Date("2010/05/20"),7.094],[new Date("2010/05/21"),8.182],[new Date("2010/05/22"),7.385],[new Date("2010/05/23"),6.825],[new Date("2010/05/24"),7.66],[new Date("2010/05/25"),6.857],[new Date("2010/05/26"),6.457],[new Date("2010/05/27"),7.5],[new Date("2010/05/28"),6.457],[new Date("2010/05/29"),7.826],[new Date("2010/05/30"),9.664],[new Date("2010/05/31"),10.141],[new Date("2010/06/01"),10.667],[new Date("2010/06/02"),9.796],[new Date("2010/06/03"),9.474],[new Date("2010/06/04"),11.52],[new Date("2010/06/05"),9.931],[new Date("2010/06/06"),9.73],[new Date("2010/06/07"),9.172],[new Date("2010/06/08"),9],[new Date("2010/06/09"),8.571],[new Date("2010/06/10"),9],[new Date("2010/06/11"),8.571],[new Date("2010/06/12"),10.667],[new Date("2010/06/13"),8.372],[new Date("2010/06/14"),8.944],[new Date("2010/06/15"),7.826],[new Date("2010/06/16"),10.141],[new Date("2010/06/17"),9.863],[new Date("2010/06/18"),9.6],[new Date("2010/06/19"),9.6],[new Date("2010/06/20"),7.784],[new Date("2010/06/21"),9.351],[new Date("2010/06/22"),9.231],[new Date("2010/06/23"),7.701],[new Date("2010/06/24"),8.521],[new Date("2010/06/25"),9.6],[new Date("2010/06/26"),9.057],[new Date("2010/06/27"),8.09],[new Date("2010/06/28"),9.474],[new Date("2010/06/29"),8.521],[new Date("2010/06/30"),7.912],[new Date("2010/07/01"),6.825],[new Date("2010/07/02"),8.623],[new Date("2010/07/03"),6.792],[new Date("2010/07/04"),8.675],[new Date("2010/07/05"),8.045],[new Date("2010/07/06"),8.521],[new Date("2010/07/07"),9.231],[new Date("2010/07/08"),9.536],[new Date("2010/07/09"),7.236],[new Date("2010/07/10"),7.273],[new Date("2010/07/11"),8.045],[new Date("2010/07/12"),2.185],[new Date("2010/07/13"),2.081],[new Date("2010/07/14"),2.491],[new Date("2010/07/15"),2.308],[new Date("2010/07/16"),2.851],[new Date("2010/07/17"),8.324],[new Date("2010/07/18"),8.372],[new Date("2010/07/19"),8.276],[new Date("2010/07/20"),7.956],[new Date("2010/07/21"),6.957],[new Date("2010/07/22"),8.182],[new Date("2010/07/23"),7.423],[new Date("2010/07/24"),7.619],[new Date("2010/07/25"),6.234],[new Date("2010/07/26"),5.926],[new Date("2010/07/27"),8.675],[new Date("2010/07/28"),9.057],[new Date("2010/07/29"),8],[new Date("2010/07/30"),7.912],[new Date("2010/07/31"),7.094],[new Date("2010/08/01"),6.025],[new Date("2010/08/02"),5.95],[new Date("2010/08/03"),6.344],[new Date("2010/08/04"),5.926],[new Date("2010/08/05"),6.606],[new Date("2010/08/06"),9.796],[new Date("2010/08/07"),9.29],[new Date("2010/08/08"),7.236],[new Date("2010/08/09"),7.579],[new Date("2010/08/10"),7.539],[new Date("2010/08/11"),6.18],[new Date("2010/08/12"),6.636],[new Date("2010/08/13"),6.698],[new Date("2010/08/14"),5.125],[new Date("2010/08/15"),6.957],[new Date("2010/08/16"),9.796],[new Date("2010/08/17"),11.163],[new Date("2010/08/18"),10.827],[new Date("2010/08/19"),10.667],[new Date("2010/08/20"),7.461],[new Date("2010/08/21"),8.324],[new Date("2010/08/22"),6.792],[new Date("2010/08/23"),6.761],[new Date("2010/08/24"),6.698],[new Date("2010/08/25"),6.667],[new Date("2010/08/26"),6.857],[new Date("2010/08/27"),8.421],[new Date("2010/08/28"),8.471],[new Date("2010/08/29"),8.889],[new Date("2010/08/30"),9.664],[new Date("2010/08/31"),7.826],[new Date("2010/09/01"),9.172],[new Date("2010/09/02"),9.231],[new Date("2010/09/03"),8.78],[new Date("2010/09/04"),7.956],[new Date("2010/09/05"),8.727],[new Date("2010/09/06"),9.114],[new Date("2010/09/07"),9],[new Date("2010/09/08"),8.727],[new Date("2010/09/09"),10.667],[new Date("2010/09/10"),8.136],[new Date("2010/09/11"),9],[new Date("2010/09/12"),8.136],[new Date("2010/09/13"),8.421],[new Date("2010/09/14"),7.094],[new Date("2010/09/15"),8.521],[new Date("2010/09/16"),6.575],[new Date("2010/09/17"),6.923],[new Date("2010/09/18"),6.076],[new Date("2010/09/19"),6.89],[new Date("2010/09/20"),7.094],[new Date("2010/09/21"),8.372],[new Date("2010/09/22"),8.276],[new Date("2010/09/23"),6.154],[new Date("2010/09/24"),6.316],[new Date("2010/09/25"),6.957],[new Date("2010/09/26"),7.024],[new Date("2010/09/27"),6.288],[new Date("2010/09/28"),6.792],[new Date("2010/09/29"),8.78],[new Date("2010/09/30"),9.863],[new Date("2010/10/01"),9.351],[new Date("2010/10/02"),14.4],[new Date("2010/10/03"),11.803],[new Date("2010/10/04"),9.412],[new Date("2010/10/05"),11.429],[new Date("2010/10/06"),8.421],[new Date("2010/10/07"),9],[new Date("2010/10/08"),9.351],[new Date("2010/10/09"),9.114],[new Date("2010/10/10"),8.09],[new Date("2010/10/11"),9.057],[new Date("2010/10/12"),9.29],[new Date("2010/10/13"),8.182],[new Date("2010/10/14"),7.024],[new Date("2010/10/15"),8.136],[new Date("2010/10/16"),5.581],[new Date("2010/10/17"),5.333],[new Date("2010/10/18"),5.783],[new Date("2010/10/19"),5.625],[new Date("2010/10/20"),5.455],[new Date("2010/10/21"),7.742],[new Date("2010/10/22"),9.351],[new Date("2010/10/23"),8.229],[new Date("2010/10/24"),7.024],[new Date("2010/10/25"),7.094],[new Date("2010/10/26"),5.975],[new Date("2010/10/27"),6.761],[new Date("2010/10/28"),6.575],[new Date("2010/10/29"),6.457],[new Date("2010/10/30"),5.714],[new Date("2010/10/31"),8.045],[new Date("2010/11/01"),8.136],[new Date("2010/11/02"),8.182],[new Date("2010/11/03"),7.579],[new Date("2010/11/04"),7.164],[new Date("2010/11/05"),6.575],[new Date("2010/11/06"),6.606],[new Date("2010/11/07"),5.975],[new Date("2010/11/08"),5.236],[new Date("2010/11/09"),6.636],[new Date("2010/11/10"),7.094],[new Date("2010/11/11"),6.575],[new Date("2010/11/12"),8.521],[new Date("2010/11/13"),6.457],[new Date("2010/11/14"),5.625],[new Date("2010/11/15"),7.2],[new Date("2010/11/16"),7.31],[new Date("2010/11/17"),5.83],[new Date("2010/11/18"),5.603],[new Date("2010/11/19"),9.6],[new Date("2010/11/20"),12.414],[new Date("2010/11/21"),10.286],[new Date("2010/11/22"),8.834],[new Date("2010/11/23"),10.286],[new Date("2010/11/24"),8.136],[new Date("2010/11/25"),7.956],[new Date("2010/11/26"),7.423],[new Date("2010/11/27"),8],[new Date("2010/11/28"),8.372],[new Date("2010/11/29"),6.89],[new Date("2010/11/30"),7.129],[new Date("2010/12/01"),7.66],[new Date("2010/12/02"),7.66],[new Date("2010/12/03"),7.619],[new Date("2010/12/04"),6.288],[new Date("2010/12/05"),6.025],[new Date("2010/12/06"),5.975],[new Date("2010/12/07"),6.025],[new Date("2010/12/08"),6.05],[new Date("2010/12/09"),6.457],[new Date("2010/12/10"),9.796],[new Date("2010/12/11"),8.229],[new Date("2010/12/12"),8.421],[new Date("2010/12/13"),10.213],[new Date("2010/12/14"),8.421],[new Date("2010/12/15"),7.347],[new Date("2010/12/16"),8.324],[new Date("2010/12/17"),8.675],[new Date("2010/12/18"),8.944],[new Date("2010/12/19"),7.826],[new Date("2010/12/20"),9.057],[new Date("2010/12/21"),7.385],[new Date("2010/12/22"),9.114],[new Date("2010/12/23"),9.931],[new Date("2010/12/24"),9.73],[new Date("2010/12/25"),8.571],[new Date("2010/12/26"),9.931],[new Date("2010/12/27"),8.675],[new Date("2010/12/28"),8.521],[new Date("2010/12/29"),8.727],[new Date("2010/12/30"),8.521],[new Date("2010/12/31"),8.889],[new Date("2011/01/01"),7.956],[new Date("2011/01/02"),8.229],[new Date("2011/01/03"),9.231],[new Date("2011/01/04"),10.213],[new Date("2011/01/05"),9.351],[new Date("2011/01/06"),10.213],[new Date("2011/01/07"),8.78],[new Date("2011/01/08"),8.471],[new Date("2011/01/09"),8.834],[new Date("2011/01/10"),8.889],[new Date("2011/01/11"),8.372],[new Date("2011/01/12"),8.623],[new Date("2011/01/13"),7.66],[new Date("2011/01/14"),7.956],[new Date("2011/01/15"),9.172],[new Date("2011/01/16"),8.276],[new Date("2011/01/17"),7.956],[new Date("2011/01/18"),10.213],[new Date("2011/01/19"),8.521],[new Date("2011/01/20"),7.742],[new Date("2011/01/21"),8.276],[new Date("2011/01/22"),8.727],[new Date("2011/01/23"),8.471],[new Date("2011/01/24"),7.66],[new Date("2011/01/25"),9.231],[new Date("2011/01/26"),8],[new Date("2011/01/27"),9],[new Date("2011/01/28"),9.114],[new Date("2011/01/29"),8.944],[new Date("2011/01/30"),9.231],[new Date("2011/01/31"),8.471],[new Date("2011/02/01"),8.78],[new Date("2011/02/02"),9.114],[new Date("2011/02/03"),9],[new Date("2011/02/04"),7.423],[new Date("2011/02/05"),8.045],[new Date("2011/02/06"),8.136],[new Date("2011/02/07"),7.094],[new Date("2011/02/08"),8.571],[new Date("2011/02/09"),7.5],[new Date("2011/02/10"),7.742],[new Date("2011/02/11"),7.742],[new Date("2011/02/12"),7.347],[new Date("2011/02/13"),7.273],[new Date("2011/02/14"),7.347],[new Date("2011/02/15"),6.4],[new Date("2011/02/16"),6.207],[new Date("2011/02/17"),6.234],[new Date("2011/02/18"),6.792],[new Date("2011/02/19"),8.944],[new Date("2011/02/20"),7.273],[new Date("2011/02/21"),7.423],[new Date("2011/02/22"),6.825],[new Date("2011/02/23"),5.926],[new Date("2011/02/24"),6.957],[new Date("2011/02/25"),6.4],[new Date("2011/02/26"),5.217],[new Date("2011/02/27"),5.902],[new Date("2011/02/28"),9.6],[new Date("2011/03/01"),11.077],[new Date("2011/03/02"),8.571],[new Date("2011/03/03"),7.742],[new Date("2011/03/04"),6.516],[new Date("2011/03/05"),5.199],[new Date("2011/03/06"),5.255],[new Date("2011/03/07"),6.825],[new Date("2011/03/08"),7.701],[new Date("2011/03/09"),9],[new Date("2011/03/10"),13.091],[new Date("2011/03/11"),11.077],[new Date("2011/03/12"),10.286],[new Date("2011/03/13"),12.308],[new Date("2011/03/14"),12.857],[new Date("2011/03/15"),12.857],[new Date("2011/03/16"),10.588],[new Date("2011/03/17"),10.213],[new Date("2011/03/18"),12],[new Date("2011/03/19"),12.522],[new Date("2011/03/20"),10.511],[new Date("2011/03/21"),9.73],[new Date("2011/03/22"),12.101],[new Date("2011/03/23"),9.172],[new Date("2011/03/24"),9.474],[new Date("2011/03/25"),8.324],[new Date("2011/03/26"),10.435],[new Date("2011/03/27"),10.07],[new Date("2011/03/28"),8.571],[new Date("2011/03/29"),8.834],[new Date("2011/03/30"),9.231],[new Date("2011/03/31"),7.164],[new Date("2011/04/01"),8.182],[new Date("2011/04/02"),8],[new Date("2011/04/03"),8.229],[new Date("2011/04/04"),8.09],[new Date("2011/04/05"),7.423],[new Date("2011/04/06"),9.73],[new Date("2011/04/07"),9.796],[new Date("2011/04/08"),8.675],[new Date("2011/04/09"),9.231],[new Date("2011/04/10"),8.324],[new Date("2011/04/11"),8.834],[new Date("2011/04/12"),8.834],[new Date("2011/04/13"),7.423],[new Date("2011/04/14"),9],[new Date("2011/04/15"),10.588],[new Date("2011/04/16"),8.324],[new Date("2011/04/17"),8],[new Date("2011/04/18"),9.73],[new Date("2011/04/19"),9.351],[new Date("2011/04/20"),10],[new Date("2011/04/21"),9.796],[new Date("2011/04/22"),8.182],[new Date("2011/04/23"),8.372],[new Date("2011/04/24"),8.889],[new Date("2011/04/25"),7.5],[new Date("2011/04/26"),7.385],[new Date("2011/04/27"),7.869],[new Date("2011/04/28"),8.78],[new Date("2011/04/29"),7.2],[new Date("2011/04/30"),7.619],[new Date("2011/05/01"),8.045],[new Date("2011/05/02"),7.31],[new Date("2011/05/03"),7.347],[new Date("2011/05/04"),7.31],[new Date("2011/05/05"),6.575],[new Date("2011/05/06"),6.606],[new Date("2011/05/07"),6.729],[new Date("2011/05/08"),6.575],[new Date("2011/05/09"),6.025],[new Date("2011/05/10"),7.869],[new Date("2011/05/11"),7.539],[new Date("2011/05/12"),8.521],[new Date("2011/05/13"),6.957],[new Date("2011/05/14"),5.95],[new Date("2011/05/15"),6.545],[new Date("2011/05/16"),5.83],[new Date("2011/05/17"),5.603],[new Date("2011/05/18"),5],[new Date("2011/05/19"),8.421],[new Date("2011/05/20"),6.545],[new Date("2011/05/21"),6.545],[new Date("2011/05/22"),5.714],[new Date("2011/05/23"),5.035],[new Date("2011/05/24"),4.816],[new Date("2011/05/25"),4.691],[new Date("2011/05/26"),4.865],[new Date("2011/05/27"),8.623],[new Date("2011/05/28"),9.29],[new Date("2011/05/29"),8],[new Date("2011/05/30"),9.351],[new Date("2011/05/31"),9.6],[new Date("2011/06/01"),7.66],[new Date("2011/06/02"),7.579],[new Date("2011/06/03"),7.129],[new Date("2011/06/04"),6.429],[new Date("2011/06/05"),6.923],[new Date("2011/06/06"),6.18],[new Date("2011/06/07"),8.471],[new Date("2011/06/08"),7.784],[new Date("2011/06/09"),6.486],[new Date("2011/06/10"),6.457],[new Date("2011/06/11"),5.714],[new Date("2011/06/12"),6.18],[new Date("2011/06/13"),6.344],[new Date("2011/06/14"),5.83],[new Date("2011/06/15"),5.161],[new Date("2011/06/16"),8],[new Date("2011/06/17"),7.742],[new Date("2011/06/18"),7.31],[new Date("2011/06/19"),6.457],[new Date("2011/06/20"),6.154],[new Date("2011/06/21"),5.692],[new Date("2011/06/22"),5.538],[new Date("2011/06/23"),6],[new Date("2011/06/24"),6.667],[new Date("2011/06/25"),10.07],[new Date("2011/06/26"),9.664],[new Date("2011/06/27"),8.521],[new Date("2011/06/28"),9],[new Date("2011/06/29"),8.372],[new Date("2011/06/30"),7.539],[new Date("2011/07/01"),8.324],[new Date("2011/07/02"),8.521],[new Date("2011/07/03"),8.727],[new Date("2011/07/04"),8.471],[new Date("2011/07/05"),10.36],[new Date("2011/07/06"),9.172],[new Date("2011/07/07"),10.992],[new Date("2011/07/08"),8.727],[new Date("2011/07/09"),9.664],[new Date("2011/07/10"),10.511],[new Date("2011/07/11"),9.172],[new Date("2011/07/12"),10.213],[new Date("2011/07/13"),7.539],[new Date("2011/07/14"),10],[new Date("2011/07/15"),8.889],[new Date("2011/07/16"),9.172],[new Date("2011/07/17"),8.471],[new Date("2011/07/18"),8.471],[new Date("2011/07/19"),10.141],[new Date("2011/07/20"),9.664],[new Date("2011/07/21"),9.474],[new Date("2011/07/22"),9.536],[new Date("2011/07/23"),9.863],[new Date("2011/07/24"),8.675],[new Date("2011/07/25"),8.727],[new Date("2011/07/26"),8.182],[new Date("2011/07/27"),8.276],[new Date("2011/07/28"),9.29],[new Date("2011/07/29"),8.78],[new Date("2011/07/30"),9.474],[new Date("2011/07/31"),8.229],[new Date("2011/08/01"),8.727],[new Date("2011/08/02"),9.351],[new Date("2011/08/03"),9.172],[new Date("2011/08/04"),11.163],[new Date("2011/08/05"),10.286],[new Date("2011/08/06"),11.803],[new Date("2011/08/07"),11.429],[new Date("2011/08/08"),10.588],[new Date("2011/08/09"),9.863],[new Date("2011/08/10"),9.474],[new Date("2011/08/11"),10.511],[new Date("2011/08/12"),10.992],[new Date("2011/08/13"),11.077],[new Date("2011/08/14"),10.909],[new Date("2011/08/15"),11.163],[new Date("2011/08/16"),9.796],[new Date("2011/08/17"),10.588],[new Date("2011/08/18"),10],[new Date("2011/08/19"),10.992],[new Date("2011/08/20"),9.474],[new Date("2011/08/21"),9],[new Date("2011/08/22"),8.521],[new Date("2011/08/23"),9.29],[new Date("2011/08/24"),10.746],[new Date("2011/08/25"),10.667],[new Date("2011/08/26"),9.796],[new Date("2011/08/27"),11.803],[new Date("2011/08/28"),12.414],[new Date("2011/08/29"),10.435],[new Date("2011/08/30"),9.863],[new Date("2011/08/31"),9.29],[new Date("2011/09/01"),11.163],[new Date("2011/09/02"),9.231],[new Date("2011/09/03"),9.931],[new Date("2011/09/04"),10.746],[new Date("2011/09/05"),9.231],[new Date("2011/09/06"),9.536],[new Date("2011/09/07"),10.588],[new Date("2011/09/08"),11.163],[new Date("2011/09/09"),9.351],[new Date("2011/09/10"),10.827],[new Date("2011/09/11"),11.52],[new Date("2011/09/12"),10.827],[new Date("2011/09/13"),10.141],[new Date("2011/09/14"),9.863],[new Date("2011/09/15"),9.231],[new Date("2011/09/16"),12.101],[new Date("2011/09/17"),10.746],[new Date("2011/09/18"),9.114],[new Date("2011/09/19"),11.339],[new Date("2011/09/20"),10.286],[new Date("2011/09/21"),9.863],[new Date("2011/09/22"),9.73],[new Date("2011/09/23"),10.827],[new Date("2011/09/24"),11.163],[new Date("2011/09/25"),10.511],[new Date("2011/09/26"),10.746],[new Date("2011/09/27"),10.827],[new Date("2011/09/28"),9.796],[new Date("2011/09/29"),11.52],[new Date("2011/09/30"),11.803],[new Date("2011/10/01"),10.07],[new Date("2011/10/02"),11.901],[new Date("2011/10/03"),9.931],[new Date("2011/10/04"),12.857],[new Date("2011/10/05"),9.931],[new Date("2011/10/06"),11.25],[new Date("2011/10/07"),10.435],[new Date("2011/10/08"),12.101],[new Date("2011/10/09"),11.339],[new Date("2011/10/10"),11.707],[new Date("2011/10/11"),15.484],[new Date("2011/10/12"),12],[new Date("2011/10/13"),14.845],[new Date("2011/10/14"),10.36],[new Date("2011/10/15"),10.746],[new Date("2011/10/16"),12.101],[new Date("2011/10/17"),12.203],[new Date("2011/10/18"),12],[new Date("2011/10/19"),10.827],[new Date("2011/10/20"),12.522],[new Date("2011/10/21"),11.901],[new Date("2011/10/22"),14.694],[new Date("2011/10/23"),13.333],[new Date("2011/10/24"),11.339],[new Date("2011/10/25"),11.163],[new Date("2011/10/26"),12.308],[new Date("2011/10/27"),14.4],[new Date("2011/10/28"),13.714],[new Date("2011/10/29"),12.743],[new Date("2011/10/30"),12.973],[new Date("2011/10/31"),10.992],[new Date("2011/11/01"),9.6],[new Date("2011/11/02"),9.351],[new Date("2011/11/03"),11.52],[new Date("2011/11/04"),9.796],[new Date("2011/11/05"),9.863],[new Date("2011/11/06"),10],[new Date("2011/11/07"),10.909],[new Date("2011/11/08"),9.664],[new Date("2011/11/09"),8.944],[new Date("2011/11/10"),10.213],[new Date("2011/11/11"),12.101],[new Date("2011/11/12"),10.07],[new Date("2011/11/13"),10],[new Date("2011/11/14"),10.07],[new Date("2011/11/15"),8.727],[new Date("2011/11/16"),10.667],[new Date("2011/11/17"),10.36],[new Date("2011/11/18"),10.827],[new Date("2011/11/19"),11.707],[new Date("2011/11/20"),10.07],[new Date("2011/11/21"),12.203],[new Date("2011/11/22"),10.286],[new Date("2011/11/23"),10.746],[new Date("2011/11/24"),12.743],[new Date("2011/11/25"),10.667],[new Date("2011/11/26"),12],[new Date("2011/11/27"),12.632],[new Date("2011/11/28"),11.339],[new Date("2011/11/29"),10.435],[new Date("2011/11/30"),8.889],[new Date("2011/12/01"),7.912],[new Date("2011/12/02"),9.863],[new Date("2011/12/03"),9.474],[new Date("2011/12/04"),10.588],[new Date("2011/12/05"),9.114],[new Date("2011/12/06"),8.421],[new Date("2011/12/07"),10.435],[new Date("2011/12/08"),8.78],[new Date("2011/12/09"),9.796],[new Date("2011/12/10"),10],[new Date("2011/12/11"),9.474],[new Date("2011/12/12"),11.339],[new Date("2011/12/13"),10.909],[new Date("2011/12/14"),9.412],[new Date("2011/12/15"),12.857],[new Date("2011/12/16"),12.203],[new Date("2011/12/17"),9.6],[new Date("2011/12/18"),10],[new Date("2011/12/19"),9.057],[new Date("2011/12/20"),10.746],[new Date("2011/12/21"),9.664],[new Date("2011/12/22"),9.73],[new Date("2011/12/23"),10.141],[new Date("2011/12/24"),9.931],[new Date("2011/12/25"),8.276],[new Date("2011/12/26"),8.136],[new Date("2011/12/27"),9.931],[new Date("2011/12/28"),9.29],[new Date("2011/12/29"),10.435],[new Date("2011/12/30"),10.141],[new Date("2011/12/31"),9.536],[new Date("2012/01/01"),9.412],[new Date("2012/01/02"),9.536],[new Date("2012/01/03"),9.057],[new Date("2012/01/04"),9.664],[new Date("2012/01/05"),9.796],[new Date("2012/01/06"),8.421],[new Date("2012/01/07"),7.826],[new Date("2012/01/08"),8.834],[new Date("2012/01/09"),8.78],[new Date("2012/01/10"),10.213],[new Date("2012/01/11"),9.412],[new Date("2012/01/12"),9.29],[new Date("2012/01/13"),10.286],[new Date("2012/01/14"),9.6],[new Date("2012/01/15"),10.36],[new Date("2012/01/16"),8.229],[new Date("2012/01/17"),9.172],[new Date("2012/01/18"),11.25],[new Date("2012/01/19"),9.6],[new Date("2012/01/20"),9.931],[new Date("2012/01/21"),8.78],[new Date("2012/01/22"),10.588],[new Date("2012/01/23"),8.471],[new Date("2012/01/24"),10.36],[new Date("2012/01/25"),9.73],[new Date("2012/01/26"),10.435],[new Date("2012/01/27"),10.213],[new Date("2012/01/28"),9.931],[new Date("2012/01/29"),8.623],[new Date("2012/01/30"),8.372],[new Date("2012/01/31"),9.6],[new Date("2012/02/01"),10.213],[new Date("2012/02/02"),9.057],[new Date("2012/02/03"),9.114],[new Date("2012/02/04"),9.172],[new Date("2012/02/05"),10.141],[new Date("2012/02/06"),9.863],[new Date("2012/02/07"),10.511],[new Date("2012/02/08"),9.931],[new Date("2012/02/09"),9.931],[new Date("2012/02/10"),10.435],[new Date("2012/02/11"),9.6],[new Date("2012/02/12"),9.114],[new Date("2012/02/13"),10.511],[new Date("2012/02/14"),10.435],[new Date("2012/02/15"),10.746],[new Date("2012/02/16"),10.435],[new Date("2012/02/17"),9.474],[new Date("2012/02/18"),8.421],[new Date("2012/02/19"),9.114],[new Date("2012/02/20"),10.286],[new Date("2012/02/21"),11.163],[new Date("2012/02/22"),9.057],[new Date("2012/02/23"),8.675],[new Date("2012/02/24"),9.664],[new Date("2012/02/25"),8.727],[new Date("2012/02/26"),9.6],[new Date("2012/02/27"),9.351],[new Date("2012/02/28"),9],[new Date("2012/02/29"),8.045],[new Date("2012/03/01"),9.536],[new Date("2012/03/02"),10.746],[new Date("2012/03/03"),12.743],[new Date("2012/03/04"),10.511],[new Date("2012/03/05"),9.931],[new Date("2012/03/06"),10.511],[new Date("2012/03/07"),9.351],[new Date("2012/03/08"),9.231],[new Date("2012/03/09"),8.571],[new Date("2012/03/10"),8.727],[new Date("2012/03/11"),10.746],[new Date("2012/03/12"),8.675],[new Date("2012/03/13"),9],[new Date("2012/03/14"),10.511],[new Date("2012/03/15"),11.901],[new Date("2012/03/16"),9.412],[new Date("2012/03/17"),8.471],[new Date("2012/03/18"),9],[new Date("2012/03/19"),10.07],[new Date("2012/03/20"),9],[new Date("2012/03/21"),9.114],[new Date("2012/03/22"),9.114],[new Date("2012/03/23"),11.429],[new Date("2012/03/24"),7.826],[new Date("2012/03/25"),9.172],[new Date("2012/03/26"),9.536],[new Date("2012/03/27"),9.231],[new Date("2012/03/28"),9.6],[new Date("2012/03/29"),10.213],[new Date("2012/03/30"),9.351],[new Date("2012/03/31"),8.471],[new Date("2012/04/01"),10.141],[new Date("2012/04/02"),12.414],[new Date("2012/04/03"),10.827],[new Date("2012/04/04"),10.511],[new Date("2012/04/05"),12.308],[new Date("2012/04/06"),10.588],[new Date("2012/04/07"),11.163],[new Date("2012/04/08"),9.6],[new Date("2012/04/09"),9.863],[new Date("2012/04/10"),9.796],[new Date("2012/04/11"),10.213],[new Date("2012/04/12"),11.339],[new Date("2012/04/13"),11.707],[new Date("2012/04/14"),10.36],[new Date("2012/04/15"),13.458],[new Date("2012/04/16"),9.6],[new Date("2012/04/17"),10.667],[new Date("2012/04/18"),11.077],[new Date("2012/04/19"),9.172],[new Date("2012/04/20"),9.351],[new Date("2012/04/21"),9.351],[new Date("2012/04/22"),10.286],[new Date("2012/04/23"),10.667],[new Date("2012/04/24"),10.435],[new Date("2012/04/25"),11.339],[new Date("2012/04/26"),9.29],[new Date("2012/04/27"),10.667],[new Date("2012/04/28"),9.474],[new Date("2012/04/29"),8.045],[new Date("2012/04/30"),8.045],[new Date("2012/05/01"),8.471],[new Date("2012/05/02"),9.6],[new Date("2012/05/03"),9.172],[new Date("2012/05/04"),8.944],[new Date("2012/05/05"),8.623],[new Date("2012/05/06"),8.78],[new Date("2012/05/07"),8.471],[new Date("2012/05/08"),8.182],[new Date("2012/05/09"),8.675],[new Date("2012/05/10"),11.163],[new Date("2012/05/11"),10.07],[new Date("2012/05/12"),11.25],[new Date("2012/05/13"),10.286],[new Date("2012/05/14"),10.36],[new Date("2012/05/15"),11.077],[new Date("2012/05/16"),11.901],[new Date("2012/05/17"),12.414],[new Date("2012/05/18"),9.931],[new Date("2012/05/19"),9.664],[new Date("2012/05/20"),10.435],[new Date("2012/05/21"),11.429],[new Date("2012/05/22"),12.522],[new Date("2012/05/23"),11.077],[new Date("2012/05/24"),11.52],[new Date("2012/05/25"),11.901],[new Date("2012/05/26"),10.141],[new Date("2012/05/27"),9.057],[new Date("2012/05/28"),10.141],[new Date("2012/05/29"),11.429],[new Date("2012/05/30"),10.992],[new Date("2012/05/31"),10.435],[new Date("2012/06/01"),9.474],[new Date("2012/06/02"),9],[new Date("2012/06/03"),9.412],[new Date("2012/06/04"),9.29],[new Date("2012/06/05"),9.796],[new Date("2012/06/06"),9.412],[new Date("2012/06/07"),10.36],[new Date("2012/06/08"),10.213],[new Date("2012/06/09"),8.421],[new Date("2012/06/10"),8.675],[new Date("2012/06/11"),10.286],[new Date("2012/06/12"),9.231],[new Date("2012/06/13"),9.6],[new Date("2012/06/14"),9.231],[new Date("2012/06/15"),9.057],[new Date("2012/06/16"),9.231],[new Date("2012/06/17"),8.78],[new Date("2012/06/18"),8.229],[new Date("2012/06/19"),9.796],[new Date("2012/06/20"),9.931],[new Date("2012/06/21"),10.588],[new Date("2012/06/22"),10.435],[new Date("2012/06/23"),8.78],[new Date("2012/06/24"),10.992],[new Date("2012/06/25"),9.351],[new Date("2012/06/26"),9.664],[new Date("2012/06/27"),8.834],[new Date("2012/06/28"),10.511],[new Date("2012/06/29"),9.863],[new Date("2012/06/30"),10.909],[new Date("2012/07/01"),10.141],[new Date("2012/07/02"),9.474],[new Date("2012/07/03"),9],[new Date("2012/07/04"),9.6],[new Date("2012/07/05"),10],[new Date("2012/07/06"),9.29],[new Date("2012/07/07"),8.675],[new Date("2012/07/08"),9.412],[new Date("2012/07/09"),8.834],[new Date("2012/07/10"),9.6],[new Date("2012/07/11"),10.746],[new Date("2012/07/12"),9.6],[new Date("2012/07/13"),8.834],[new Date("2012/07/14"),8.944],[new Date("2012/07/15"),10.286],[new Date("2012/07/16"),9.6],[new Date("2012/07/17"),8.372],[new Date("2012/07/18"),9.29],[new Date("2012/07/19"),10.667],[new Date("2012/07/20"),9.73],[new Date("2012/07/21"),10.213],[new Date("2012/07/22"),9.29],[new Date("2012/07/23"),10.213],[new Date("2012/07/24"),8.944],[new Date("2012/07/25"),9],[new Date("2012/07/26"),8.521],[new Date("2012/07/27"),8.09],[new Date("2012/07/28"),9.412],[new Date("2012/07/29"),8.675],[new Date("2012/07/30"),8.182],[new Date("2012/07/31"),11.077],[new Date("2012/08/01"),10.746],[new Date("2012/08/02"),8.727],[new Date("2012/08/03"),8.889],[new Date("2012/08/04"),9.231],[new Date("2012/08/05"),10.36],[new Date("2012/08/06"),10.286],[new Date("2012/08/07"),8.78],[new Date("2012/08/08"),8.675],[new Date("2012/08/09"),8.471],[new Date("2012/08/10"),9.231],[new Date("2012/08/11"),8.571],[new Date("2012/08/12"),9.057],[new Date("2012/08/13"),9],[new Date("2012/08/14"),9.172],[new Date("2012/08/15"),8.623],[new Date("2012/08/16"),9.351],[new Date("2012/08/17"),10.435],[new Date("2012/08/18"),9.536],[new Date("2012/08/19"),7.912],[new Date("2012/08/20"),8.276],[new Date("2012/08/21"),8.324],[new Date("2012/08/22"),9.231],[new Date("2012/08/23"),8.727],[new Date("2012/08/24"),9.73],[new Date("2012/08/25"),10.435],[new Date("2012/08/26"),8.045],[new Date("2012/08/27"),9.931],[new Date("2012/08/28"),9.536],[new Date("2012/08/29"),8.571],[new Date("2012/08/30"),9.351],[new Date("2012/08/31"),10.286],[new Date("2012/09/01"),8.944],[new Date("2012/09/02"),8.78],[new Date("2012/09/03"),9.172],[new Date("2012/09/04"),9.412],[new Date("2012/09/05"),8],[new Date("2012/09/06"),8.421],[new Date("2012/09/07"),8.571],[new Date("2012/09/08"),9.931],[new Date("2012/09/09"),9.057],[new Date("2012/09/10"),9.6],[new Date("2012/09/11"),9.931],[new Date("2012/09/12"),9.29],[new Date("2012/09/13"),11.077],[new Date("2012/09/14"),8.889],[new Date("2012/09/15"),10],[new Date("2012/09/16"),8.944],[new Date("2012/09/17"),8.571],[new Date("2012/09/18"),8.623],[new Date("2012/09/19"),10.213],[new Date("2012/09/20"),9.474],[new Date("2012/09/21"),8.521],[new Date("2012/09/22"),9.172],[new Date("2012/09/23"),9.114],[new Date("2012/09/24"),9.412],[new Date("2012/09/25"),10.36],[new Date("2012/09/26"),10.286],[new Date("2012/09/27"),8.944],[new Date("2012/09/28"),9.114],[new Date("2012/09/29"),8.571],[new Date("2012/09/30"),9.057],[new Date("2012/10/01"),10.992],[new Date("2012/10/02"),9.863],[new Date("2012/10/03"),10.827],[new Date("2012/10/04"),10.992],[new Date("2012/10/05"),10.588],[new Date("2012/10/06"),9.29],[new Date("2012/10/07"),11.52],[new Date("2012/10/08"),8.09],[new Date("2012/10/09"),10.141],[new Date("2012/10/10"),9.664],[new Date("2012/10/11"),10.435],[new Date("2012/10/12"),9.664],[new Date("2012/10/13"),9.73],[new Date("2012/10/14"),11.339],[new Date("2012/10/15"),8.521],[new Date("2012/10/16"),9.29],[new Date("2012/10/17"),10.141],[new Date("2012/10/18"),9.172],[new Date("2012/10/19"),10.667],[new Date("2012/10/20"),9.114],[new Date("2012/10/21"),8.944],[new Date("2012/10/22"),9.172],[new Date("2012/10/23"),11.077],[new Date("2012/10/24"),8.889],[new Date("2012/10/25"),10.07],[new Date("2012/10/26"),8.727],[new Date("2012/10/27"),8.229],[new Date("2012/10/28"),8.675],[new Date("2012/10/29"),9.114],[new Date("2012/10/30"),10.07],[new Date("2012/10/31"),10],[new Date("2012/11/01"),10.511],[new Date("2012/11/02"),10.07],[new Date("2012/11/03"),9.863],[new Date("2012/11/04"),9.172],[new Date("2012/11/05"),9],[new Date("2012/11/06"),10.667],[new Date("2012/11/07"),9.172],[new Date("2012/11/08"),9.351],[new Date("2012/11/09"),9.474],[new Date("2012/11/10"),10],[new Date("2012/11/11"),9.796],[new Date("2012/11/12"),10.909],[new Date("2012/11/13"),10.286],[new Date("2012/11/14"),10.07],[new Date("2012/11/15"),10.588],[new Date("2012/11/16"),9.931],[new Date("2012/11/17"),10.286],[new Date("2012/11/18"),9.863],[new Date("2012/11/19"),9.863],[new Date("2012/11/20"),9.796],[new Date("2012/11/21"),9.474],[new Date("2012/11/22"),10],[new Date("2012/11/23"),8.834],[new Date("2012/11/24"),9.536],[new Date("2012/11/25"),9.863],[new Date("2012/11/26"),9.172],[new Date("2012/11/27"),9.73],[new Date("2012/11/28"),8.372],[new Date("2012/11/29"),8.675],[new Date("2012/11/30"),11.52],[new Date("2012/12/01"),8.623],[new Date("2012/12/02"),10.07],[new Date("2012/12/03"),9.796],[new Date("2012/12/04"),12.857],[new Date("2012/12/05"),11.803],[new Date("2012/12/06"),10.511],[new Date("2012/12/07"),11.163],[new Date("2012/12/08"),10.435],[new Date("2012/12/09"),11.429],[new Date("2012/12/10"),10.07],[new Date("2012/12/11"),10],[new Date("2012/12/12"),11.077],[new Date("2012/12/13"),10.992],[new Date("2012/12/14"),13.585],[new Date("2012/12/15"),12.414],[new Date("2012/12/16"),12.973],[new Date("2012/12/17"),10.746],[new Date("2012/12/18"),11.52],[new Date("2012/12/19"),10.141],[new Date("2012/12/20"),13.585],[new Date("2012/12/21"),11.429],[new Date("2012/12/22"),9.412],[new Date("2012/12/23"),11.803],[new Date("2012/12/24"),10.909],[new Date("2012/12/25"),11.613],[new Date("2012/12/26"),9.351],[new Date("2012/12/27"),9.231],[new Date("2012/12/28"),8.521],[new Date("2012/12/29"),10],[new Date("2012/12/30"),8.675],[new Date("2012/12/31"),9.114],[new Date("2013/01/01"),8.889],[new Date("2013/01/02"),9.412],[new Date("2013/01/03"),8.889],[new Date("2013/01/04"),9.412],[new Date("2013/01/05"),10.213],[new Date("2013/01/06"),9.931],[new Date("2013/01/07"),8.571],[new Date("2013/01/08"),10.827],[new Date("2013/01/09"),11.077],[new Date("2013/01/10"),9.796],[new Date("2013/01/11"),12.308],[new Date("2013/01/12"),11.803],[new Date("2013/01/13"),10.827],[new Date("2013/01/14"),9.172],[new Date("2013/01/15"),11.901],[new Date("2013/01/16"),10.992],[new Date("2013/01/17"),12.973],[new Date("2013/01/18"),11.901],[new Date("2013/01/19"),9.351],[new Date("2013/01/20"),11.077],[new Date("2013/01/21"),10.909],[new Date("2013/01/22"),10],[new Date("2013/01/23"),11.429],[new Date("2013/01/24"),9.231],[new Date("2013/01/25"),10.511],[new Date("2013/01/26"),9.231],[new Date("2013/01/27"),9.536],[new Date("2013/01/28"),9.796],[new Date("2013/01/29"),9.114],[new Date("2013/01/30"),9.412],[new Date("2013/01/31"),7.461],[new Date("2013/02/01"),9.796],[new Date("2013/02/02"),9.412],[new Date("2013/02/03"),7.742],[new Date("2013/02/04"),8.78],[new Date("2013/02/05"),8.623],[new Date("2013/02/06"),9.863],[new Date("2013/02/07"),9.351],[new Date("2013/02/08"),9.536],[new Date("2013/02/09"),10.07],[new Date("2013/02/10"),8.944],[new Date("2013/02/11"),9.057],[new Date("2013/02/12"),10.36],[new Date("2013/02/13"),8.421],[new Date("2013/02/14"),9.536],[new Date("2013/02/15"),8.045],[new Date("2013/02/16"),7.619],[new Date("2013/02/17"),7.66],[new Date("2013/02/18"),8.944],[new Date("2013/02/19"),9.057],[new Date("2013/02/20"),7.461],[new Date("2013/02/21"),8.182],[new Date("2013/02/22"),8.471],[new Date("2013/02/23"),8.78],[new Date("2013/02/24"),9.231],[new Date("2013/02/25"),7.059],[new Date("2013/02/26"),8.675],[new Date("2013/02/27"),7.461],[new Date("2013/02/28"),8.571],[new Date("2013/03/01"),9.474],[new Date("2013/03/02"),9.931],[new Date("2013/03/03"),8.944],[new Date("2013/03/04"),8.045],[new Date("2013/03/05"),10.36],[new Date("2013/03/06"),9.29],[new Date("2013/03/07"),9],[new Date("2013/03/08"),9],[new Date("2013/03/09"),8.521],[new Date("2013/03/10"),7.869],[new Date("2013/03/11"),8.78],[new Date("2013/03/12"),10.667],[new Date("2013/03/13"),9.172],[new Date("2013/03/14"),8.045],[new Date("2013/03/15"),8.372],[new Date("2013/03/16"),8.229],[new Date("2013/03/17"),6.89],[new Date("2013/03/18"),7.579],[new Date("2013/03/19"),8.471],[new Date("2013/03/20"),6.825],[new Date("2013/03/21"),6.606],[new Date("2013/03/22"),6.288],[new Date("2013/03/23"),6.636],[new Date("2013/03/24"),7.619],[new Date("2013/03/25"),10],[new Date("2013/03/26"),9.536],[new Date("2013/03/27"),10.992],[new Date("2013/03/28"),7.869],[new Date("2013/03/29"),8.276],[new Date("2013/03/30"),8.324],[new Date("2013/03/31"),8.521],[new Date("2013/04/01"),7.273],[new Date("2013/04/02"),7.956],[new Date("2013/04/03"),8.229],[new Date("2013/04/04"),9.351],[new Date("2013/04/05"),9.114],[new Date("2013/04/06"),8.834],[new Date("2013/04/07"),8.78],[new Date("2013/04/08"),9.29],[new Date("2013/04/09"),8.182],[new Date("2013/04/10"),7.539],[new Date("2013/04/11"),9],[new Date("2013/04/12"),8.324],[new Date("2013/04/13"),8.623],[new Date("2013/04/14"),9.412],[new Date("2013/04/15"),8.78],[new Date("2013/04/16"),8.136],[new Date("2013/04/17"),8.421],[new Date("2013/04/18"),9.796],[new Date("2013/04/19"),10.511],[new Date("2013/04/20"),9.351],[new Date("2013/04/21"),8.182],[new Date("2013/04/22"),9.412],[new Date("2013/04/23"),8.571],[new Date("2013/04/24"),8.889],[new Date("2013/04/25"),8.372],[new Date("2013/04/26"),8.421],[new Date("2013/04/27"),9.796],[new Date("2013/04/28"),8.136],[new Date("2013/04/29"),8.276],[new Date("2013/04/30"),9.664],[new Date("2013/05/01"),9.536],[new Date("2013/05/02"),10.746],[new Date("2013/05/03"),10.511],[new Date("2013/05/04"),9.057],[new Date("2013/05/05"),8.727],[new Date("2013/05/06"),8.675],[new Date("2013/05/07"),8.571],[new Date("2013/05/08"),8.727],[new Date("2013/05/09"),8.78],[new Date("2013/05/10"),8.372],[new Date("2013/05/11"),7.912],[new Date("2013/05/12"),8.571],[new Date("2013/05/13"),8.276],[new Date("2013/05/14"),9.351],[new Date("2013/05/15"),10.213],[new Date("2013/05/16"),9.73],[new Date("2013/05/17"),8.944],[new Date("2013/05/18"),9.664],[new Date("2013/05/19"),9.231],[new Date("2013/05/20"),11.163],[new Date("2013/05/21"),9.536],[new Date("2013/05/22"),9.231],[new Date("2013/05/23"),8.276],[new Date("2013/05/24"),8.521],[new Date("2013/05/25"),8.727],[new Date("2013/05/26"),8.834],[new Date("2013/05/27"),8.182],[new Date("2013/05/28"),9.114],[new Date("2013/05/29"),8.571],[new Date("2013/05/30"),8.045],[new Date("2013/05/31"),8.229],[new Date("2013/06/01"),6.761],[new Date("2013/06/02"),7.236],[new Date("2013/06/03"),6.761],[new Date("2013/06/04"),6.761],[new Date("2013/06/05"),7.826],[new Date("2013/06/06"),7.956],[new Date("2013/06/07"),8.944],[new Date("2013/06/08"),7.956],[new Date("2013/06/09"),9.057],[new Date("2013/06/10"),8.276],[new Date("2013/06/11"),8],[new Date("2013/06/12"),7.094],[new Date("2013/06/13"),7.742],[new Date("2013/06/14"),8],[new Date("2013/06/15"),8.324],[new Date("2013/06/16"),7.784],[new Date("2013/06/17"),9.931],[new Date("2013/06/18"),10.286],[new Date("2013/06/19"),10.588],[new Date("2013/06/20"),9.351],[new Date("2013/06/21"),8.571],[new Date("2013/06/22"),8.182],[new Date("2013/06/23"),8.727],[new Date("2013/06/24"),9.6],[new Date("2013/06/25"),9.172],[new Date("2013/06/26"),8.276],[new Date("2013/06/27"),8.623],[new Date("2013/06/28"),8.521],[new Date("2013/06/29"),8.521],[new Date("2013/06/30"),9.412],[new Date("2013/07/01"),9.172],[new Date("2013/07/02"),9.412],[new Date("2013/07/03"),7.826],[new Date("2013/07/04"),8.727],[new Date("2013/07/05"),7.742],[new Date("2013/07/06"),7.701],[new Date("2013/07/07"),7.742],[new Date("2013/07/08"),7.5],[new Date("2013/07/09"),7.784],[new Date("2013/07/10"),7.385],[new Date("2013/07/11"),8.276],[new Date("2013/07/12"),9.351],[new Date("2013/07/13"),9.172],[new Date("2013/07/14"),8.372],[new Date("2013/07/15"),8.78],[new Date("2013/07/16"),8.78],[new Date("2013/07/17"),7.826],[new Date("2013/07/18"),8.944],[new Date("2013/07/19"),8.421],[new Date("2013/07/20"),7.742],[new Date("2013/07/21"),7.236],[new Date("2013/07/22"),8.727],[new Date("2013/07/23"),10.213],[new Date("2013/07/24"),9.057],[new Date("2013/07/25"),9.863],[new Date("2013/07/26"),8.78],[new Date("2013/07/27"),7.956],[new Date("2013/07/28"),8.571],[new Date("2013/07/29"),8.09],[new Date("2013/07/30"),7.31],[new Date("2013/07/31"),7.579],[new Date("2013/08/01"),8.136],[new Date("2013/08/02"),7.5],[new Date("2013/08/03"),8.471],[new Date("2013/08/04"),8.045],[new Date("2013/08/05"),7.619],[new Date("2013/08/06"),7.579],[new Date("2013/08/07"),7.742],[new Date("2013/08/08"),7.024],[new Date("2013/08/09"),7.385],[new Date("2013/08/10"),6.857],[new Date("2013/08/11"),6.667],[new Date("2013/08/12"),6.667],[new Date("2013/08/13"),7.869],[new Date("2013/08/14"),8.571],[new Date("2013/08/15"),8.471],[new Date("2013/08/16"),8.571],[new Date("2013/08/17"),7.579],[new Date("2013/08/18"),7.423],[new Date("2013/08/19"),8.136],[new Date("2013/08/20"),7.579],[new Date("2013/08/21"),7.347],[new Date("2013/08/22"),6.667],[new Date("2013/08/23"),7.347],[new Date("2013/08/24"),7.869],[new Date("2013/08/25"),9.536],[new Date("2013/08/26"),8.675],[new Date("2013/08/27"),8.521],[new Date("2013/08/28"),8.09],[new Date("2013/08/29"),7.619],[new Date("2013/08/30"),7.024],[new Date("2013/08/31"),6.457],[new Date("2013/09/01"),6.516],[new Date("2013/09/02"),6.698],[new Date("2013/09/03"),7.423],[new Date("2013/09/04"),8.834],[new Date("2013/09/05"),8.045],[new Date("2013/09/06"),7.784],[new Date("2013/09/07"),9.931],[new Date("2013/09/08"),9.172],[new Date("2013/09/09"),7.094],[new Date("2013/09/10"),7.539],[new Date("2013/09/11"),7.2],[new Date("2013/09/12"),6.761],[new Date("2013/09/13"),7.059],[new Date("2013/09/14"),6.606],[new Date("2013/09/15"),7.956],[new Date("2013/09/16"),9.351],[new Date("2013/09/17"),8.045],[new Date("2013/09/18"),8.727],[new Date("2013/09/19"),7.579],[new Date("2013/09/20"),7.2],[new Date("2013/09/21"),7.619],[new Date("2013/09/22"),7.094],[new Date("2013/09/23"),6.857],[new Date("2013/09/24"),6.792],[new Date("2013/09/25"),6.99],[new Date("2013/09/26"),8.889],[new Date("2013/09/27"),8.09],[new Date("2013/09/28"),8.136],[new Date("2013/09/29"),8.471],[new Date("2013/09/30"),8.834],[new Date("2013/10/01"),7.701],[new Date("2013/10/02"),7.539],[new Date("2013/10/03"),7.236],[new Date("2013/10/04"),8],[new Date("2013/10/05"),6.575],[new Date("2013/10/06"),7.784],[new Date("2013/10/07"),9.231],[new Date("2013/10/08"),8.944],[new Date("2013/10/09"),8.045],[new Date("2013/10/10"),7.5],[new Date("2013/10/11"),7.784],[new Date("2013/10/12"),6.729],[new Date("2013/10/13"),6.516],[new Date("2013/10/14"),5.76],[new Date("2013/10/15"),5.538],[new Date("2013/10/16"),6.857],[new Date("2013/10/17"),8.623],[new Date("2013/10/18"),7.5],[new Date("2013/10/19"),6.457],[new Date("2013/10/20"),7.236],[new Date("2013/10/21"),6.825],[new Date("2013/10/22"),5.878],[new Date("2013/10/23"),6.516],[new Date("2013/10/24"),6.698],[new Date("2013/10/25"),6.128],[new Date("2013/10/26"),7.912],[new Date("2013/10/27"),8.045],[new Date("2013/10/28"),8.229],[new Date("2013/10/29"),9],[new Date("2013/10/30"),7.385],[new Date("2013/10/31"),6.825],[new Date("2013/11/01"),6.923],[new Date("2013/11/02"),7.129],[new Date("2013/11/03"),7.5],[new Date("2013/11/04"),7.385],[new Date("2013/11/05"),8.276],[new Date("2013/11/06"),8.834],[new Date("2013/11/07"),10],[new Date("2013/11/08"),10.746],[new Date("2013/11/09"),9.73],[new Date("2013/11/10"),8.421],[new Date("2013/11/11"),7.701],[new Date("2013/11/12"),7.164],[new Date("2013/11/13"),8.571],[new Date("2013/11/14"),7.869],[new Date("2013/11/15"),8.675],[new Date("2013/11/16"),7.423],[new Date("2013/11/17"),7.742],[new Date("2013/11/18"),9.231],[new Date("2013/11/19"),8.944],[new Date("2013/11/20"),8.78],[new Date("2013/11/21"),9.6],[new Date("2013/11/22"),8.372],[new Date("2013/11/23"),8.471],[new Date("2013/11/24"),8.571],[new Date("2013/11/25"),8.324],[new Date("2013/11/26"),9.057],[new Date("2013/11/27"),8.324],[new Date("2013/11/28"),7.956],[new Date("2013/11/29"),8.324],[new Date("2013/11/30"),8.182],[new Date("2013/12/01"),7.385],[new Date("2013/12/02"),9.057],[new Date("2013/12/03"),7.2],[new Date("2013/12/04"),8.421],[new Date("2013/12/05"),8.471],[new Date("2013/12/06"),6.923],[new Date("2013/12/07"),7.385],[new Date("2013/12/08"),7.385],[new Date("2013/12/09"),8.182],[new Date("2013/12/10"),7.5],[new Date("2013/12/11"),8.727],[new Date("2013/12/12"),8.834],[new Date("2013/12/13"),8.276],[new Date("2013/12/14"),7.273],[new Date("2013/12/15"),8.136],[new Date("2013/12/16"),7.164],[new Date("2013/12/17"),7.094],[new Date("2013/12/18"),7.236],[new Date("2013/12/19"),6.372],[new Date("2013/12/20"),8.09],[new Date("2013/12/21"),8.944],[new Date("2013/12/22"),8.521],[new Date("2013/12/23"),8.421],[new Date("2013/12/24"),8.521],[new Date("2013/12/25"),8.889],[new Date("2013/12/26"),8],[new Date("2013/12/27"),7.826],[new Date("2013/12/28"),9.6],[new Date("2013/12/29"),8.571],[new Date("2013/12/30"),8.324],[new Date("2013/12/31"),7.826],[new Date("2014/01/01"),7.024],[new Date("2014/01/02"),10.746],[new Date("2014/01/03"),8.944],[new Date("2014/01/04"),10.213],[new Date("2014/01/05"),7.461],[new Date("2014/01/06"),7.742],[new Date("2014/01/07"),8.136],[new Date("2014/01/08"),7.461],[new Date("2014/01/09"),6.957],[new Date("2014/01/10"),7.701],[new Date("2014/01/11"),6.857],[new Date("2014/01/12"),6.957],[new Date("2014/01/13"),8.521],[new Date("2014/01/14"),8.889],[new Date("2014/01/15"),7.826],[new Date("2014/01/16"),7.784],[new Date("2014/01/17"),9.474],[new Date("2014/01/18"),8.276],[new Date("2014/01/19"),8.521],[new Date("2014/01/20"),7.385],[new Date("2014/01/21"),8.675],[new Date("2014/01/22"),7.5],[new Date("2014/01/23"),8.136],[new Date("2014/01/24"),7.619],[new Date("2014/01/25"),8.727],[new Date("2014/01/26"),9.474],[new Date("2014/01/27"),8.276],[new Date("2014/01/28"),9.351],[new Date("2014/01/29"),9.474],[new Date("2014/01/30"),8.182],[new Date("2014/01/31"),7.826],[new Date("2014/02/01"),7.619],[new Date("2014/02/02"),7.742],[new Date("2014/02/03"),7.956],[new Date("2014/02/04"),8.372],[new Date("2014/02/05"),8.571],[new Date("2014/02/06"),7.912],[new Date("2014/02/07"),9.29],[new Date("2014/02/08"),7.912],[new Date("2014/02/09"),10.435],[new Date("2014/02/10"),9.231],[new Date("2014/02/11"),8.78],[new Date("2014/02/12"),8.09],[new Date("2014/02/13"),8.09],[new Date("2014/02/14"),7.539],[new Date("2014/02/15"),7.701],[new Date("2014/02/16"),7.385],[new Date("2014/02/17"),9.29],[new Date("2014/02/18"),8.834],[new Date("2014/02/19"),7.2],[new Date("2014/02/20"),8.136],[new Date("2014/02/21"),9.474],[new Date("2014/02/22"),8],[new Date("2014/02/23"),8.571],[new Date("2014/02/24"),7.539],[new Date("2014/02/25"),8.944],[new Date("2014/02/26"),7.826],[new Date("2014/02/27"),7.66],[new Date("2014/02/28"),7.956],[new Date("2014/03/01"),10],[new Date("2014/03/02"),10.286],[new Date("2014/03/03"),9.73],[new Date("2014/03/04"),9.664],[new Date("2014/03/05"),9.231],[new Date("2014/03/06"),8.324],[new Date("2014/03/07"),8.675],[new Date("2014/03/08"),8.571],[new Date("2014/03/09"),8.045],[new Date("2014/03/10"),9.664],[new Date("2014/03/11"),8.571],[new Date("2014/03/12"),7.912],[new Date("2014/03/13"),8.889],[new Date("2014/03/14"),10.827],[new Date("2014/03/15"),8.727],[new Date("2014/03/16"),8.421],[new Date("2014/03/17"),8.944],[new Date("2014/03/18"),9.863],[new Date("2014/03/19"),9],[new Date("2014/03/20"),8.136],[new Date("2014/03/21"),7.742],[new Date("2014/03/22"),8.471],[new Date("2014/03/23"),6.729],[new Date("2014/03/24"),7.66],[new Date("2014/03/25"),9.172],[new Date("2014/03/26"),9.057],[new Date("2014/03/27"),8.324],[new Date("2014/03/28"),8.276],[new Date("2014/03/29"),8.229],[new Date("2014/03/30"),10.286],[new Date("2014/03/31"),8],[new Date("2014/04/01"),8.421],[new Date("2014/04/02"),7.31],[new Date("2014/04/03"),7.059],[new Date("2014/04/04"),7.385],[new Date("2014/04/05"),8.421],[new Date("2014/04/06"),9.536],[new Date("2014/04/07"),9.536],[new Date("2014/04/08"),10.746],[new Date("2014/04/09"),8.944],[new Date("2014/04/10"),9.29],[new Date("2014/04/11"),8.521],[new Date("2014/04/12"),8.944],[new Date("2014/04/13"),7.701],[new Date("2014/04/14"),7.461],[new Date("2014/04/15"),7.912],[new Date("2014/04/16"),9.057],[new Date("2014/04/17"),8.521],[new Date("2014/04/18"),9],[new Date("2014/04/19"),9.057],[new Date("2014/04/20"),8.09],[new Date("2014/04/21"),8.421],[new Date("2014/04/22"),9.351],[new Date("2014/04/23"),8.727],[new Date("2014/04/24"),9.536],[new Date("2014/04/25"),7.912],[new Date("2014/04/26"),8.834],[new Date("2014/04/27"),8.136],[new Date("2014/04/28"),9.474],[new Date("2014/04/29"),8.421],[new Date("2014/04/30"),10.511],[new Date("2014/05/01"),8.182],[new Date("2014/05/02"),8.944],[new Date("2014/05/03"),10.141],[new Date("2014/05/04"),9.536],[new Date("2014/05/05"),11.52],[new Date("2014/05/06"),7.423],[new Date("2014/05/07"),9.057],[new Date("2014/05/08"),8.623],[new Date("2014/05/09"),8.471],[new Date("2014/05/10"),8.045],[new Date("2014/05/11"),9.474],[new Date("2014/05/12"),8.78],[new Date("2014/05/13"),8.889],[new Date("2014/05/14"),9.6],[new Date("2014/05/15"),8.421],[new Date("2014/05/16"),8],[new Date("2014/05/17"),8.324],[new Date("2014/05/18"),8.372],[new Date("2014/05/19"),8.571],[new Date("2014/05/20"),8.136],[new Date("2014/05/21"),8.229],[new Date("2014/05/22"),8.372],[new Date("2014/05/23"),8.727],[new Date("2014/05/24"),9.351],[new Date("2014/05/25"),8.944],[new Date("2014/05/26"),9.114],[new Date("2014/05/27"),10.588],[new Date("2014/05/28"),8.521],[new Date("2014/05/29"),10.213],[new Date("2014/05/30"),8.623],[new Date("2014/05/31"),9.796],[new Date("2014/06/01"),8.229],[new Date("2014/06/02"),7.461],[new Date("2014/06/03"),8.09],[new Date("2014/06/04"),7.956],[new Date("2014/06/05"),9.474],[new Date("2014/06/06"),10.36],[new Date("2014/06/07"),9.29],[new Date("2014/06/08"),10.588],[new Date("2014/06/09"),9.231],[new Date("2014/06/10"),8.623],[new Date("2014/06/11"),9.863],[new Date("2014/06/12"),8.372],[new Date("2014/06/13"),8.834],[new Date("2014/06/14"),8.09],[new Date("2014/06/15"),7.579],[new Date("2014/06/16"),7.66],[new Date("2014/06/17"),7.826],[new Date("2014/06/18"),9.114],[new Date("2014/06/19"),8.623],[new Date("2014/06/20"),7.742],[new Date("2014/06/21"),7.742],[new Date("2014/06/22"),8],[new Date("2014/06/23"),8.182],[new Date("2014/06/24"),7.66],[new Date("2014/06/25"),7.701],[new Date("2014/06/26"),8.421],[new Date("2014/06/27"),7.31],[new Date("2014/06/28"),7.912],[new Date("2014/06/29"),9.172],[new Date("2014/06/30"),10.909],[new Date("2014/07/01"),10.827],[new Date("2014/07/02"),10.511],[new Date("2014/07/03"),10.36],[new Date("2014/07/04"),8.675],[new Date("2014/07/05"),9.474],[new Date("2014/07/06"),10.141],[new Date("2014/07/07"),9.6],[new Date("2014/07/08"),9.6],[new Date("2014/07/09"),8.675],[new Date("2014/07/10"),9.664],[new Date("2014/07/11"),9.231],[new Date("2014/07/12"),9.172],[new Date("2014/07/13"),9],[new Date("2014/07/14"),10.667],[new Date("2014/07/15"),9.057],[new Date("2014/07/16"),10],[new Date("2014/07/17"),8.372],[new Date("2014/07/18"),8.372],[new Date("2014/07/19"),8.136],[new Date("2014/07/20"),9.29],[new Date("2014/07/21"),9.29],[new Date("2014/07/22"),10.141],[new Date("2014/07/23"),9.863],[new Date("2014/07/24"),10.07],[new Date("2014/07/25"),8.834],[new Date("2014/07/26"),10.746],[new Date("2014/07/27"),9.412],[new Date("2014/07/28"),9.6],[new Date("2014/07/29"),9.664],[new Date("2014/07/30"),8.372],[new Date("2014/07/31"),9.351],[new Date("2014/08/01"),9.172],[new Date("2014/08/02"),8.834],[new Date("2014/08/03"),9.351],[new Date("2014/08/04"),11.25],[new Date("2014/08/05"),10.667],[new Date("2014/08/06"),8.78],[new Date("2014/08/07"),9],[new Date("2014/08/08"),9.114],[new Date("2014/08/09"),7.912],[new Date("2014/08/10"),8.136],[new Date("2014/08/11"),7.912],[new Date("2014/08/12"),8.276],[new Date("2014/08/13"),9.931],[new Date("2014/08/14"),8],[new Date("2014/08/15"),8.727],[new Date("2014/08/16"),9.114],[new Date("2014/08/17"),8.471],[new Date("2014/08/18"),7.273],[new Date("2014/08/19"),7.742],[new Date("2014/08/20"),8.521],[new Date("2014/08/21"),8.727],[new Date("2014/08/22"),9.172],[new Date("2014/08/23"),8.889],[new Date("2014/08/24"),9.863],[new Date("2014/08/25"),10.511],[new Date("2014/08/26"),8.324],[new Date("2014/08/27"),8.521],[new Date("2014/08/28"),8.324],[new Date("2014/08/29"),8.471],[new Date("2014/08/30"),7.912],[new Date("2014/08/31"),7.66],[new Date("2014/09/01"),10.588],[new Date("2014/09/02"),9.796],[new Date("2014/09/03"),8.521],[new Date("2014/09/04"),9.114],[new Date("2014/09/05"),9.931],[new Date("2014/09/06"),8.045],[new Date("2014/09/07"),9.29],[new Date("2014/09/08"),10],[new Date("2014/09/09"),9.863],[new Date("2014/09/10"),9.172],[new Date("2014/09/11"),8.471],[new Date("2014/09/12"),9.351],[new Date("2014/09/13"),7.956],[new Date("2014/09/14"),9.114],[new Date("2014/09/15"),9.114],[new Date("2014/09/16"),8.421],[new Date("2014/09/17"),7.742],[new Date("2014/09/18"),8.045],[new Date("2014/09/19"),8.421],[new Date("2014/09/20"),8.182],[new Date("2014/09/21"),8.78],[new Date("2014/09/22"),8.623],[new Date("2014/09/23"),9.6],[new Date("2014/09/24"),9.231],[new Date("2014/09/25"),8.372],[new Date("2014/09/26"),10.746],[new Date("2014/09/27"),10.746],[new Date("2014/09/28"),11.077],[new Date("2014/09/29"),10.511],[new Date("2014/09/30"),9.412],[new Date("2014/10/01"),9.29],[new Date("2014/10/02"),10.435],[new Date("2014/10/03"),9.863],[new Date("2014/10/04"),9.351],[new Date("2014/10/05"),8.521],[new Date("2014/10/06"),8.944],[new Date("2014/10/07"),10.746],[new Date("2014/10/08"),10],[new Date("2014/10/09"),9.73],[new Date("2014/10/10"),9.29],[new Date("2014/10/11"),10],[new Date("2014/10/12"),9.73],[new Date("2014/10/13"),9.29],[new Date("2014/10/14"),10.909],[new Date("2014/10/15"),9.536],[new Date("2014/10/16"),9.73],[new Date("2014/10/17"),10.141],[new Date("2014/10/18"),8.78],[new Date("2014/10/19"),10.827],[new Date("2014/10/20"),10.511],[new Date("2014/10/21"),9.412],[new Date("2014/10/22"),9.057],[new Date("2014/10/23"),9.536],[new Date("2014/10/24"),9.057],[new Date("2014/10/25"),9.29],[new Date("2014/10/26"),11.52],[new Date("2014/10/27"),9.057],[new Date("2014/10/28"),10.435],[new Date("2014/10/29"),9.29],[new Date("2014/10/30"),8.471],[new Date("2014/10/31"),7.66],[new Date("2014/11/01"),9.057],[new Date("2014/11/02"),9.29],[new Date("2014/11/03"),8.521],[new Date("2014/11/04"),8.889],[new Date("2014/11/05"),10.435],[new Date("2014/11/06"),9.351],[new Date("2014/11/07"),9.6],[new Date("2014/11/08"),9.412],[new Date("2014/11/09"),9.6],[new Date("2014/11/10"),9.796],[new Date("2014/11/11"),11.163],[new Date("2014/11/12"),9.796],[new Date("2014/11/13"),9.931],[new Date("2014/11/14"),9.351],[new Date("2014/11/15"),10.286],[new Date("2014/11/16"),9.6],[new Date("2014/11/17"),10],[new Date("2014/11/18"),9.351],[new Date("2014/11/19"),10.213],[new Date("2014/11/20"),10.435],[new Date("2014/11/21"),11.339],[new Date("2014/11/22"),9.351],[new Date("2014/11/23"),10.141],[new Date("2014/11/24"),9.796],[new Date("2014/11/25"),10.909],[new Date("2014/11/26"),10.511],[new Date("2014/11/27"),10.213],[new Date("2014/11/28"),9.73],[new Date("2014/11/29"),9.172],[new Date("2014/11/30"),9],[new Date("2014/12/01"),11.077],[new Date("2014/12/02"),9.6],[new Date("2014/12/03"),12.414],[new Date("2014/12/04"),9.863],[new Date("2014/12/05"),9.231],[new Date("2014/12/06"),10.511],[new Date("2014/12/07"),11.429],[new Date("2014/12/08"),8.834],[new Date("2014/12/09"),10.141],[new Date("2014/12/10"),10.07],[new Date("2014/12/11"),9.73],[new Date("2014/12/12"),10.213],[new Date("2014/12/13"),9.863],[new Date("2014/12/14"),10.213],[new Date("2014/12/15"),10.213],[new Date("2014/12/16"),10.07],[new Date("2014/12/17"),11.25],[new Date("2014/12/18"),11.163],[new Date("2014/12/19"),10.511],[new Date("2014/12/20"),10.746],[new Date("2014/12/21"),10.909],[new Date("2014/12/22"),8.78],[new Date("2014/12/23"),9.6],[new Date("2014/12/24"),9.412],[new Date("2014/12/25"),9.114],[new Date("2014/12/26"),9.474],[new Date("2014/12/27"),9.474],[new Date("2014/12/28"),8.521],[new Date("2014/12/29"),8.78],[new Date("2014/12/30"),9.29],[new Date("2014/12/31"),9.474],[new Date("2015/01/01"),8.727],[new Date("2015/01/02"),8.727],[new Date("2015/01/03"),8.889],[new Date("2015/01/04"),8.372],[new Date("2015/01/05"),9.231],[new Date("2015/01/06"),9.114],[new Date("2015/01/07"),10.286],[new Date("2015/01/08"),9.796],[new Date("2015/01/09"),10.286],[new Date("2015/01/10"),9.796],[new Date("2015/01/11"),9.29],[new Date("2015/01/12"),10.141],[new Date("2015/01/13"),11.339],[new Date("2015/01/14"),9.931],[new Date("2015/01/15"),9.536],[new Date("2015/01/16"),10.36],[new Date("2015/01/17"),10.435],[new Date("2015/01/18"),9.412],[new Date("2015/01/19"),10],[new Date("2015/01/20"),12.203],[new Date("2015/01/21"),9.664],[new Date("2015/01/22"),10.667],[new Date("2015/01/23"),11.613],[new Date("2015/01/24"),11.429],[new Date("2015/01/25"),11.52],[new Date("2015/01/26"),11.339],[new Date("2015/01/27"),9.664],[new Date("2015/01/28"),8.78],[new Date("2015/01/29"),8.78],[new Date("2015/01/30"),10.435],[new Date("2015/01/31"),8.675],[new Date("2015/02/01"),9.29],[new Date("2015/02/02"),9.057],[new Date("2015/02/03"),11.339],[new Date("2015/02/04"),9.057],[new Date("2015/02/05"),9.057],[new Date("2015/02/06"),8.136],[new Date("2015/02/07"),9.057],[new Date("2015/02/08"),10.909],[new Date("2015/02/09"),8.944],[new Date("2015/02/10"),10],[new Date("2015/02/11"),9.114],[new Date("2015/02/12"),12.101],[new Date("2015/02/13"),9.863],[new Date("2015/02/14"),9],[new Date("2015/02/15"),10.286],[new Date("2015/02/16"),9.172],[new Date("2015/02/17"),9.664],[new Date("2015/02/18"),8.623],[new Date("2015/02/19"),8.675],[new Date("2015/02/20"),9.114],[new Date("2015/02/21"),10.141],[new Date("2015/02/22"),9.536],[new Date("2015/02/23"),10.141],[new Date("2015/02/24"),11.163],[new Date("2015/02/25"),9.057],[new Date("2015/02/26"),9.6],[new Date("2015/02/27"),9.474],[new Date("2015/02/28"),10.141],[new Date("2015/03/01"),10.286],[new Date("2015/03/02"),9.114],[new Date("2015/03/03"),9.114],[new Date("2015/03/04"),10.286],[new Date("2015/03/05"),10.909],[new Date("2015/03/06"),9.73],[new Date("2015/03/07"),10.286],[new Date("2015/03/08"),9.231],[new Date("2015/03/09"),10],[new Date("2015/03/10"),9.474],[new Date("2015/03/11"),9.351],[new Date("2015/03/12"),10.992],[new Date("2015/03/13"),9.863],[new Date("2015/03/14"),10.992],[new Date("2015/03/15"),10.07],[new Date("2015/03/16"),10.36],[new Date("2015/03/17"),11.25],[new Date("2015/03/18"),9.412],[new Date("2015/03/19"),10.511],[new Date("2015/03/20"),10.667],[new Date("2015/03/21"),9.536],[new Date("2015/03/22"),10.141],[new Date("2015/03/23"),9.931],[new Date("2015/03/24"),8.324],[new Date("2015/03/25"),8.889],[new Date("2015/03/26"),9.73],[new Date("2015/03/27"),8.421],[new Date("2015/03/28"),9.73],[new Date("2015/03/29"),9.412],[new Date("2015/03/30"),10.141],[new Date("2015/03/31"),9.6],[new Date("2015/04/01"),10.909],[new Date("2015/04/02"),8.675],[new Date("2015/04/03"),9.863],[new Date("2015/04/04"),9.412],[new Date("2015/04/05"),9.73],[new Date("2015/04/06"),11.429],[new Date("2015/04/07"),9.474],[new Date("2015/04/08"),11.52],[new Date("2015/04/09"),10.827],[new Date("2015/04/10"),9.474],[new Date("2015/04/11"),10.286],[new Date("2015/04/12"),11.25],[new Date("2015/04/13"),9.231],[new Date("2015/04/14"),9.664],[new Date("2015/04/15"),11.803],[new Date("2015/04/16"),10.435],[new Date("2015/04/17"),11.429],[new Date("2015/04/18"),9.863],[new Date("2015/04/19"),9.931],[new Date("2015/04/20"),9.351],[new Date("2015/04/21"),9.412],[new Date("2015/04/22"),9.474],[new Date("2015/04/23"),11.077],[new Date("2015/04/24"),11.613],[new Date("2015/04/25"),8.834],[new Date("2015/04/26"),10],[new Date("2015/04/27"),10.511],[new Date("2015/04/28"),9.412],[new Date("2015/04/29"),11.339],[new Date("2015/04/30"),10.746],[new Date("2015/05/01"),9.73],[new Date("2015/05/02"),9.796],[new Date("2015/05/03"),10.213],[new Date("2015/05/04"),11.25],[new Date("2015/05/05"),9.351],[new Date("2015/05/06"),8.944],[new Date("2015/05/07"),10.213],[new Date("2015/05/08"),9.6],[new Date("2015/05/09"),11.163],[new Date("2015/05/10"),11.163],[new Date("2015/05/11"),9.114],[new Date("2015/05/12"),9.6],[new Date("2015/05/13"),8.889],[new Date("2015/05/14"),9.351],[new Date("2015/05/15"),9.796],[new Date("2015/05/16"),10.909],[new Date("2015/05/17"),8.421],[new Date("2015/05/18"),10],[new Date("2015/05/19"),11.077],[new Date("2015/05/20"),9.931],[new Date("2015/05/21"),9.29],[new Date("2015/05/22"),10.435],[new Date("2015/05/23"),12.857],[new Date("2015/05/24"),9.863],[new Date("2015/05/25"),10.213],[new Date("2015/05/26"),10],[new Date("2015/05/27"),10.435],[new Date("2015/05/28"),10.909],[new Date("2015/05/29"),9.351],[new Date("2015/05/30"),10.588],[new Date("2015/05/31"),9.73],[new Date("2015/06/01"),10.909],[new Date("2015/06/02"),9.6],[new Date("2015/06/03"),10.141],[new Date("2015/06/04"),10.213],[new Date("2015/06/05"),10.435],[new Date("2015/06/06"),8.09],[new Date("2015/06/07"),9.664],[new Date("2015/06/08"),9.172],[new Date("2015/06/09"),9.536],[new Date("2015/06/10"),8.521],[new Date("2015/06/11"),10.667],[new Date("2015/06/12"),10.141],[new Date("2015/06/13"),9.057],[new Date("2015/06/14"),9.73],[new Date("2015/06/15"),10],[new Date("2015/06/16"),12.203],[new Date("2015/06/17"),9.114],[new Date("2015/06/18"),9.231],[new Date("2015/06/19"),9.796],[new Date("2015/06/20"),10.746],[new Date("2015/06/21"),11.613],[new Date("2015/06/22"),9.412],[new Date("2015/06/23"),10.286],[new Date("2015/06/24"),9.231],[new Date("2015/06/25"),9.474],[new Date("2015/06/26"),9.351],[new Date("2015/06/27"),11.163],[new Date("2015/06/28"),10.213],[new Date("2015/06/29"),10.286],[new Date("2015/06/30"),9.931],[new Date("2015/07/01"),10.667],[new Date("2015/07/02"),9.351],[new Date("2015/07/03"),8.944],[new Date("2015/07/04"),9.474],[new Date("2015/07/05"),10.141],[new Date("2015/07/06"),7.956],[new Date("2015/07/07"),10.746],[new Date("2015/07/08"),8.944],[new Date("2015/07/09"),10.827],[new Date("2015/07/10"),9.351],[new Date("2015/07/11"),9.73],[new Date("2015/07/12"),10.667],[new Date("2015/07/13"),9.73],[new Date("2015/07/14"),10],[new Date("2015/07/15"),9.412],[new Date("2015/07/16"),10.746],[new Date("2015/07/17"),9.796],[new Date("2015/07/18"),9.664],[new Date("2015/07/19"),9.474],[new Date("2015/07/20"),9.231],[new Date("2015/07/21"),11.339],[new Date("2015/07/22"),9.351],[new Date("2015/07/23"),10.286],[new Date("2015/07/24"),8.521],[new Date("2015/07/25"),9.351],[new Date("2015/07/26"),10],[new Date("2015/07/27"),9.664],[new Date("2015/07/28"),10.588],[new Date("2015/07/29"),9.474],[new Date("2015/07/30"),10.827],[new Date("2015/07/31"),9.536],[new Date("2015/08/01"),9.29],[new Date("2015/08/02"),9.536],[new Date("2015/08/03"),9.172],[new Date("2015/08/04"),10.588],[new Date("2015/08/05"),10.827],[new Date("2015/08/06"),10.07],[new Date("2015/08/07"),10.511],[new Date("2015/08/08"),8.944],[new Date("2015/08/09"),10.141],[new Date("2015/08/10"),8.623],[new Date("2015/08/11"),8.889],[new Date("2015/08/12"),11.429],[new Date("2015/08/13"),9.796],[new Date("2015/08/14"),10.141],[new Date("2015/08/15"),10.511],[new Date("2015/08/16"),10.435],[new Date("2015/08/17"),9.796],[new Date("2015/08/18"),10.213],[new Date("2015/08/19"),9.231],[new Date("2015/08/20"),9.6],[new Date("2015/08/21"),8.727],[new Date("2015/08/22"),9.114],[new Date("2015/08/23"),10.746],[new Date("2015/08/24"),9.29],[new Date("2015/08/25"),10.667],[new Date("2015/08/26"),8.944],[new Date("2015/08/27"),10.511],[new Date("2015/08/28"),9.29],[new Date("2015/08/29"),9],[new Date("2015/08/30"),9.6],[new Date("2015/08/31"),9.172],[new Date("2015/09/01"),9.351],[new Date("2015/09/02"),9],[new Date("2015/09/03"),9.863],[new Date("2015/09/04"),9.231],[new Date("2015/09/05"),9.796],[new Date("2015/09/06"),10],[new Date("2015/09/07"),9.474],[new Date("2015/09/08"),10.588],[new Date("2015/09/09"),9.664],[new Date("2015/09/10"),8.421],[new Date("2015/09/11"),9.114],[new Date("2015/09/12"),10.667],[new Date("2015/09/13"),9.536],[new Date("2015/09/14"),9.474],[new Date("2015/09/15"),9],[new Date("2015/09/16"),10.141],[new Date("2015/09/17"),10],[new Date("2015/09/18"),9.796],[new Date("2015/09/19"),11.52],[new Date("2015/09/20"),11.25],[new Date("2015/09/21"),10.909],[new Date("2015/09/22"),9.172],[new Date("2015/09/23"),9.114],[new Date("2015/09/24"),10.286],[new Date("2015/09/25"),8.78],[new Date("2015/09/26"),9.796],[new Date("2015/09/27"),9.664],[new Date("2015/09/28"),10.07],[new Date("2015/09/29"),8.276],[new Date("2015/09/30"),9.73],[new Date("2015/10/01"),9.664],[new Date("2015/10/02"),10.435],[new Date("2015/10/03"),9.931],[new Date("2015/10/04"),9.412],[new Date("2015/10/05"),9.412],[new Date("2015/10/06"),10.141],[new Date("2015/10/07"),10.827],[new Date("2015/10/08"),10.286],[new Date("2015/10/09"),11.429],[new Date("2015/10/10"),9],[new Date("2015/10/11"),9.863],[new Date("2015/10/12"),10.141],[new Date("2015/10/13"),10.511],[new Date("2015/10/14"),9.474],[new Date("2015/10/15"),8.675],[new Date("2015/10/16"),10],[new Date("2015/10/17"),10.588],[new Date("2015/10/18"),9.931],[new Date("2015/10/19"),8.727],[new Date("2015/10/20"),11.25],[new Date("2015/10/21"),10],[new Date("2015/10/22"),9.73],[new Date("2015/10/23"),9.664],[new Date("2015/10/24"),9.931],[new Date("2015/10/25"),9.29],[new Date("2015/10/26"),8.78],[new Date("2015/10/27"),9.796],[new Date("2015/10/28"),10.36],[new Date("2015/10/29"),9.536],[new Date("2015/10/30"),8.421],[new Date("2015/10/31"),9.796],[new Date("2015/11/01"),9.412],[new Date("2015/11/02"),9.412],[new Date("2015/11/03"),9.29],[new Date("2015/11/04"),9.29],[new Date("2015/11/05"),9.863],[new Date("2015/11/06"),9.931],[new Date("2015/11/07"),9.474],[new Date("2015/11/08"),10.36],[new Date("2015/11/09"),9.664],[new Date("2015/11/10"),9.863],[new Date("2015/11/11"),8.571],[new Date("2015/11/12"),8.944],[new Date("2015/11/13"),9],[new Date("2015/11/14"),10.141],[new Date("2015/11/15"),9],[new Date("2015/11/16"),8.324],[new Date("2015/11/17"),9.664],[new Date("2015/11/18"),9.412],[new Date("2015/11/19"),10.588],[new Date("2015/11/20"),8.623],[new Date("2015/11/21"),8.276],[new Date("2015/11/22"),8.372],[new Date("2015/11/23"),8.834],[new Date("2015/11/24"),9.231],[new Date("2015/11/25"),9.73],[new Date("2015/11/26"),8.182],[new Date("2015/11/27"),10.827],[new Date("2015/11/28"),9.351],[new Date("2015/11/29"),9.664],[new Date("2015/11/30"),8.889],[new Date("2015/12/01"),8.623],[new Date("2015/12/02"),8.944],[new Date("2015/12/03"),10.141],[new Date("2015/12/04"),9.412],[new Date("2015/12/05"),8.229],[new Date("2015/12/06"),9.057],[new Date("2015/12/07"),9.796],[new Date("2015/12/08"),8.229],[new Date("2015/12/09"),8.571],[new Date("2015/12/10"),6.667],[new Date("2015/12/11"),9],[new Date("2015/12/12"),8.889],[new Date("2015/12/13"),10.141],[new Date("2015/12/14"),7.385],[new Date("2015/12/15"),7.869],[new Date("2015/12/16"),8.834],[new Date("2015/12/17"),9.29],[new Date("2015/12/18"),8.521],[new Date("2015/12/19"),9.172],[new Date("2015/12/20"),8.727],[new Date("2015/12/21"),9.664],[new Date("2015/12/22"),9.6],[new Date("2015/12/23"),9.172],[new Date("2015/12/24"),10.435],[new Date("2015/12/25"),8.889],[new Date("2015/12/26"),8.421],[new Date("2015/12/27"),7.024],[new Date("2015/12/28"),9.536],[new Date("2015/12/29"),9.057],[new Date("2015/12/30"),8.727],[new Date("2015/12/31"),10.141],[new Date("2016/01/01"),10.667],[new Date("2016/01/02"),9.931],[new Date("2016/01/03"),9.931],[new Date("2016/01/04"),7.956],[new Date("2016/01/05"),9.172],[new Date("2016/01/06"),10.213],[new Date("2016/01/07"),9.796],[new Date("2016/01/08"),8.324],[new Date("2016/01/09"),9.536],[new Date("2016/01/10"),8.229],[new Date("2016/01/11"),8.471],[new Date("2016/01/12"),8.471],[new Date("2016/01/13"),9.73],[new Date("2016/01/14"),10.827],[new Date("2016/01/15"),11.803],[new Date("2016/01/16"),10.141],[new Date("2016/01/17"),9.536],[new Date("2016/01/18"),8.324],[new Date("2016/01/19"),10.827],[new Date("2016/01/20"),9.474],[new Date("2016/01/21"),10.511],[new Date("2016/01/22"),8.182],[new Date("2016/01/23"),8.045],[new Date("2016/01/24"),8.421],[new Date("2016/01/25"),8.889],[new Date("2016/01/26"),9],[new Date("2016/01/27"),9.29],[new Date("2016/01/28"),9.863],[new Date("2016/01/29"),8.521],[new Date("2016/01/30"),7.701],[new Date("2016/01/31"),7.956],[new Date("2016/02/01"),8.944],[new Date("2016/02/02"),8],[new Date("2016/02/03"),8.045],[new Date("2016/02/04"),8.571],[new Date("2016/02/05"),7.66],[new Date("2016/02/06"),7.2],[new Date("2016/02/07"),8.182],[new Date("2016/02/08"),9.73],[new Date("2016/02/09"),8.182],[new Date("2016/02/10"),8.78],[new Date("2016/02/11"),7.5],[new Date("2016/02/12"),8.421],[new Date("2016/02/13"),9.231],[new Date("2016/02/14"),8.675],[new Date("2016/02/15"),9.474],[new Date("2016/02/16"),10.435],[new Date("2016/02/17"),9.29],[new Date("2016/02/18"),8.521],[new Date("2016/02/19"),9.931],[new Date("2016/02/20"),9.6],[new Date("2016/02/21"),11.25],[new Date("2016/02/22"),11.339],[new Date("2016/02/23"),10.588],[new Date("2016/02/24"),12.203],[new Date("2016/02/25"),9.29],[new Date("2016/02/26"),10.286],[new Date("2016/02/27"),9.796],[new Date("2016/02/28"),10.746],[new Date("2016/02/29"),10.827],[new Date("2016/03/01"),10.213],[new Date("2016/03/02"),9.172],[new Date("2016/03/03"),10.667],[new Date("2016/03/04"),9.29],[new Date("2016/03/05"),9.6],[new Date("2016/03/06"),9.73],[new Date("2016/03/07"),10.827],[new Date("2016/03/08"),9.351],[new Date("2016/03/09"),8.571],[new Date("2016/03/10"),9.29],[new Date("2016/03/11"),9],[new Date("2016/03/12"),10],[new Date("2016/03/13"),10.827],[new Date("2016/03/14"),9.474],[new Date("2016/03/15"),8.944],[new Date("2016/03/16"),9.474],[new Date("2016/03/17"),10.213],[new Date("2016/03/18"),10.588],[new Date("2016/03/19"),10.588],[new Date("2016/03/20"),9.863],[new Date("2016/03/21"),10.36],[new Date("2016/03/22"),9.73],[new Date("2016/03/23"),9.664],[new Date("2016/03/24"),9.796],[new Date("2016/03/25"),9.863],[new Date("2016/03/26"),9.412],[new Date("2016/03/27"),10.213],[new Date("2016/03/28"),8.471],[new Date("2016/03/29"),9.172],[new Date("2016/03/30"),9.796],[new Date("2016/03/31"),11.613],[new Date("2016/04/01"),9.412],[new Date("2016/04/02"),10.36],[new Date("2016/04/03"),10.141],[new Date("2016/04/04"),8.675],[new Date("2016/04/05"),9.29],[new Date("2016/04/06"),9.172],[new Date("2016/04/07"),10.36],[new Date("2016/04/08"),10],[new Date("2016/04/09"),8.889],[new Date("2016/04/10"),8.324],[new Date("2016/04/11"),9.412],[new Date("2016/04/12"),9.73],[new Date("2016/04/13"),8.78],[new Date("2016/04/14"),8.78],[new Date("2016/04/15"),10.36],[new Date("2016/04/16"),10.435],[new Date("2016/04/17"),9.114],[new Date("2016/04/18"),10.746],[new Date("2016/04/19"),9.6],[new Date("2016/04/20"),8.727],[new Date("2016/04/21"),9.536],[new Date("2016/04/22"),10.07],[new Date("2016/04/23"),10],[new Date("2016/04/24"),10.909],[new Date("2016/04/25"),11.339],[new Date("2016/04/26"),9.536],[new Date("2016/04/27"),11.163],[new Date("2016/04/28"),10.667],[new Date("2016/04/29"),9.114],[new Date("2016/04/30"),9.863],[new Date("2016/05/01"),9.29],[new Date("2016/05/02"),9.172],[new Date("2016/05/03"),9.536],[new Date("2016/05/04"),8.623],[new Date("2016/05/05"),9.29],[new Date("2016/05/06"),8.889],[new Date("2016/05/07"),9.6],[new Date("2016/05/08"),8.571],[new Date("2016/05/09"),8.421],[new Date("2016/05/10"),9.114],[new Date("2016/05/11"),10.827],[new Date("2016/05/12"),10.36],[new Date("2016/05/13"),9.474],[new Date("2016/05/14"),10],[new Date("2016/05/15"),10.36],[new Date("2016/05/16"),10.213],[new Date("2016/05/17"),10.213],[new Date("2016/05/18"),9.412],[new Date("2016/05/19"),12],[new Date("2016/05/20"),9.664],[new Date("2016/05/21"),10.213],[new Date("2016/05/22"),7.826],[new Date("2016/05/23"),8],[new Date("2016/05/24"),9.796],[new Date("2016/05/25"),10.435],[new Date("2016/05/26"),10.667],[new Date("2016/05/27"),10.36],[new Date("2016/05/28"),10.827],[new Date("2016/05/29"),9.796],[new Date("2016/05/30"),10],[new Date("2016/05/31"),11.339],[new Date("2016/06/01"),10.07],[new Date("2016/06/02"),10.435],[new Date("2016/06/03"),10.141],[new Date("2016/06/04"),12.101],[new Date("2016/06/05"),8.471],[new Date("2016/06/06"),8.471],[new Date("2016/06/07"),10.286],[new Date("2016/06/08"),10],[new Date("2016/06/09"),8.727],[new Date("2016/06/10"),10],[new Date("2016/06/11"),9.231],[new Date("2016/06/12"),9.863],[new Date("2016/06/13"),8.944],[new Date("2016/06/14"),10.909],[new Date("2016/06/15"),9.474],[new Date("2016/06/16"),9.664],[new Date("2016/06/17"),9.664],[new Date("2016/06/18"),9.114],[new Date("2016/06/19"),8.136],[new Date("2016/06/20"),8.78],[new Date("2016/06/21"),9.664],[new Date("2016/06/22"),11.163],[new Date("2016/06/23"),10.286],[new Date("2016/06/24"),11.163],[new Date("2016/06/25"),8.889],[new Date("2016/06/26"),9.863],[new Date("2016/06/27"),9.796],[new Date("2016/06/28"),9.73],[new Date("2016/06/29"),9.863],[new Date("2016/06/30"),9.6],[new Date("2016/07/01"),9.29],[new Date("2016/07/02"),9.664],[new Date("2016/07/03"),9.351],[new Date("2016/07/04"),9.536],[new Date("2016/07/05"),9.931],[new Date("2016/07/06"),10.286],[new Date("2016/07/07"),10.511],[new Date("2016/07/08"),9.931],[new Date("2016/07/09"),9.664],[new Date("2016/07/10"),9.231],[new Date("2016/07/11"),10.07],[new Date("2016/07/12"),10.07],[new Date("2016/07/13"),11.163],[new Date("2016/07/14"),10.213],[new Date("2016/07/15"),10.667],[new Date("2016/07/16"),9.172],[new Date("2016/07/17"),9.664],[new Date("2016/07/18"),9.73],[new Date("2016/07/19"),11.25],[new Date("2016/07/20"),9.6],[new Date("2016/07/21"),10.827],[new Date("2016/07/22"),11.163],[new Date("2016/07/23"),10.992],[new Date("2016/07/24"),11.613],[new Date("2016/07/25"),10.992],[new Date("2016/07/26"),11.163],[new Date("2016/07/27"),11.25],[new Date("2016/07/28"),10.588],[new Date("2016/07/29"),9.796],[new Date("2016/07/30"),12.101],[new Date("2016/07/31"),9.351],[new Date("2016/08/01"),9.412],[new Date("2016/08/02"),9.351],[new Date("2016/08/03"),8.675],[new Date("2016/08/04"),9.412],[new Date("2016/08/05"),8.521],[new Date("2016/08/06"),8.675],[new Date("2016/08/07"),9.73],[new Date("2016/08/08"),9.73],[new Date("2016/08/09"),11.613],[new Date("2016/08/10"),9.536],[new Date("2016/08/11"),9.6],[new Date("2016/08/12"),9.664],[new Date("2016/08/13"),8.834],[new Date("2016/08/14"),8.834],[new Date("2016/08/15"),9.863],[new Date("2016/08/16"),10.667],[new Date("2016/08/17"),11.707],[new Date("2016/08/18"),9.351],[new Date("2016/08/19"),9.351],[new Date("2016/08/20"),9.29],[new Date("2016/08/21"),8.834],[new Date("2016/08/22"),9.114],[new Date("2016/08/23"),9.796],[new Date("2016/08/24"),9.474],[new Date("2016/08/25"),11.077],[new Date("2016/08/26"),10.909],[new Date("2016/08/27"),10],[new Date("2016/08/28"),9.474],[new Date("2016/08/29"),9.664],[new Date("2016/08/30"),8.78],[new Date("2016/08/31"),10.746],[new Date("2016/09/01"),10.286],[new Date("2016/09/02"),9.412],[new Date("2016/09/03"),11.429],[new Date("2016/09/04"),8.045],[new Date("2016/09/05"),10.286],[new Date("2016/09/06"),10.588],[new Date("2016/09/07"),9.474],[new Date("2016/09/08"),10],[new Date("2016/09/09"),10.141],[new Date("2016/09/10"),9.29],[new Date("2016/09/11"),8.78],[new Date("2016/09/12"),8.834],[new Date("2016/09/13"),8.727],[new Date("2016/09/14"),9.231],[new Date("2016/09/15"),9.351],[new Date("2016/09/16"),10.36],[new Date("2016/09/17"),8.834],[new Date("2016/09/18"),9.931],[new Date("2016/09/19"),10.827],[new Date("2016/09/20"),9.536],[new Date("2016/09/21"),8.675],[new Date("2016/09/22"),10.213],[new Date("2016/09/23"),10.588],[new Date("2016/09/24"),8.675],[new Date("2016/09/25"),7.784],[new Date("2016/09/26"),9.412],[new Date("2016/09/27"),8.623],[new Date("2016/09/28"),9.73],[new Date("2016/09/29"),10.07],[new Date("2016/09/30"),10.141],[new Date("2016/10/01"),9.172],[new Date("2016/10/02"),10.213],[new Date("2016/10/03"),9.536],[new Date("2016/10/04"),9.114],[new Date("2016/10/05"),8.623],[new Date("2016/10/06"),8.944],[new Date("2016/10/07"),10.07],[new Date("2016/10/08"),8.521],[new Date("2016/10/09"),9],[new Date("2016/10/10"),11.613],[new Date("2016/10/11"),10.36],[new Date("2016/10/12"),10],[new Date("2016/10/13"),11.25],[new Date("2016/10/14"),10.588],[new Date("2016/10/15"),10.141],[new Date("2016/10/16"),11.077],[new Date("2016/10/17"),11.52],[new Date("2016/10/18"),9.29],[new Date("2016/10/19"),11.52],[new Date("2016/10/20"),10.746],[new Date("2016/10/21"),8.78],[new Date("2016/10/22"),9.664],[new Date("2016/10/23"),10],[new Date("2016/10/24"),10.07],[new Date("2016/10/25"),10.36],[new Date("2016/10/26"),10.435],[new Date("2016/10/27"),8.889],[new Date("2016/10/28"),9.474],[new Date("2016/10/29"),9.664],[new Date("2016/10/30"),8.571],[new Date("2016/10/31"),9.796],[new Date("2016/11/01"),10],[new Date("2016/11/02"),10.827],[new Date("2016/11/03"),9.29],[new Date("2016/11/04"),12.414],[new Date("2016/11/05"),9.796],[new Date("2016/11/06"),9.412],[new Date("2016/11/07"),9.863],[new Date("2016/11/08"),8.521],[new Date("2016/11/09"),9.796],[new Date("2016/11/10"),8.571],[new Date("2016/11/11"),8.834],[new Date("2016/11/12"),8.571],[new Date("2016/11/13"),10.141],[new Date("2016/11/14"),8.372],[new Date("2016/11/15"),9.231],[new Date("2016/11/16"),8.421],[new Date("2016/11/17"),9.057],[new Date("2016/11/18"),9.73],[new Date("2016/11/19"),10.141],[new Date("2016/11/20"),11.25],[new Date("2016/11/21"),10.36],[new Date("2016/11/22"),10.746],[new Date("2016/11/23"),9.796],[new Date("2016/11/24"),8.889],[new Date("2016/11/25"),9.474],[new Date("2016/11/26"),9.412],[new Date("2016/11/27"),10],[new Date("2016/11/28"),8.78],[new Date("2016/11/29"),9.664],[new Date("2016/11/30"),10.141],[new Date("2016/12/01"),9.863],[new Date("2016/12/02"),10.07],[new Date("2016/12/03"),8.372],[new Date("2016/12/04"),9.73],[new Date("2016/12/05"),9.474],[new Date("2016/12/06"),9.6],[new Date("2016/12/07"),8.276],[new Date("2016/12/08"),9.172],[new Date("2016/12/09"),10.667],[new Date("2016/12/10"),10.909],[new Date("2016/12/11"),7.701],[new Date("2016/12/12"),9.231],[new Date("2016/12/13"),8.09],[new Date("2016/12/14"),10.36],[new Date("2016/12/15"),11.339],[new Date("2016/12/16"),10.827],[new Date("2016/12/17"),10],[new Date("2016/12/18"),10.213],[new Date("2016/12/19"),9.536],[new Date("2016/12/20"),10.435],[new Date("2016/12/21"),9.057],[new Date("2016/12/22"),9.057],[new Date("2016/12/23"),9.474],[new Date("2016/12/24"),10.511],[new Date("2016/12/25"),8.727],[new Date("2016/12/26"),10.141],[new Date("2016/12/27"),9.231],[new Date("2016/12/28"),8.78],[new Date("2016/12/29"),9.6],[new Date("2016/12/30"),9.172],[new Date("2016/12/31"),9.73],[new Date("2017/01/01"),9.231],[new Date("2017/01/02"),9.057],[new Date("2017/01/03"),8.78],[new Date("2017/01/04"),9.412],[new Date("2017/01/05"),10.286],[new Date("2017/01/06"),8.944],[new Date("2017/01/07"),10.435],[new Date("2017/01/08"),8.623],[new Date("2017/01/09"),10.588],[new Date("2017/01/10"),9],[new Date("2017/01/11"),9.412],[new Date("2017/01/12"),8.372],[new Date("2017/01/13"),9.6],[new Date("2017/01/14"),8.372],[new Date("2017/01/15"),8.623],[new Date("2017/01/16"),8.521],[new Date("2017/01/17"),9.114],[new Date("2017/01/18"),9.6],[new Date("2017/01/19"),8.276],[new Date("2017/01/20"),7.619],[new Date("2017/01/21"),7.956],[new Date("2017/01/22"),8.276],[new Date("2017/01/23"),10.435],[new Date("2017/01/24"),9.664],[new Date("2017/01/25"),9.664],[new Date("2017/01/26"),9.29],[new Date("2017/01/27"),8.471],[new Date("2017/01/28"),9.474],[new Date("2017/01/29"),8.623],[new Date("2017/01/30"),10],[new Date("2017/01/31"),9.931],[new Date("2017/02/01"),7.5],[new Date("2017/02/02"),9.172],[new Date("2017/02/03"),9.664],[new Date("2017/02/04"),10],[new Date("2017/02/05"),9.057],[new Date("2017/02/06"),11.52],[new Date("2017/02/07"),9.536],[new Date("2017/02/08"),9.863],[new Date("2017/02/09"),8.521],[new Date("2017/02/10"),9.796],[new Date("2017/02/11"),10.36],[new Date("2017/02/12"),10.286],[new Date("2017/02/13"),8.834],[new Date("2017/02/14"),8.521],[new Date("2017/02/15"),10.36],[new Date("2017/02/16"),9.536],[new Date("2017/02/17"),9.536],[new Date("2017/02/18"),9.536],[new Date("2017/02/19"),10.746],[new Date("2017/02/20"),9.73],[new Date("2017/02/21"),10.435],[new Date("2017/02/22"),10.435],[new Date("2017/02/23"),9.6],[new Date("2017/02/24"),8.834],[new Date("2017/02/25"),8.623],[new Date("2017/02/26"),8.09],[new Date("2017/02/27"),10],[new Date("2017/02/28"),9.412],[new Date("2017/03/01"),10],[new Date("2017/03/02"),9.172],[new Date("2017/03/03"),9.536],[new Date("2017/03/04"),10.909],[new Date("2017/03/05"),9.796],[new Date("2017/03/06"),10.141],[new Date("2017/03/07"),9.412],[new Date("2017/03/08"),10.141],[new Date("2017/03/09"),9.73],[new Date("2017/03/10"),9.231],[new Date("2017/03/11"),9.664],[new Date("2017/03/12"),9.29],[new Date("2017/03/13"),9.931],[new Date("2017/03/14"),9.231],[new Date("2017/03/15"),10.141],[new Date("2017/03/16"),9.412],[new Date("2017/03/17"),9.351],[new Date("2017/03/18"),9.172],[new Date("2017/03/19"),8.727],[new Date("2017/03/20"),10.588],[new Date("2017/03/21"),10.141],[new Date("2017/03/22"),9.057],[new Date("2017/03/23"),9.73],[new Date("2017/03/24"),8.182],[new Date("2017/03/25"),10.827],[new Date("2017/03/26"),8.727],[new Date("2017/03/27"),10.909],[new Date("2017/03/28"),9.29],[new Date("2017/03/29"),10.435],[new Date("2017/03/30"),8.78],[new Date("2017/03/31"),10.667],[new Date("2017/04/01"),10.909],[new Date("2017/04/02"),9.114],[new Date("2017/04/03"),8.182],[new Date("2017/04/04"),11.52],[new Date("2017/04/05"),8.889],[new Date("2017/04/06"),9.796],[new Date("2017/04/07"),8.889],[new Date("2017/04/08"),10.511],[new Date("2017/04/09"),9.057],[new Date("2017/04/10"),9.796],[new Date("2017/04/11"),8.623],[new Date("2017/04/12"),10.141],[new Date("2017/04/13"),11.339],[new Date("2017/04/14"),10.36],[new Date("2017/04/15"),9.6],[new Date("2017/04/16"),9.863],[new Date("2017/04/17"),10.435],[new Date("2017/04/18"),9.863],[new Date("2017/04/19"),10.07],[new Date("2017/04/20"),10.435],[new Date("2017/04/21"),8.623],[new Date("2017/04/22"),9.931],[new Date("2017/04/23"),9.412],[new Date("2017/04/24"),11.613],[new Date("2017/04/25"),9.73],[new Date("2017/04/26"),9.412],[new Date("2017/04/27"),9.796],[new Date("2017/04/28"),10.588],[new Date("2017/04/29"),8.324],[new Date("2017/04/30"),9.536],[new Date("2017/05/01"),9.6],[new Date("2017/05/02"),9.114],[new Date("2017/05/03"),10.909],[new Date("2017/05/04"),8.571],[new Date("2017/05/05"),11.163],[new Date("2017/05/06"),8.571],[new Date("2017/05/07"),8.623],[new Date("2017/05/08"),8],[new Date("2017/05/09"),9.29],[new Date("2017/05/10"),9.73],[new Date("2017/05/11"),10.667],[new Date("2017/05/12"),9.351],[new Date("2017/05/13"),9.114],[new Date("2017/05/14"),8.78],[new Date("2017/05/15"),8.471],[new Date("2017/05/16"),10.909],[new Date("2017/05/17"),9.29],[new Date("2017/05/18"),10.141],[new Date("2017/05/19"),8.78],[new Date("2017/05/20"),8.727],[new Date("2017/05/21"),9.796],[new Date("2017/05/22"),9.863],[new Date("2017/05/23"),8.571],[new Date("2017/05/24"),9.351],[new Date("2017/05/25"),8.834],[new Date("2017/05/26"),9.412],[new Date("2017/05/27"),8.571],[new Date("2017/05/28"),8.727],[new Date("2017/05/29"),9.536],[new Date("2017/05/30"),8.045],[new Date("2017/05/31"),8.78],[new Date("2017/06/01"),8.471],[new Date("2017/06/02"),9.863],[new Date("2017/06/03"),7.5],[new Date("2017/06/04"),8.944],[new Date("2017/06/05"),8.78],[new Date("2017/06/06"),9.536],[new Date("2017/06/07"),8.727],[new Date("2017/06/08"),8.727],[new Date("2017/06/09"),9.536],[new Date("2017/06/10"),10.213],[new Date("2017/06/11"),9.863],[new Date("2017/06/12"),9.796],[new Date("2017/06/13"),10.213],[new Date("2017/06/14"),10.286],[new Date("2017/06/15"),9.474],[new Date("2017/06/16"),9.73],[new Date("2017/06/17"),9.931],[new Date("2017/06/18"),9.931],[new Date("2017/06/19"),9.536],[new Date("2017/06/20"),10.511],[new Date("2017/06/21"),10.286],[new Date("2017/06/22"),10.36],[new Date("2017/06/23"),9],[new Date("2017/06/24"),9.863],[new Date("2017/06/25"),11.803],[new Date("2017/06/26"),10.141],[new Date("2017/06/27"),10.992],[new Date("2017/06/28"),9.172],[new Date("2017/06/29"),12],[new Date("2017/06/30"),9.351],[new Date("2017/07/01"),8.78],[new Date("2017/07/02"),7.66],[new Date("2017/07/03"),8.471],[new Date("2017/07/04"),9.412],[new Date("2017/07/05"),9.664],[new Date("2017/07/06"),10.141],[new Date("2017/07/07"),9.73],[new Date("2017/07/08"),8.727],[new Date("2017/07/09"),10.435],[new Date("2017/07/10"),7.31],[new Date("2017/07/11"),null],[new Date("2017/07/12"),8.136],[new Date("2017/07/13"),9.172],[new Date("2017/07/14"),10.36],[new Date("2017/07/15"),11.339],[new Date("2017/07/16"),8.834],[new Date("2017/07/17"),9.73],[new Date("2017/07/18"),8.727],[new Date("2017/07/19"),9.664],[new Date("2017/07/20"),8.889],[new Date("2017/07/21"),9.351],[new Date("2017/07/22"),9],[new Date("2017/07/23"),8.372],[new Date("2017/07/24"),8.09],[new Date("2017/07/25"),9.73],[new Date("2017/07/26"),9.796],[new Date("2017/07/27"),9.351],[new Date("2017/07/28"),9.6],[new Date("2017/07/29"),9.172],[new Date("2017/07/30"),9.796],[new Date("2017/07/31"),9.931],[new Date("2017/08/01"),9.664],[new Date("2017/08/02"),9.474],[new Date("2017/08/03"),10.435],[new Date("2017/08/04"),8.045],[new Date("2017/08/05"),8.136],[new Date("2017/08/06"),10.286],[new Date("2017/08/07"),9.412],[new Date("2017/08/08"),8.78],[new Date("2017/08/09"),10.435],[new Date("2017/08/10"),10.746],[new Date("2017/08/11"),10],[new Date("2017/08/12"),10.667],[new Date("2017/08/13"),9.73],[new Date("2017/08/14"),11.077],[new Date("2017/08/15"),9.474],[new Date("2017/08/16"),11.077],[new Date("2017/08/17"),8.045],[new Date("2017/08/18"),9.664],[new Date("2017/08/19"),9.536],[new Date("2017/08/20"),11.077],[new Date("2017/08/21"),12.522],[new Date("2017/08/22"),16.18],[new Date("2017/08/23"),9.057],[new Date("2017/08/24"),14.257],[new Date("2017/08/25"),14.257],[new Date("2017/08/26"),13.714],[new Date("2017/08/27"),9.29],[new Date("2017/08/28"),11.163],[new Date("2017/08/29"),9.664],[new Date("2017/08/30"),8.571],[new Date("2017/08/31"),8.834],[new Date("2017/09/01"),8.276],[new Date("2017/09/02"),8.78],[new Date("2017/09/03"),9.351],[new Date("2017/09/04"),8.229],[new Date("2017/09/05"),7.31],[new Date("2017/09/06"),8.889],[new Date("2017/09/07"),8.182],[new Date("2017/09/08"),8.229],[new Date("2017/09/09"),8.521],[new Date("2017/09/10"),10.435],[new Date("2017/09/11"),8.276],[new Date("2017/09/12"),7.66],[new Date("2017/09/13"),7.579],[new Date("2017/09/14"),8.276],[new Date("2017/09/15"),8],[new Date("2017/09/16"),8.521],[new Date("2017/09/17"),8.182],[new Date("2017/09/18"),11.339],[new Date("2017/09/19"),9.231],[new Date("2017/09/20"),12.308],[new Date("2017/09/21"),8.182],[new Date("2017/09/22"),10.36],[new Date("2017/09/23"),8.675],[new Date("2017/09/24"),9.931],[new Date("2017/09/25"),11.52],[new Date("2017/09/26"),10.435],[new Date("2017/09/27"),9.796],[new Date("2017/09/28"),8.136],[new Date("2017/09/29"),8.521],[new Date("2017/09/30"),10.435],[new Date("2017/10/01"),11.077],[new Date("2017/10/02"),9.6],[new Date("2017/10/03"),7.869],[new Date("2017/10/04"),10.746],[new Date("2017/10/05"),11.52],[new Date("2017/10/06"),9.057],[new Date("2017/10/07"),9.114],[new Date("2017/10/08"),7.912],[new Date("2017/10/09"),8.944],[new Date("2017/10/10"),9],[new Date("2017/10/11"),10.36],[new Date("2017/10/12"),9.412],[new Date("2017/10/13"),10.588],[new Date("2017/10/14"),10.213],[new Date("2017/10/15"),7.385],[new Date("2017/10/16"),8.276],[new Date("2017/10/17"),8.78],[new Date("2017/10/18"),9.536],[new Date("2017/10/19"),8.09],[new Date("2017/10/20"),8.045],[new Date("2017/10/21"),9.412],[new Date("2017/10/22"),7.912],[new Date("2017/10/23"),8.421],[new Date("2017/10/24"),8.623],[new Date("2017/10/25"),7.956],[new Date("2017/10/26"),7.423],[new Date("2017/10/27"),14.845],[new Date("2017/10/28"),15.652],[new Date("2017/10/29"),9.29],[new Date("2017/10/30"),9.931],[new Date("2017/10/31"),10.36],[new Date("2017/11/01"),9.474],[new Date("2017/11/02"),9.351],[new Date("2017/11/03"),12.308],[new Date("2017/11/04"),11.077],[new Date("2017/11/05"),10.213],[new Date("2017/11/06"),10.827],[new Date("2017/11/07"),9.231],[new Date("2017/11/08"),10],[new Date("2017/11/09"),9.412],[new Date("2017/11/10"),12],[new Date("2017/11/11"),18],[new Date("2017/11/12"),18],[new Date("2017/11/13"),10.286],[new Date("2017/11/14"),11.25],[new Date("2017/11/15"),9.474],[new Date("2017/11/16"),9.474],[new Date("2017/11/17"),8.623],[new Date("2017/11/18"),10.588],[new Date("2017/11/19"),9],[new Date("2017/11/20"),8.229],[new Date("2017/11/21"),8.324],[new Date("2017/11/22"),9.73],[new Date("2017/11/23"),9.172],[new Date("2017/11/24"),9.664],[new Date("2017/11/25"),9.231],[new Date("2017/11/26"),9.412],[new Date("2017/11/27"),8.471],[new Date("2017/11/28"),9.231],[new Date("2017/11/29"),8.324],[new Date("2017/11/30"),8.623],[new Date("2017/12/01"),7.869],[new Date("2017/12/02"),8.944],[new Date("2017/12/03"),8.182],[new Date("2017/12/04"),7.956],[new Date("2017/12/05"),8.09],[new Date("2017/12/06"),7.66],[new Date("2017/12/07"),9.474],[new Date("2017/12/08"),9.231],[new Date("2017/12/09"),8.276],[new Date("2017/12/10"),8.78],[new Date("2017/12/11"),8.421],[new Date("2017/12/12"),9.231],[new Date("2017/12/13"),7.742],[new Date("2017/12/14"),7.784],[new Date("2017/12/15"),8.521],[new Date("2017/12/16"),8.421],[new Date("2017/12/17"),7.784],[new Date("2017/12/18"),7.912],[new Date("2017/12/19"),10.286],[new Date("2017/12/20"),10.588],[new Date("2017/12/21"),10.909],[new Date("2017/12/22"),9.29],[new Date("2017/12/23"),10.36],[new Date("2017/12/24"),9.474],[new Date("2017/12/25"),10.667],[new Date("2017/12/26"),10.141],[new Date("2017/12/27"),9.231],[new Date("2017/12/28"),9.664],[new Date("2017/12/29"),8.727],[new Date("2017/12/30"),9.796],[new Date("2017/12/31"),8.834],[new Date("2018/01/01"),9.231],[new Date("2018/01/02"),8.421],[new Date("2018/01/03"),9.172],[new Date("2018/01/04"),8.571],[new Date("2018/01/05"),10.07],[new Date("2018/01/06"),8.571],[new Date("2018/01/07"),8.889],[new Date("2018/01/08"),8.675],[new Date("2018/01/09"),8.78],[new Date("2018/01/10"),8.675],[new Date("2018/01/11"),7.461],[new Date("2018/01/12"),8.09],[new Date("2018/01/13"),9.664],[new Date("2018/01/14"),9.29],[new Date("2018/01/15"),9.6],[new Date("2018/01/16"),9.057],[new Date("2018/01/17"),8.623],[new Date("2018/01/18"),8.324],[new Date("2018/01/19"),8.727],[new Date("2018/01/20"),8.09],[new Date("2018/01/21"),7.701],[new Date("2018/01/22"),8.623],[new Date("2018/01/23"),8.136],[new Date("2018/01/24"),8.182],[new Date("2018/01/25"),9.114],[new Date("2018/01/26"),9.29],[new Date("2018/01/27"),9.172],[new Date("2018/01/28"),9.114],[new Date("2018/01/29"),9.73],[new Date("2018/01/30"),8.623],[new Date("2018/01/31"),12.308],[new Date("2018/02/01"),9],[new Date("2018/02/02"),8.571],[new Date("2018/02/03"),9.114],[new Date("2018/02/04"),8.09],[new Date("2018/02/05"),7.784],[new Date("2018/02/06"),8.471],[new Date("2018/02/07"),10.213],[new Date("2018/02/08"),10.992],[new Date("2018/02/09"),10.667],[new Date("2018/02/10"),10.07],[new Date("2018/02/11"),9.536],[new Date("2018/02/12"),8.675],[new Date("2018/02/13"),8.78],[new Date("2018/02/14"),8.045],[new Date("2018/02/15"),10.992],[new Date("2018/02/16"),9.172],[new Date("2018/02/17"),9.664],[new Date("2018/02/18"),8.889],[new Date("2018/02/19"),8.889],[new Date("2018/02/20"),10.213],[new Date("2018/02/21"),8.521],[new Date("2018/02/22"),9.664],[new Date("2018/02/23"),9.73],[new Date("2018/02/24"),9.931],[new Date("2018/02/25"),8.421],[new Date("2018/02/26"),10.213],[new Date("2018/02/27"),9],[new Date("2018/02/28"),9.29],[new Date("2018/03/01"),8.727],[new Date("2018/03/02"),9.231],[new Date("2018/03/03"),8],[new Date("2018/03/04"),9.73],[new Date("2018/03/05"),9.664],[new Date("2018/03/06"),9.231],[new Date("2018/03/07"),9.172],[new Date("2018/03/08"),8.889],[new Date("2018/03/09"),9.863],[new Date("2018/03/10"),10.286],[new Date("2018/03/11"),9.412],[new Date("2018/03/12"),8.944],[new Date("2018/03/13"),9.114],[new Date("2018/03/14"),10],[new Date("2018/03/15"),10],[new Date("2018/03/16"),9.231],[new Date("2018/03/17"),9.664],[new Date("2018/03/18"),9.536],[new Date("2018/03/19"),9.29],[new Date("2018/03/20"),11.339],[new Date("2018/03/21"),9.474],[new Date("2018/03/22"),10.07],[new Date("2018/03/23"),10.827],[new Date("2018/03/24"),9.231],[new Date("2018/03/25"),10.667],[new Date("2018/03/26"),9.6],[new Date("2018/03/27"),9.474],[new Date("2018/03/28"),10.667],[new Date("2018/03/29"),9.474],[new Date("2018/03/30"),8.889],[new Date("2018/03/31"),11.25],[new Date("2018/04/01"),8.889],[new Date("2018/04/02"),9.231],[new Date("2018/04/03"),8.834],[new Date("2018/04/04"),9.796],[new Date("2018/04/05"),9.231],[new Date("2018/04/06"),10.435],[new Date("2018/04/07"),8],[new Date("2018/04/08"),8.944],[new Date("2018/04/09"),9.796],[new Date("2018/04/10"),8.78],[new Date("2018/04/11"),8.944],[new Date("2018/04/12"),9.351],[new Date("2018/04/13"),8.727],[new Date("2018/04/14"),10.511],[new Date("2018/04/15"),8.834],[new Date("2018/04/16"),10.213],[new Date("2018/04/17"),8.889],[new Date("2018/04/18"),9],[new Date("2018/04/19"),8.09],[new Date("2018/04/20"),10.511],[new Date("2018/04/21"),9.057],[new Date("2018/04/22"),9],[new Date("2018/04/23"),9.412],[new Date("2018/04/24"),9.057],[new Date("2018/04/25"),11.707],[new Date("2018/04/26"),10.213],[new Date("2018/04/27"),10.141],[new Date("2018/04/28"),11.25],[new Date("2018/04/29"),9.114],[new Date("2018/04/30"),9.29],[new Date("2018/05/01"),9.114],[new Date("2018/05/02"),10.286],[new Date("2018/05/03"),9.536],[new Date("2018/05/04"),10.435],[new Date("2018/05/05"),8.944],[new Date("2018/05/06"),10.511],[new Date("2018/05/07"),9.6],[new Date("2018/05/08"),10.36],[new Date("2018/05/09"),9],[new Date("2018/05/10"),9.351],[new Date("2018/05/11"),11.339],[new Date("2018/05/12"),8.727],[new Date("2018/05/13"),9.73],[new Date("2018/05/14"),10.909],[new Date("2018/05/15"),9.863],[new Date("2018/05/16"),8.045],[new Date("2018/05/17"),10.909],[new Date("2018/05/18"),9.73],[new Date("2018/05/19"),9.351],[new Date("2018/05/20"),10],[new Date("2018/05/21"),9.172],[new Date("2018/05/22"),9.536],[new Date("2018/05/23"),8.889],[new Date("2018/05/24"),10.07],[new Date("2018/05/25"),8.182],[new Date("2018/05/26"),8.889],[new Date("2018/05/27"),8.78],[new Date("2018/05/28"),9.231],[new Date("2018/05/29"),10.36],[new Date("2018/05/30"),8.276],[new Date("2018/05/31"),8.471],[new Date("2018/06/01"),8.675],[new Date("2018/06/02"),9.474],[new Date("2018/06/03"),8.834],[new Date("2018/06/04"),7.869],[new Date("2018/06/05"),8.229],[new Date("2018/06/06"),9.796],[new Date("2018/06/07"),10.07],[new Date("2018/06/08"),9.931],[new Date("2018/06/09"),10.07],[new Date("2018/06/10"),11.339],[new Date("2018/06/11"),10.286],[new Date("2018/06/12"),9.931],[new Date("2018/06/13"),10.07],[new Date("2018/06/14"),9.412],[new Date("2018/06/15"),9.412],[new Date("2018/06/16"),8.675],[new Date("2018/06/17"),9.172],[new Date("2018/06/18"),8.78],[new Date("2018/06/19"),9.29],[new Date("2018/06/20"),9.29],[new Date("2018/06/21"),8.471],[new Date("2018/06/22"),9.536],[new Date("2018/06/23"),9],[new Date("2018/06/24"),8.421],[new Date("2018/06/25"),9.172],[new Date("2018/06/26"),9.863],[new Date("2018/06/27"),12],[new Date("2018/06/28"),9.172],[new Date("2018/06/29"),9.536],[new Date("2018/06/30"),10.213],[new Date("2018/07/01"),9.796],[new Date("2018/07/02"),10.213],[new Date("2018/07/03"),12.414],[new Date("2018/07/04"),10.746],[new Date("2018/07/05"),10.511],[new Date("2018/07/06"),9],[new Date("2018/07/07"),9.231],[new Date("2018/07/08"),9.114],[new Date("2018/07/09"),10.588],[new Date("2018/07/10"),9.664],[new Date("2018/07/11"),10.667],[new Date("2018/07/12"),10.213],[new Date("2018/07/13"),10.07],[new Date("2018/07/14"),10.827],[new Date("2018/07/15"),10.827],[new Date("2018/07/16"),12],[new Date("2018/07/17"),9.057],[new Date("2018/07/18"),8.276],[new Date("2018/07/19"),8.421],[new Date("2018/07/20"),9.351],[new Date("2018/07/21"),10.511],[new Date("2018/07/22"),7.912],[new Date("2018/07/23"),8.675],[new Date("2018/07/24"),9.057],[new Date("2018/07/25"),8.136],[new Date("2018/07/26"),8.727],[new Date("2018/07/27"),8.623],[new Date("2018/07/28"),9.931],[new Date("2018/07/29"),8.471],[new Date("2018/07/30"),10.746],[new Date("2018/07/31"),9.796],[new Date("2018/08/01"),9.6],[new Date("2018/08/02"),9.412],[new Date("2018/08/03"),8.675],[new Date("2018/08/04"),8.182],[new Date("2018/08/05"),9],[new Date("2018/08/06"),10.992],[new Date("2018/08/07"),9.536],[new Date("2018/08/08"),9.172],[new Date("2018/08/09"),9.664],[new Date("2018/08/10"),8.182],[new Date("2018/08/11"),8.471],[new Date("2018/08/12"),9.29],[new Date("2018/08/13"),9.6],[new Date("2018/08/14"),10.588],[new Date("2018/08/15"),8.944],[new Date("2018/08/16"),9.114],[new Date("2018/08/17"),9.474],[new Date("2018/08/18"),9],[new Date("2018/08/19"),9.931],[new Date("2018/08/20"),9.6],[new Date("2018/08/21"),9.73],[new Date("2018/08/22"),9],[new Date("2018/08/23"),9.664],[new Date("2018/08/24"),9.863],[new Date("2018/08/25"),10.667],[new Date("2018/08/26"),8.324],[new Date("2018/08/27"),7.784],[new Date("2018/08/28"),9.412],[new Date("2018/08/29"),10.36],[new Date("2018/08/30"),9.351],[new Date("2018/08/31"),9.29],[new Date("2018/09/01"),9.536],[new Date("2018/09/02"),10],[new Date("2018/09/03"),10],[new Date("2018/09/04"),11.429],[new Date("2018/09/05"),10.909],[new Date("2018/09/06"),9.6],[new Date("2018/09/07"),9.474],[new Date("2018/09/08"),9.6],[new Date("2018/09/09"),8.834],[new Date("2018/09/10"),10.667],[new Date("2018/09/11"),10.213],[new Date("2018/09/12"),8.571],[new Date("2018/09/13"),9.73],[new Date("2018/09/14"),10.909],[new Date("2018/09/15"),10.286],[new Date("2018/09/16"),10.36],[new Date("2018/09/17"),10.667],[new Date("2018/09/18"),10.141],[new Date("2018/09/19"),9.231],[new Date("2018/09/20"),9.351],[new Date("2018/09/21"),10],[new Date("2018/09/22"),9.29],[new Date("2018/09/23"),9.6],[new Date("2018/09/24"),9.73],[new Date("2018/09/25"),8.521],[new Date("2018/09/26"),10.36],[new Date("2018/09/27"),10.07],[new Date("2018/09/28"),9.351],[new Date("2018/09/29"),9.474],[new Date("2018/09/30"),8.834],[new Date("2018/10/01"),9.114],[new Date("2018/10/02"),10.511],[new Date("2018/10/03"),9.931],[new Date("2018/10/04"),9.6],[new Date("2018/10/05"),11.077],[new Date("2018/10/06"),11.52],[new Date("2018/10/07"),10.141],[new Date("2018/10/08"),10.667],[new Date("2018/10/09"),11.077],[new Date("2018/10/10"),10],[new Date("2018/10/11"),9.057],[new Date("2018/10/12"),10.909],[new Date("2018/10/13"),10.213],[new Date("2018/10/14"),12.632],[new Date("2018/10/15"),8.889],[new Date("2018/10/16"),10.667],[new Date("2018/10/17"),10.435],[new Date("2018/10/18"),10.435],[new Date("2018/10/19"),10.141],[new Date("2018/10/20"),10.07],[new Date("2018/10/21"),10.435],[new Date("2018/10/22"),9.29],[new Date("2018/10/23"),9.351],[new Date("2018/10/24"),12.743],[new Date("2018/10/25"),10.511],[new Date("2018/10/26"),10.07],[new Date("2018/10/27"),10.588],[new Date("2018/10/28"),10.286],[new Date("2018/10/29"),9.863],[new Date("2018/10/30"),9.351],[new Date("2018/10/31"),8.834],[new Date("2018/11/01"),9.351],[new Date("2018/11/02"),10.07],[new Date("2018/11/03"),8.944],[new Date("2018/11/04"),11.707],[new Date("2018/11/05"),10],[new Date("2018/11/06"),11.25],[new Date("2018/11/07"),11.077],[new Date("2018/11/08"),11.901],[new Date("2018/11/09"),11.339],[new Date("2018/11/10"),10.992],[new Date("2018/11/11"),9.863],[new Date("2018/11/12"),10.286],[new Date("2018/11/13"),12],[new Date("2018/11/14"),10.667],[new Date("2018/11/15"),11.339],[new Date("2018/11/16"),11.429],[new Date("2018/11/17"),9.931],[new Date("2018/11/18"),11.707],[new Date("2018/11/19"),11.429],[new Date("2018/11/20"),10.909],[new Date("2018/11/21"),13.714],[new Date("2018/11/22"),11.803],[new Date("2018/11/23"),11.52],[new Date("2018/11/24"),10.07],[new Date("2018/11/25"),11.339],[new Date("2018/11/26"),12.973],[new Date("2018/11/27"),10.992],[new Date("2018/11/28"),12.203],[new Date("2018/11/29"),13.714],[new Date("2018/11/30"),14.257],[new Date("2018/12/01"),11.613],[new Date("2018/12/02"),12.632],[new Date("2018/12/03"),12.632],[new Date("2018/12/04"),10.435],[new Date("2018/12/05"),11.077],[new Date("2018/12/06"),10.667],[new Date("2018/12/07"),12.632],[new Date("2018/12/08"),11.339],[new Date("2018/12/09"),11.25],[new Date("2018/12/10"),11.613],[new Date("2018/12/11"),11.52],[new Date("2018/12/12"),12],[new Date("2018/12/13"),10.992],[new Date("2018/12/14"),9.863],[new Date("2018/12/15"),9.664],[new Date("2018/12/16"),12.522],[new Date("2018/12/17"),9],[new Date("2018/12/18"),11.25],[new Date("2018/12/19"),9.664],[new Date("2018/12/20"),10.667],[new Date("2018/12/21"),10.286],[new Date("2018/12/22"),8.229],[new Date("2018/12/23"),8.182],[new Date("2018/12/24"),9.474],[new Date("2018/12/25"),9.057],[new Date("2018/12/26"),9.172],[new Date("2018/12/27"),8.276],[new Date("2018/12/28"),8.623],[new Date("2018/12/29"),10.435],[new Date("2018/12/30"),8.182],[new Date("2018/12/31"),9.29],[new Date("2019/01/01"),9.664],[new Date("2019/01/02"),9.536],[new Date("2019/01/03"),9.29],[new Date("2019/01/04"),9.664],[new Date("2019/01/05"),8.834],[new Date("2019/01/06"),10.213],[new Date("2019/01/07"),10.213],[new Date("2019/01/08"),8.521],[new Date("2019/01/09"),8.78],[new Date("2019/01/10"),9.231],[new Date("2019/01/11"),9.73],[new Date("2019/01/12"),10.435],[new Date("2019/01/13"),10.511],[new Date("2019/01/14"),9.664],[new Date("2019/01/15"),10.909],[new Date("2019/01/16"),10.827],[new Date("2019/01/17"),11.339],[new Date("2019/01/18"),10.435],[new Date("2019/01/19"),10.827],[new Date("2019/01/20"),9.172],[new Date("2019/01/21"),9.6],[new Date("2019/01/22"),11.077],[new Date("2019/01/23"),9.863],[new Date("2019/01/24"),8.889],[new Date("2019/01/25"),10.435],[new Date("2019/01/26"),9.6],[new Date("2019/01/27"),10.511],[new Date("2019/01/28"),9.931],[new Date("2019/01/29"),9.863],[new Date("2019/01/30"),10.588],[new Date("2019/01/31"),9.29],[new Date("2019/02/01"),9.114],[new Date("2019/02/02"),10],[new Date("2019/02/03"),10.435],[new Date("2019/02/04"),9.796],[new Date("2019/02/05"),9.796],[new Date("2019/02/06"),8.78],[new Date("2019/02/07"),8.276],[new Date("2019/02/08"),8.834],[new Date("2019/02/09"),9.6],[new Date("2019/02/10"),10.286],[new Date("2019/02/11"),9.931],[new Date("2019/02/12"),11.25],[new Date("2019/02/13"),9.412],[new Date("2019/02/14"),10.213],[new Date("2019/02/15"),11.339],[new Date("2019/02/16"),9.6],[new Date("2019/02/17"),9.057],[new Date("2019/02/18"),9.29],[new Date("2019/02/19"),9.231],[new Date("2019/02/20"),11.077],[new Date("2019/02/21"),12.101],[new Date("2019/02/22"),8.944],[new Date("2019/02/23"),10.07],[new Date("2019/02/24"),10.511],[new Date("2019/02/25"),10.07],[new Date("2019/02/26"),8.944],[new Date("2019/02/27"),10.213],[new Date("2019/02/28"),9.6],[new Date("2019/03/01"),8.889],[new Date("2019/03/02"),10.909],[new Date("2019/03/03"),9.863],[new Date("2019/03/04"),10.511],[new Date("2019/03/05"),9.664],[new Date("2019/03/06"),11.25],[new Date("2019/03/07"),10.141],[new Date("2019/03/08"),9.863],[new Date("2019/03/09"),10.435],[new Date("2019/03/10"),10.588],[new Date("2019/03/11"),10.141],[new Date("2019/03/12"),10.07],[new Date("2019/03/13"),10.667],[new Date("2019/03/14"),9.29],[new Date("2019/03/15"),9.412],[new Date("2019/03/16"),8.834],[new Date("2019/03/17"),9.863],[new Date("2019/03/18"),8.944],[new Date("2019/03/19"),8.276],[new Date("2019/03/20"),8.944],[new Date("2019/03/21"),10.07],[new Date("2019/03/22"),8.944],[new Date("2019/03/23"),9.931],[new Date("2019/03/24"),9.6],[new Date("2019/03/25"),9.73],[new Date("2019/03/26"),10.746],[new Date("2019/03/27"),9.664],[new Date("2019/03/28"),9.863],[new Date("2019/03/29"),9.796],[new Date("2019/03/30"),10.36],[new Date("2019/03/31"),10.36],[new Date("2019/04/01"),10.588],[new Date("2019/04/02"),9.172],[new Date("2019/04/03"),10.141],[new Date("2019/04/04"),10.286],[new Date("2019/04/05"),9.114],[new Date("2019/04/06"),10.36],[new Date("2019/04/07"),10.213],[new Date("2019/04/08"),9.73],[new Date("2019/04/09"),10.909],[new Date("2019/04/10"),9.73],[new Date("2019/04/11"),9.172],[new Date("2019/04/12"),9.536],[new Date("2019/04/13"),10.667],[new Date("2019/04/14"),11.803],[new Date("2019/04/15"),9.931],[new Date("2019/04/16"),9.931],[new Date("2019/04/17"),10.435],[new Date("2019/04/18"),9.664],[new Date("2019/04/19"),9.474],[new Date("2019/04/20"),10.992],[new Date("2019/04/21"),8.889],[new Date("2019/04/22"),10.746],[new Date("2019/04/23"),12.414],[new Date("2019/04/24"),8.834],[new Date("2019/04/25"),10.07],[new Date("2019/04/26"),9.536],[new Date("2019/04/27"),10.511],[new Date("2019/04/28"),8.834],[new Date("2019/04/29"),8.834],[new Date("2019/04/30"),10.286],[new Date("2019/05/01"),8.421],[new Date("2019/05/02"),7.826],[new Date("2019/05/03"),9.474],[new Date("2019/05/04"),10.909],[new Date("2019/05/05"),11.163],[new Date("2019/05/06"),9.536],[new Date("2019/05/07"),11.339],[new Date("2019/05/08"),9.474],[new Date("2019/05/09"),9.6],[new Date("2019/05/10"),11.52],[new Date("2019/05/11"),11.077],[new Date("2019/05/12"),9.114],[new Date("2019/05/13"),8.623],[new Date("2019/05/14"),9.474],[new Date("2019/05/15"),9.664],[new Date("2019/05/16"),9.863],[new Date("2019/05/17"),9.536],[new Date("2019/05/18"),9.412],[new Date("2019/05/19"),8.834],[new Date("2019/05/20"),8.944],[new Date("2019/05/21"),9.412],[new Date("2019/05/22"),8.623],[new Date("2019/05/23"),9.114],[new Date("2019/05/24"),9.412],[new Date("2019/05/25"),10.286],[new Date("2019/05/26"),8.727],[new Date("2019/05/27"),8.623],[new Date("2019/05/28"),8.78],[new Date("2019/05/29"),8.276],[new Date("2019/05/30"),9],[new Date("2019/05/31"),12.308],[new Date("2019/06/01"),9.536],[new Date("2019/06/02"),10.992],[new Date("2019/06/03"),12.101],[new Date("2019/06/04"),9.351],[new Date("2019/06/05"),9],[new Date("2019/06/06"),9.172],[new Date("2019/06/07"),9.114],[new Date("2019/06/08"),11.613],[new Date("2019/06/09"),9.796],[new Date("2019/06/10"),9.172],[new Date("2019/06/11"),10.07],[new Date("2019/06/12"),10.992],[new Date("2019/06/13"),9.536],[new Date("2019/06/14"),8.521],[new Date("2019/06/15"),9.863],[new Date("2019/06/16"),11.077],[new Date("2019/06/17"),10.827],[new Date("2019/06/18"),8.834],[new Date("2019/06/19"),8.136],[new Date("2019/06/20"),10],[new Date("2019/06/21"),10.827],[new Date("2019/06/22"),10.213],[new Date("2019/06/23"),7.956],[new Date("2019/06/24"),8.136],[new Date("2019/06/25"),9.863],[new Date("2019/06/26"),8.727]]

==> data/block_gen_mean_sd_variance.csv <==
Date,MEAN,SD,VARIANCE
2018-12-29,10.435,1.443,0.521
2018-12-30,8.182,1.443,0.521
2018-12-31,9.29,1.417,0.502
2019-01-01,9.664,1.491,0.556
2019-01-02,9.536,1.524,0.581
2019-01-03,9.29,1.349,0.455
2019-01-04,9.664,1.248,0.39
2019-01-05,8.834,0.994,0.247
2019-01-06,10.213,0.791,0.156
2019-01-07,10.213,0.907,0.206
2019-01-08,8.521,1.191,0.355
2019-01-09,8.78,1.28,0.41
2019-01-10,9.231,1.283,0.411
2019-01-11,9.73,1.293,0.418
2019-01-12,10.435,1.401,0.491
2019-01-13,10.511,1.49,0.555
2019-01-14,9.664,1.415,0.501
2019-01-15,10.909,1.407,0.495
2019-01-16,10.827,1.194,0.356
2019-01-17,11.339,1.14,0.325
2019-01-18,10.435,0.965,0.233
2019-01-19,10.827,0.968,0.234
2019-01-20,9.172,1.421,0.505
2019-01-21,9.6,1.442,0.52
2019-01-22,11.077,1.478,0.546
2019-01-23,9.863,1.498,0.561
2019-01-24,8.889,1.536,0.59
2019-01-25,10.435,1.536,0.59
2019-01-26,9.6,1.382,0.477
2019-01-27,10.511,1.349,0.455
2019-01-28,9.931,1.312,0.431
2019-01-29,9.863,1.005,0.253
2019-01-30,10.588,1.124,0.316
2019-01-31,9.29,0.919,0.211
2019-02-01,9.114,1.044,0.272
2019-02-02,10,1.028,0.264
2019-02-03,10.435,1.003,0.252
2019-02-04,9.796,1.004,0.252
2019-02-05,9.796,1.006,0.253
2019-02-06,8.78,1.052,0.277
2019-02-07,8.276,1.404,0.493
2019-02-08,8.834,1.456,0.53
2019-02-09,9.6,1.39,0.483
2019-02-10,10.286,1.326,0.44
2019-02-11,9.931,1.356,0.46
2019-02-12,11.25,1.898,0.901
2019-02-13,9.412,1.798,0.808
2019-02-14,10.213,1.42,0.504
2019-02-15,11.339,1.395,0.486
2019-02-16,9.6,1.395,0.486
2019-02-17,9.057,1.64,0.673
2019-02-18,9.29,1.74,0.757
2019-02-19,9.231,1.48,0.548
2019-02-20,11.077,1.713,0.734
2019-02-21,12.101,2.28,1.3
2019-02-22,8.944,2.238,1.252
2019-02-23,10.07,2.226,1.239
2019-02-24,10.511,2.116,1.119
2019-02-25,10.07,1.997,0.997
2019-02-26,8.944,2.091,1.093
2019-02-27,10.213,1.979,0.979
2019-02-28,9.6,1.151,0.331
2019-03-01,8.889,1.174,0.344
2019-03-02,10.909,1.422,0.506
2019-03-03,9.863,1.326,0.44
2019-03-04,10.511,1.414,0.5
2019-03-05,9.664,1.229,0.377
2019-03-06,11.25,1.532,0.587
2019-03-07,10.141,1.478,0.546
2019-03-08,9.863,1.103,0.304
2019-03-09,10.435,1.002,0.251
2019-03-10,10.588,0.971,0.236
2019-03-11,10.141,0.971,0.236
2019-03-12,10.07,0.854,0.182
2019-03-13,10.667,0.548,0.075
2019-03-14,9.29,0.884,0.195
2019-03-15,9.412,1.015,0.257
2019-03-16,8.834,1.283,0.412
2019-03-17,9.863,1.139,0.325
2019-03-18,8.944,1.213,0.368
2019-03-19,8.276,1.431,0.512
2019-03-20,8.944,0.929,0.216
2019-03-21,10.07,1.161,0.337
2019-03-22,8.944,1.157,0.334
2019-03-23,9.931,1.25,0.391
2019-03-24,9.6,1.192,0.355
2019-03-25,9.73,1.206,0.364
2019-03-26,10.746,1.18,0.348
2019-03-27,9.664,1.009,0.254
2019-03-28,9.863,0.989,0.244
2019-03-29,9.796,0.719,0.129
2019-03-30,10.36,0.787,0.155
2019-03-31,10.36,0.765,0.146
2019-04-01,10.588,0.78,0.152
2019-04-02,9.172,0.913,0.208
2019-04-03,10.141,0.881,0.194
2019-04-04,10.286,0.883,0.195
2019-04-05,9.114,1.115,0.311
2019-04-06,10.36,1.115,0.311
2019-04-07,10.213,1.093,0.299
2019-04-08,9.73,0.98,0.24
2019-04-09,10.909,1.036,0.269
2019-04-10,9.73,1.068,0.285
2019-04-11,9.172,1.203,0.362
2019-04-12,9.536,1.077,0.29
2019-04-13,10.667,1.162,0.338
2019-04-14,11.803,1.728,0.747
2019-04-15,9.931,1.701,0.723
2019-04-16,9.931,1.62,0.656
2019-04-17,10.435,1.601,0.641
2019-04-18,9.664,1.448,0.524
2019-04-19,9.474,1.467,0.538
2019-04-20,10.992,1.533,0.588
2019-04-21,8.889,1.251,0.392
2019-04-22,10.746,1.385,0.48
2019-04-23,12.414,2.165,1.172
2019-04-24,8.834,2.415,1.458
2019-04-25,10.07,2.385,1.422
2019-04-26,9.536,2.375,1.41
2019-04-27,10.511,2.307,1.331
2019-04-28,8.834,2.324,1.351
2019-04-29,8.834,2.42,1.464
2019-04-30,10.286,1.367,0.467
2019-05-01,8.421,1.515,0.574
2019-05-02,7.826,1.816,0.824
2019-05-03,9.474,1.809,0.818
2019-05-04,10.909,1.99,0.99
2019-05-05,11.163,2.361,1.393
2019-05-06,9.536,2.288,1.308
2019-05-07,11.339,2.555,1.633
2019-05-08,9.474,2.324,1.351
2019-05-09,9.6,1.618,0.654
2019-05-10,11.52,1.714,0.735
2019-05-11,11.077,1.741,0.757
2019-05-12,9.114,1.898,0.901
2019-05-13,8.623,2.178,1.186
2019-05-14,9.474,1.955,0.955
2019-05-15,9.664,1.939,0.94
2019-05-16,9.863,1.927,0.928
2019-05-17,9.536,1.407,0.495
2019-05-18,9.412,0.753,0.142
2019-05-19,8.834,0.832,0.173
2019-05-20,8.944,0.691,0.119
2019-05-21,9.412,0.688,0.118
2019-05-22,8.623,0.817,0.167
2019-05-23,9.114,0.634,0.1
2019-05-24,9.412,0.592,0.088
2019-05-25,10.286,1.014,0.257
2019-05-26,8.727,1.041,0.271
2019-05-27,8.623,1.111,0.309
2019-05-28,8.78,1.121,0.314
2019-05-29,8.276,1.223,0.374
2019-05-30,9,1.221,0.373
2019-05-31,12.308,2.629,1.728
2019-06-01,9.536,2.54,1.613
2019-06-02,10.992,2.726,1.857
2019-06-03,12.101,3.048,2.322
2019-06-04,9.351,2.926,2.141
2019-06-05,9,2.685,1.802
2019-06-06,9.172,2.638,1.74
2019-06-07,9.114,2.195,1.204
2019-06-08,11.613,2.465,1.519
2019-06-09,9.796,2.384,1.421
2019-06-10,9.172,1.71,0.731
2019-06-11,10.07,1.723,0.742
2019-06-12,10.992,1.819,0.827
2019-06-13,9.536,1.741,0.758
2019-06-14,8.521,1.958,0.958
2019-06-15,9.863,1.422,0.506
2019-06-16,11.077,1.719,0.739
2019-06-17,10.827,1.714,0.735
2019-06-18,8.834,1.941,0.942
2019-06-19,8.136,2.088,1.09
2019-06-20,10,2.113,1.116
2019-06-21,10.827,2.05,1.051
2019-06-22,10.213,2.057,1.058
2019-06-23,7.956,2.262,1.28
2019-06-24,8.136,2.171,1.178
2019-06-25,9.863,2.203,1.213
2019-06-26,8.727,2.057,1.058

==> data/block_gen_sd.txt <==
[[new Date("2009/01/09"),null],[new Date("2009/01/10"),null],[new Date("2009/01/11"),null],[new Date("2009/01/12"),null],[new Date("2009/01/13"),null],[new Date("2009/01/14"),null],[new Date("2009/01/15"),62.157],[new Date("2009/01/16"),8.08],[new Date("2009/01/17"),3.309],[new Date("2009/01/18"),2.724],[new Date("2009/01/19"),1.792],[new Date("2009/01/20"),1.701],[new Date("2009/01/21"),1.592],[new Date("2009/01/22"),2.078],[new Date("2009/01/23"),3.214],[new Date("2009/01/24"),5.881],[new Date("2009/01/25"),7.102],[new Date("2009/01/26"),7.331],[new Date("2009/01/27"),7.469],[new Date("2009/01/28"),7.421],[new Date("2009/01/29"),7.039],[new Date("2009/01/30"),5.875],[new Date("2009/01/31"),4.791],[new Date("2009/02/01"),2.99],[new Date("2009/02/02"),2.588],[new Date("2009/02/03"),1.918],[new Date("2009/02/04"),1.718],[new Date("2009/02/05"),1.7],[new Date("2009/02/06"),1.6],[new Date("2009/02/07"),1.407],[new Date("2009/02/08"),1.061],[new Date("2009/02/09"),1.127],[new Date("2009/02/10"),0.992],[new Date("2009/02/11"),0.912],[new Date("2009/02/12"),1.084],[new Date("2009/02/13"),1.048],[new Date("2009/02/14"),1.172],[new Date("2009/02/15"),1.139],[new Date("2009/02/16"),1.082],[new Date("2009/02/17"),1.187],[new Date("2009/02/18"),1.131],[new Date("2009/02/19"),1.082],[new Date("2009/02/20"),1.089],[new Date("2009/02/21"),0.863],[new Date("2009/02/22"),0.66],[new Date("2009/02/23"),1.083],[new Date("2009/02/24"),1.431],[new Date("2009/02/25"),1.661],[new Date("2009/02/26"),1.493],[new Date("2009/02/27"),1.252],[new Date("2009/02/28"),1.584],[new Date("2009/03/01"),1.111],[new Date("2009/03/02"),1.111],[new Date("2009/03/03"),1.116],[new Date("2009/03/04"),1.13],[new Date("2009/03/05"),1.243],[new Date("2009/03/06"),1.344],[new Date("2009/03/07"),1.022],[new Date("2009/03/08"),1.075],[new Date("2009/03/09"),1.075],[new Date("2009/03/10"),1.005],[new Date("2009/03/11"),0.815],[new Date("2009/03/12"),0.953],[new Date("2009/03/13"),0.867],[new Date("2009/03/14"),0.844],[new Date("2009/03/15"),1.16],[new Date("2009/03/16"),1.174],[new Date("2009/03/17"),0.916],[new Date("2009/03/18"),0.916],[new Date("2009/03/19"),1.007],[new Date("2009/03/20"),0.959],[new Date("2009/03/21"),11.676],[new Date("2009/03/22"),11.625],[new Date("2009/03/23"),11.747],[new Date("2009/03/24"),11.675],[new Date("2009/03/25"),11.708],[new Date("2009/03/26"),11.645],[new Date("2009/03/27"),11.519],[new Date("2009/03/28"),1.7],[new Date("2009/03/29"),1.676],[new Date("2009/03/30"),1.313],[new Date("2009/03/31"),1.07],[new Date("2009/04/01"),1.053],[new Date("2009/04/02"),1.031],[new Date("2009/04/03"),0.666],[new Date("2009/04/04"),0.622],[new Date("2009/04/05"),1.209],[new Date("2009/04/06"),1.3],[new Date("2009/04/07"),1.837],[new Date("2009/04/08"),1.961],[new Date("2009/04/09"),2.247],[new Date("2009/04/10"),2.164],[new Date("2009/04/11"),2.327],[new Date("2009/04/12"),1.824],[new Date("2009/04/13"),1.914],[new Date("2009/04/14"),1.947],[new Date("2009/04/15"),1.814],[new Date("2009/04/16"),1.13],[new Date("2009/04/17"),0.91],[new Date("2009/04/18"),1.069],[new Date("2009/04/19"),1.068],[new Date("2009/04/20"),1.022],[new Date("2009/04/21"),0.999],[new Date("2009/04/22"),0.848],[new Date("2009/04/23"),5.094],[new Date("2009/04/24"),5.107],[new Date("2009/04/25"),4.998],[new Date("2009/04/26"),4.939],[new Date("2009/04/27"),4.865],[new Date("2009/04/28"),4.758],[new Date("2009/04/29"),4.907],[new Date("2009/04/30"),1.784],[new Date("2009/05/01"),1.789],[new Date("2009/05/02"),1.868],[new Date("2009/05/03"),2.095],[new Date("2009/05/04"),1.664],[new Date("2009/05/05"),1.78],[new Date("2009/05/06"),1.886],[new Date("2009/05/07"),1.846],[new Date("2009/05/08"),2.26],[new Date("2009/05/09"),5.104],[new Date("2009/05/10"),5.867],[new Date("2009/05/11"),5.738],[new Date("2009/05/12"),5.631],[new Date("2009/05/13"),5.184],[new Date("2009/05/14"),5.588],[new Date("2009/05/15"),5.979],[new Date("2009/05/16"),4.162],[new Date("2009/05/17"),1.71],[new Date("2009/05/18"),1.75],[new Date("2009/05/19"),3.99],[new Date("2009/05/20"),3.959],[new Date("2009/05/21"),5.099],[new Date("2009/05/22"),8.358],[new Date("2009/05/23"),22.091],[new Date("2009/05/24"),21.519],[new Date("2009/05/25"),21.315],[new Date("2009/05/26"),22.12],[new Date("2009/05/27"),22.1],[new Date("2009/05/28"),22.292],[new Date("2009/05/29"),22.285],[new Date("2009/05/30"),2.313],[new Date("2009/05/31"),2.505],[new Date("2009/06/01"),5.408],[new Date("2009/06/02"),5.049],[new Date("2009/06/03"),5.895],[new Date("2009/06/04"),7.191],[new Date("2009/06/05"),22.537],[new Date("2009/06/06"),29.234],[new Date("2009/06/07"),50.71],[new Date("2009/06/08"),51.281],[new Date("2009/06/09"),50.537],[new Date("2009/06/10"),51.11],[new Date("2009/06/11"),52.236],[new Date("2009/06/12"),52.931],[new Date("2009/06/13"),51.078],[new Date("2009/06/14"),2.651],[new Date("2009/06/15"),2.66],[new Date("2009/06/16"),2.949],[new Date("2009/06/17"),2.922],[new Date("2009/06/18"),2.463],[new Date("2009/06/19"),2.54],[new Date("2009/06/20"),2.54],[new Date("2009/06/21"),2.181],[new Date("2009/06/22"),2.11],[new Date("2009/06/23"),1.528],[new Date("2009/06/24"),2.571],[new Date("2009/06/25"),3.56],[new Date("2009/06/26"),3.718],[new Date("2009/06/27"),3.753],[new Date("2009/06/28"),10.107],[new Date("2009/06/29"),10.245],[new Date("2009/06/30"),10.411],[new Date("2009/07/01"),9.855],[new Date("2009/07/02"),9.937],[new Date("2009/07/03"),9.693],[new Date("2009/07/04"),9.853],[new Date("2009/07/05"),1.916],[new Date("2009/07/06"),1.936],[new Date("2009/07/07"),2.927],[new Date("2009/07/08"),2.927],[new Date("2009/07/09"),3.045],[new Date("2009/07/10"),3.03],[new Date("2009/07/11"),2.71],[new Date("2009/07/12"),2.73],[new Date("2009/07/13"),2.564],[new Date("2009/07/14"),2.564],[new Date("2009/07/15"),9.881],[new Date("2009/07/16"),9.46],[new Date("2009/07/17"),11.244],[new Date("2009/07/18"),235.736],[new Date("2009/07/19"),235.499],[new Date("2009/07/20"),235.231],[new Date("2009/07/21"),235.654],[new Date("2009/07/22"),236.488],[new Date("2009/07/23"),236.652],[new Date("2009/07/24"),237.818],[new Date("2009/07/25"),17.718],[new Date("2009/07/26"),35.596],[new Date("2009/07/27"),35.783],[new Date("2009/07/28"),34.242],[new Date("2009/07/29"),44.215],[new Date("2009/07/30"),54.554],[new Date("2009/07/31"),51.898],[new Date("2009/08/01"),50.976],[new Date("2009/08/02"),50.679],[new Date("2009/08/03"),52.7],[new Date("2009/08/04"),60.966],[new Date("2009/08/05"),72.255],[new Date("2009/08/06"),73.782],[new Date("2009/08/07"),72.008],[new Date("2009/08/08"),73.606],[new Date("2009/08/09"),72.293],[new Date("2009/08/10"),3.031],[new Date("2009/08/11"),3.89],[new Date("2009/08/12"),5.262],[new Date("2009/08/13"),5.053],[new Date("2009/08/14"),5.835],[new Date("2009/08/15"),25.799],[new Date("2009/08/16"),42.356],[new Date("2009/08/17"),53.243],[new Date("2009/08/18"),84.682],[new Date("2009/08/19"),79.505],[new Date("2009/08/20"),67.925],[new Date("2009/08/21"),54.217],[new Date("2009/08/22"),92.717],[new Date("2009/08/23"),89.69],[new Date("2009/08/24"),88.114],[new Date("2009/08/25"),100.819],[new Date("2009/08/26"),111.024],[new Date("2009/08/27"),113.484],[new Date("2009/08/28"),121.617],[new Date("2009/08/29"),63.267],[new Date("2009/08/30"),52.959],[new Date("2009/08/31"),22.601],[new Date("2009/09/01"),22.866],[new Date("2009/09/02"),22.331],[new Date("2009/09/03"),5.458],[new Date("2009/09/04"),5.984],[new Date("2009/09/05"),5.945],[new Date("2009/09/06"),4.568],[new Date("2009/09/07"),3.874],[new Date("2009/09/08"),3.414],[new Date("2009/09/09"),5.235],[new Date("2009/09/10"),5.01],[new Date("2009/09/11"),4.938],[new Date("2009/09/12"),4.585],[new Date("2009/09/13"),4.882],[new Date("2009/09/14"),4.593],[new Date("2009/09/15"),9.071],[new Date("2009/09/16"),8.781],[new Date("2009/09/17"),9.475],[new Date("2009/09/18"),9.721],[new Date("2009/09/19"),9.792],[new Date("2009/09/20"),9.879],[new Date("2009/09/21"),9.818],[new Date("2009/09/22"),27.06],[new Date("2009/09/23"),28.7],[new Date("2009/09/24"),29.211],[new Date("2009/09/25"),29.711],[new Date("2009/09/26"),30.615],[new Date("2009/09/27"),30.912],[new Date("2009/09/28"),31.383],[new Date("2009/09/29"),17.007],[new Date("2009/09/30"),1.872],[new Date("2009/10/01"),1.895],[new Date("2009/10/02"),3.087],[new Date("2009/10/03"),5.676],[new Date("2009/10/04"),8.021],[new Date("2009/10/05"),8.611],[new Date("2009/10/06"),11.015],[new Date("2009/10/07"),9.534],[new Date("2009/10/08"),8.403],[new Date("2009/10/09"),9.091],[new Date("2009/10/10"),10.084],[new Date("2009/10/11"),10.164],[new Date("2009/10/12"),9.96],[new Date("2009/10/13"),5.606],[new Date("2009/10/14"),5.251],[new Date("2009/10/15"),5.272],[new Date("2009/10/16"),5.023],[new Date("2009/10/17"),4.714],[new Date("2009/10/18"),4.714],[new Date("2009/10/19"),8.086],[new Date("2009/10/20"),8.234],[new Date("2009/10/21"),8.246],[new Date("2009/10/22"),8.492],[new Date("2009/10/23"),7.382],[new Date("2009/10/24"),6.212],[new Date("2009/10/25"),6.119],[new Date("2009/10/26"),5.256],[new Date("2009/10/27"),5.295],[new Date("2009/10/28"),5.429],[new Date("2009/10/29"),8.767],[new Date("2009/10/30"),7.38],[new Date("2009/10/31"),9.332],[new Date("2009/11/01"),24.126],[new Date("2009/11/02"),24.38],[new Date("2009/11/03"),24.203],[new Date("2009/11/04"),23.931],[new Date("2009/11/05"),24.6],[new Date("2009/11/06"),24.76],[new Date("2009/11/07"),26.076],[new Date("2009/11/08"),15.139],[new Date("2009/11/09"),3.309],[new Date("2009/11/10"),4.272],[new Date("2009/11/11"),4.23],[new Date("2009/11/12"),3.169],[new Date("2009/11/13"),3.452],[new Date("2009/11/14"),3.793],[new Date("2009/11/15"),5.268],[new Date("2009/11/16"),5.497],[new Date("2009/11/17"),5.823],[new Date("2009/11/18"),4.573],[new Date("2009/11/19"),3.92],[new Date("2009/11/20"),3.876],[new Date("2009/11/21"),4.261],[new Date("2009/11/22"),4.773],[new Date("2009/11/23"),4.733],[new Date("2009/11/24"),4.763],[new Date("2009/11/25"),4.703],[new Date("2009/11/26"),3.581],[new Date("2009/11/27"),4.242],[new Date("2009/11/28"),4.485],[new Date("2009/11/29"),6.006],[new Date("2009/11/30"),5.42],[new Date("2009/12/01"),4.705],[new Date("2009/12/02"),5.001],[new Date("2009/12/03"),5.219],[new Date("2009/12/04"),15.497],[new Date("2009/12/05"),15.423],[new Date("2009/12/06"),16.408],[new Date("2009/12/07"),17.38],[new Date("2009/12/08"),17.955],[new Date("2009/12/09"),17.997],[new Date("2009/12/10"),18.307],[new Date("2009/12/11"),6.3],[new Date("2009/12/12"),1.422],[new Date("2009/12/13"),1.536],[new Date("2009/12/14"),1.521],[new Date("2009/12/15"),1.559],[new Date("2009/12/16"),2.12],[new Date("2009/12/17"),3.544],[new Date("2009/12/18"),5.254],[new Date("2009/12/19"),5.626],[new Date("2009/12/20"),5.458],[new Date("2009/12/21"),4.165],[new Date("2009/12/22"),2.427],[new Date("2009/12/23"),1.846],[new Date("2009/12/24"),2.03],[new Date("2009/12/25"),1.566],[new Date("2009/12/26"),1.138],[new Date("2009/12/27"),1.044],[new Date("2009/12/28"),1.364],[new Date("2009/12/29"),1.467],[new Date("2009/12/30"),1.641],[new Date("2009/12/31"),1.828],[new Date("2010/01/01"),2.099],[new Date("2010/01/02"),2.099],[new Date("2010/01/03"),2.5],[new Date("2010/01/04"),2.795],[new Date("2010/01/05"),3.161],[new Date("2010/01/06"),3.11],[new Date("2010/01/07"),2.958],[new Date("2010/01/08"),2.589],[new Date("2010/01/09"),1.701],[new Date("2010/01/10"),1.751],[new Date("2010/01/11"),1.701],[new Date("2010/01/12"),1.226],[new Date("2010/01/13"),1.23],[new Date("2010/01/14"),1.443],[new Date("2010/01/15"),1.646],[new Date("2010/01/16"),2.331],[new Date("2010/01/17"),1.942],[new Date("2010/01/18"),2.052],[new Date("2010/01/19"),1.939],[new Date("2010/01/20"),1.758],[new Date("2010/01/21"),2.474],[new Date("2010/01/22"),2.477],[new Date("2010/01/23"),2.537],[new Date("2010/01/24"),2.498],[new Date("2010/01/25"),2.936],[new Date("2010/01/26"),2.47],[new Date("2010/01/27"),2.447],[new Date("2010/01/28"),2.456],[new Date("2010/01/29"),1.789],[new Date("2010/01/30"),1.81],[new Date("2010/01/31"),1.538],[new Date("2010/02/01"),1.355],[new Date("2010/02/02"),1.904],[new Date("2010/02/03"),2.693],[new Date("2010/02/04"),2.841],[new Date("2010/02/05"),2.93],[new Date("2010/02/06"),2.903],[new Date("2010/02/07"),2.736],[new Date("2010/02/08"),2.681],[new Date("2010/02/09"),1.313],[new Date("2010/02/10"),1.443],[new Date("2010/02/11"),1.576],[new Date("2010/02/12"),1.389],[new Date("2010/02/13"),1.705],[new Date("2010/02/14"),1.64],[new Date("2010/02/15"),1.693],[new Date("2010/02/16"),1.624],[new Date("2010/02/17"),1.783],[new Date("2010/02/18"),1.484],[new Date("2010/02/19"),1.39],[new Date("2010/02/20"),1.232],[new Date("2010/02/21"),1.316],[new Date("2010/02/22"),1.324],[new Date("2010/02/23"),1.317],[new Date("2010/02/24"),1.842],[new Date("2010/02/25"),2.579],[new Date("2010/02/26"),2.718],[new Date("2010/02/27"),2.803],[new Date("2010/02/28"),2.902],[new Date("2010/03/01"),2.277],[new Date("2010/03/02"),1.347],[new Date("2010/03/03"),1.544],[new Date("2010/03/04"),1.467],[new Date("2010/03/05"),1.468],[new Date("2010/03/06"),1.474],[new Date("2010/03/07"),1.264],[new Date("2010/03/08"),2.541],[new Date("2010/03/09"),2.483],[new Date("2010/03/10"),2.457],[new Date("2010/03/11"),2.552],[new Date("2010/03/12"),2.934],[new Date("2010/03/13"),2.619],[new Date("2010/03/14"),2.179],[new Date("2010/03/15"),2.042],[new Date("2010/03/16"),2.083],[new Date("2010/03/17"),1.519],[new Date("2010/03/18"),1.581],[new Date("2010/03/19"),1.576],[new Date("2010/03/20"),2.568],[new Date("2010/03/21"),2.76],[new Date("2010/03/22"),2.832],[new Date("2010/03/23"),2.638],[new Date("2010/03/24"),2.12],[new Date("2010/03/25"),1.438],[new Date("2010/03/26"),0.898],[new Date("2010/03/27"),0.923],[new Date("2010/03/28"),0.919],[new Date("2010/03/29"),0.915],[new Date("2010/03/30"),1.038],[new Date("2010/03/31"),0.909],[new Date("2010/04/01"),1.222],[new Date("2010/04/02"),1.681],[new Date("2010/04/03"),1.862],[new Date("2010/04/04"),1.884],[new Date("2010/04/05"),2.023],[new Date("2010/04/06"),1.572],[new Date("2010/04/07"),1.219],[new Date("2010/04/08"),1.361],[new Date("2010/04/09"),1.419],[new Date("2010/04/10"),2.36],[new Date("2010/04/11"),2.512],[new Date("2010/04/12"),2.055],[new Date("2010/04/13"),1.533],[new Date("2010/04/14"),1.649],[new Date("2010/04/15"),1.571],[new Date("2010/04/16"),1.496],[new Date("2010/04/17"),1.073],[new Date("2010/04/18"),1.312],[new Date("2010/04/19"),1.413],[new Date("2010/04/20"),1.286],[new Date("2010/04/21"),0.808],[new Date("2010/04/22"),1.927],[new Date("2010/04/23"),2.705],[new Date("2010/04/24"),2.761],[new Date("2010/04/25"),2.556],[new Date("2010/04/26"),2.108],[new Date("2010/04/27"),1.841],[new Date("2010/04/28"),1.097],[new Date("2010/04/29"),1.321],[new Date("2010/04/30"),1.474],[new Date("2010/05/01"),1.635],[new Date("2010/05/02"),1.659],[new Date("2010/05/03"),1.667],[new Date("2010/05/04"),1.876],[new Date("2010/05/05"),1.755],[new Date("2010/05/06"),1.749],[new Date("2010/05/07"),1.978],[new Date("2010/05/08"),1.374],[new Date("2010/05/09"),1.278],[new Date("2010/05/10"),1.254],[new Date("2010/05/11"),2.247],[new Date("2010/05/12"),2.286],[new Date("2010/05/13"),2.101],[new Date("2010/05/14"),2.15],[new Date("2010/05/15"),3.457],[new Date("2010/05/16"),3.062],[new Date("2010/05/17"),3.416],[new Date("2010/05/18"),4.199],[new Date("2010/05/19"),4.661],[new Date("2010/05/20"),5.507],[new Date("2010/05/21"),5.682],[new Date("2010/05/22"),3.57],[new Date("2010/05/23"),2.1],[new Date("2010/05/24"),1.382],[new Date("2010/05/25"),1.345],[new Date("2010/05/26"),1.077],[new Date("2010/05/27"),1.09],[new Date("2010/05/28"),0.917],[new Date("2010/05/29"),1.058],[new Date("2010/05/30"),2.057],[new Date("2010/05/31"),2.78],[new Date("2010/06/01"),3.247],[new Date("2010/06/02"),2.939],[new Date("2010/06/03"),2.733],[new Date("2010/06/04"),2.113],[new Date("2010/06/05"),1.311],[new Date("2010/06/06"),1.297],[new Date("2010/06/07"),1.478],[new Date("2010/06/08"),1.535],[new Date("2010/06/09"),1.761],[new Date("2010/06/10"),1.815],[new Date("2010/06/11"),0.974],[new Date("2010/06/12"),1.371],[new Date("2010/06/13"),1.425],[new Date("2010/06/14"),1.422],[new Date("2010/06/15"),1.65],[new Date("2010/06/16"),1.852],[new Date("2010/06/17"),1.929],[new Date("2010/06/18"),1.871],[new Date("2010/06/19"),1.564],[new Date("2010/06/20"),1.78],[new Date("2010/06/21"),1.781],[new Date("2010/06/22"),1.41],[new Date("2010/06/23"),1.657],[new Date("2010/06/24"),1.528],[new Date("2010/06/25"),1.528],[new Date("2010/06/26"),1.413],[new Date("2010/06/27"),1.306],[new Date("2010/06/28"),1.339],[new Date("2010/06/29"),1.303],[new Date("2010/06/30"),1.215],[new Date("2010/07/01"),1.819],[new Date("2010/07/02"),1.595],[new Date("2010/07/03"),1.801],[new Date("2010/07/04"),1.857],[new Date("2010/07/05"),1.495],[new Date("2010/07/06"),1.495],[new Date("2010/07/07"),1.756],[new Date("2010/07/08"),1.652],[new Date("2010/07/09"),1.86],[new Date("2010/07/10"),1.658],[new Date("2010/07/11"),1.648],[new Date("2010/07/12"),4.587],[new Date("2010/07/13"),5.774],[new Date("2010/07/14"),5.886],[new Date("2010/07/15"),5.226],[new Date("2010/07/16"),4.806],[new Date("2010/07/17"),5.263],[new Date("2010/07/18"),5.409],[new Date("2010/07/19"),5.846],[new Date("2010/07/20"),5.637],[new Date("2010/07/21"),4.967],[new Date("2010/07/22"),3.723],[new Date("2010/07/23"),0.997],[new Date("2010/07/24"),0.958],[new Date("2010/07/25"),1.35],[new Date("2010/07/26"),1.581],[new Date("2010/07/27"),1.84],[new Date("2010/07/28"),2.18],[new Date("2010/07/29"),2.155],[new Date("2010/07/30"),2.164],[new Date("2010/07/31"),2.197],[new Date("2010/08/01"),2.272],[new Date("2010/08/02"),2.262],[new Date("2010/08/03"),2.175],[new Date("2010/08/04"),1.697],[new Date("2010/08/05"),1.357],[new Date("2010/08/06"),2.551],[new Date("2010/08/07"),3.092],[new Date("2010/08/08"),2.957],[new Date("2010/08/09"),2.742],[new Date("2010/08/10"),2.566],[new Date("2010/08/11"),2.469],[new Date("2010/08/12"),2.461],[new Date("2010/08/13"),1.876],[new Date("2010/08/14"),1.607],[new Date("2010/08/15"),1.566],[new Date("2010/08/16"),2.675],[new Date("2010/08/17"),3.983],[new Date("2010/08/18"),4.403],[new Date("2010/08/19"),4.502],[new Date("2010/08/20"),4.332],[new Date("2010/08/21"),3.184],[new Date("2010/08/22"),3.255],[new Date("2010/08/23"),3.654],[new Date("2010/08/24"),3.368],[new Date("2010/08/25"),2.724],[new Date("2010/08/26"),1.132],[new Date("2010/08/27"),1.467],[new Date("2010/08/28"),1.532],[new Date("2010/08/29"),1.853],[new Date("2010/08/30"),2.233],[new Date("2010/08/31"),1.998],[new Date("2010/09/01"),1.709],[new Date("2010/09/02"),1.141],[new Date("2010/09/03"),1.098],[new Date("2010/09/04"),1.251],[new Date("2010/09/05"),1.249],[new Date("2010/09/06"),1.069],[new Date("2010/09/07"),0.814],[new Date("2010/09/08"),0.774],[new Date("2010/09/09"),1.527],[new Date("2010/09/10"),1.641],[new Date("2010/09/11"),1.448],[new Date("2010/09/12"),1.577],[new Date("2010/09/13"),1.615],[new Date("2010/09/14"),2.026],[new Date("2010/09/15"),2.023],[new Date("2010/09/16"),1.574],[new Date("2010/09/17"),1.728],[new Date("2010/09/18"),1.788],[new Date("2010/09/19"),1.702],[new Date("2010/09/20"),1.389],[new Date("2010/09/21"),1.683],[new Date("2010/09/22"),1.579],[new Date("2010/09/23"),1.694],[new Date("2010/09/24"),1.783],[new Date("2010/09/25"),1.614],[new Date("2010/09/26"),1.604],[new Date("2010/09/27"),1.721],[new Date("2010/09/28"),1.344],[new Date("2010/09/29"),1.663],[new Date("2010/09/30"),2.517],[new Date("2010/10/01"),2.641],[new Date("2010/10/02"),5.136],[new Date("2010/10/03"),5.212],[new Date("2010/10/04"),4.482],[new Date("2010/10/05"),3.649],[new Date("2010/10/06"),3.765],[new Date("2010/10/07"),3.916],[new Date("2010/10/08"),3.916],[new Date("2010/10/09"),2.394],[new Date("2010/10/10"),1.985],[new Date("2010/10/11"),1.985],[new Date("2010/10/12"),0.869],[new Date("2010/10/13"),0.957],[new Date("2010/10/14"),1.591],[new Date("2010/10/15"),1.481],[new Date("2010/10/16"),2.34],[new Date("2010/10/17"),2.937],[new Date("2010/10/18"),2.847],[new Date("2010/10/19"),2.3],[new Date("2010/10/20"),1.94],[new Date("2010/10/21"),2.179],[new Date("2010/10/22"),2.847],[new Date("2010/10/23"),3.006],[new Date("2010/10/24"),2.761],[new Date("2010/10/25"),2.568],[new Date("2010/10/26"),2.454],[new Date("2010/10/27"),2.037],[new Date("2010/10/28"),2.105],[new Date("2010/10/29"),1.307],[new Date("2010/10/30"),0.954],[new Date("2010/10/31"),1.42],[new Date("2010/11/01"),1.75],[new Date("2010/11/02"),1.829],[new Date("2010/11/03"),1.826],[new Date("2010/11/04"),1.748],[new Date("2010/11/05"),1.716],[new Date("2010/11/06"),1.295],[new Date("2010/11/07"),1.553],[new Date("2010/11/08"),1.829],[new Date("2010/11/09"),1.415],[new Date("2010/11/10"),1.241],[new Date("2010/11/11"),1.114],[new Date("2010/11/12"),1.876],[new Date("2010/11/13"),1.881],[new Date("2010/11/14"),1.966],[new Date("2010/11/15"),1.647],[new Date("2010/11/16"),1.659],[new Date("2010/11/17"),1.831],[new Date("2010/11/18"),2.013],[new Date("2010/11/19"),2.633],[new Date("2010/11/20"),4.685],[new Date("2010/11/21"),4.667],[new Date("2010/11/22"),4.582],[new Date("2010/11/23"),4.594],[new Date("2010/11/24"),3.926],[new Date("2010/11/25"),2.856],[new Date("2010/11/26"),3.254],[new Date("2010/11/27"),2.144],[new Date("2010/11/28"),1.711],[new Date("2010/11/29"),1.969],[new Date("2010/11/30"),1.03],[new Date("2010/12/01"),0.967],[new Date("2010/12/02"),0.932],[new Date("2010/12/03"),0.922],[new Date("2010/12/04"),1.24],[new Date("2010/12/05"),1.249],[new Date("2010/12/06"),1.458],[new Date("2010/12/07"),1.563],[new Date("2010/12/08"),1.428],[new Date("2010/12/09"),1.087],[new Date("2010/12/10"),2.581],[new Date("2010/12/11"),2.772],[new Date("2010/12/12"),2.828],[new Date("2010/12/13"),3.237],[new Date("2010/12/14"),2.863],[new Date("2010/12/15"),2.408],[new Date("2010/12/16"),1.826],[new Date("2010/12/17"),1.587],[new Date("2010/12/18"),1.592],[new Date("2010/12/19"),1.686],[new Date("2010/12/20"),1.132],[new Date("2010/12/21"),1.322],[new Date("2010/12/22"),1.228],[new Date("2010/12/23"),1.58],[new Date("2010/12/24"),1.734],[new Date("2010/12/25"),1.742],[new Date("2010/12/26"),1.691],[new Date("2010/12/27"),1.717],[new Date("2010/12/28"),1.192],[new Date("2010/12/29"),1.24],[new Date("2010/12/30"),1.123],[new Date("2010/12/31"),0.928],[new Date("2011/01/01"),1.11],[new Date("2011/01/02"),0.588],[new Date("2011/01/03"),0.779],[new Date("2011/01/04"),1.375],[new Date("2011/01/05"),1.418],[new Date("2011/01/06"),1.63],[new Date("2011/01/07"),1.642],[new Date("2011/01/08"),1.459],[new Date("2011/01/09"),1.276],[new Date("2011/01/10"),1.308],[new Date("2011/01/11"),1.16],[new Date("2011/01/12"),1.141],[new Date("2011/01/13"),0.785],[new Date("2011/01/14"),0.838],[new Date("2011/01/15"),1],[new Date("2011/01/16"),0.969],[new Date("2011/01/17"),0.931],[new Date("2011/01/18"),1.644],[new Date("2011/01/19"),1.643],[new Date("2011/01/20"),1.619],[new Date("2011/01/21"),1.567],[new Date("2011/01/22"),1.502],[new Date("2011/01/23"),1.49],[new Date("2011/01/24"),1.57],[new Date("2011/01/25"),1.017],[new Date("2011/01/26"),1.039],[new Date("2011/01/27"),1.026],[new Date("2011/01/28"),1.095],[new Date("2011/01/29"),1.12],[new Date("2011/01/30"),1.182],[new Date("2011/01/31"),0.848],[new Date("2011/02/01"),0.79],[new Date("2011/02/02"),0.474],[new Date("2011/02/03"),0.474],[new Date("2011/02/04"),1.145],[new Date("2011/02/05"),1.21],[new Date("2011/02/06"),1.113],[new Date("2011/02/07"),1.447],[new Date("2011/02/08"),1.408],[new Date("2011/02/09"),1.252],[new Date("2011/02/10"),0.926],[new Date("2011/02/11"),0.88],[new Date("2011/02/12"),0.919],[new Date("2011/02/13"),0.901],[new Date("2011/02/14"),0.833],[new Date("2011/02/15"),0.841],[new Date("2011/02/16"),1.133],[new Date("2011/02/17"),1.174],[new Date("2011/02/18"),0.972],[new Date("2011/02/19"),1.787],[new Date("2011/02/20"),1.787],[new Date("2011/02/21"),1.795],[new Date("2011/02/22"),1.733],[new Date("2011/02/23"),1.824],[new Date("2011/02/24"),1.703],[new Date("2011/02/25"),1.773],[new Date("2011/02/26"),1.456],[new Date("2011/02/27"),1.395],[new Date("2011/02/28"),2.62],[new Date("2011/03/01"),4.047],[new Date("2011/03/02"),3.958],[new Date("2011/03/03"),3.914],[new Date("2011/03/04"),3.891],[new Date("2011/03/05"),3.899],[new Date("2011/03/06"),4.099],[new Date("2011/03/07"),3.818],[new Date("2011/03/08"),2.374],[new Date("2011/03/09"),2.565],[new Date("2011/03/10"),5.079],[new Date("2011/03/11"),5.481],[new Date("2011/03/12"),4.965],[new Date("2011/03/13"),4.308],[new Date("2011/03/14"),3.77],[new Date("2011/03/15"),2.892],[new Date("2011/03/16"),2.193],[new Date("2011/03/17"),2.199],[new Date("2011/03/18"),2.203],[new Date("2011/03/19"),1.995],[new Date("2011/03/20"),2.176],[new Date("2011/03/21"),2.283],[new Date("2011/03/22"),2.015],[new Date("2011/03/23"),2.421],[new Date("2011/03/24"),2.589],[new Date("2011/03/25"),2.869],[new Date("2011/03/26"),2.23],[new Date("2011/03/27"),2.189],[new Date("2011/03/28"),2.382],[new Date("2011/03/29"),1.438],[new Date("2011/03/30"),1.437],[new Date("2011/03/31"),2.039],[new Date("2011/04/01"),2.066],[new Date("2011/04/02"),1.725],[new Date("2011/04/03"),1.224],[new Date("2011/04/04"),1.213],[new Date("2011/04/05"),1.225],[new Date("2011/04/06"),1.516],[new Date("2011/04/07"),1.681],[new Date("2011/04/08"),1.664],[new Date("2011/04/09"),1.649],[new Date("2011/04/10"),1.634],[new Date("2011/04/11"),1.541],[new Date("2011/04/12"),1.017],[new Date("2011/04/13"),1.37],[new Date("2011/04/14"),1.104],[new Date("2011/04/15"),1.772],[new Date("2011/04/16"),1.786],[new Date("2011/04/17"),1.844],[new Date("2011/04/18"),1.979],[new Date("2011/04/19"),2.011],[new Date("2011/04/20"),1.702],[new Date("2011/04/21"),1.717],[new Date("2011/04/22"),1.585],[new Date("2011/04/23"),1.572],[new Date("2011/04/24"),1.334],[new Date("2011/04/25"),1.684],[new Date("2011/04/26"),1.91],[new Date("2011/04/27"),1.561],[new Date("2011/04/28"),1.09],[new Date("2011/04/29"),1.27],[new Date("2011/04/30"),1.253],[new Date("2011/05/01"),0.978],[new Date("2011/05/02"),1.017],[new Date("2011/05/03"),1.025],[new Date("2011/05/04"),1.058],[new Date("2011/05/05"),0.821],[new Date("2011/05/06"),0.972],[new Date("2011/05/07"),0.983],[new Date("2011/05/08"),0.701],[new Date("2011/05/09"),0.854],[new Date("2011/05/10"),1.107],[new Date("2011/05/11"),1.176],[new Date("2011/05/12"),1.623],[new Date("2011/05/13"),1.577],[new Date("2011/05/14"),1.783],[new Date("2011/05/15"),1.788],[new Date("2011/05/16"),1.856],[new Date("2011/05/17"),1.947],[new Date("2011/05/18"),2.128],[new Date("2011/05/19"),2.071],[new Date("2011/05/20"),2.019],[new Date("2011/05/21"),2.008],[new Date("2011/05/22"),2.047],[new Date("2011/05/23"),2.207],[new Date("2011/05/24"),2.375],[new Date("2011/05/25"),2.459],[new Date("2011/05/26"),1.505],[new Date("2011/05/27"),2.638],[new Date("2011/05/28"),3.623],[new Date("2011/05/29"),3.815],[new Date("2011/05/30"),4.071],[new Date("2011/05/31"),3.918],[new Date("2011/06/01"),3.034],[new Date("2011/06/02"),1.572],[new Date("2011/06/03"),1.872],[new Date("2011/06/04"),2.124],[new Date("2011/06/05"),2.244],[new Date("2011/06/06"),2.092],[new Date("2011/06/07"),1.451],[new Date("2011/06/08"),1.476],[new Date("2011/06/09"),1.519],[new Date("2011/06/10"),1.573],[new Date("2011/06/11"),1.777],[new Date("2011/06/12"),1.837],[new Date("2011/06/13"),1.811],[new Date("2011/06/14"),1.259],[new Date("2011/06/15"),0.896],[new Date("2011/06/16"),1.651],[new Date("2011/06/17"),1.962],[new Date("2011/06/18"),1.95],[new Date("2011/06/19"),1.921],[new Date("2011/06/20"),1.945],[new Date("2011/06/21"),1.981],[new Date("2011/06/22"),1.832],[new Date("2011/06/23"),1.53],[new Date("2011/06/24"),1.128],[new Date("2011/06/25"),2.884],[new Date("2011/06/26"),3.555],[new Date("2011/06/27"),3.576],[new Date("2011/06/28"),3.391],[new Date("2011/06/29"),2.776],[new Date("2011/06/30"),2.185],[new Date("2011/07/01"),1.599],[new Date("2011/07/02"),1.207],[new Date("2011/07/03"),0.841],[new Date("2011/07/04"),0.839],[new Date("2011/07/05"),1.583],[new Date("2011/07/06"),1.612],[new Date("2011/07/07"),1.933],[new Date("2011/07/08"),1.844],[new Date("2011/07/09"),1.746],[new Date("2011/07/10"),1.773],[new Date("2011/07/11"),1.549],[new Date("2011/07/12"),1.522],[new Date("2011/07/13"),2.18],[new Date("2011/07/14"),1.896],[new Date("2011/07/15"),1.866],[new Date("2011/07/16"),1.862],[new Date("2011/07/17"),1.678],[new Date("2011/07/18"),1.724],[new Date("2011/07/19"),1.694],[new Date("2011/07/20"),1.283],[new Date("2011/07/21"),1.155],[new Date("2011/07/22"),1.15],[new Date("2011/07/23"),1.214],[new Date("2011/07/24"),1.133],[new Date("2011/07/25"),1.021],[new Date("2011/07/26"),1.163],[new Date("2011/07/27"),1.224],[new Date("2011/07/28"),1.186],[new Date("2011/07/29"),1.081],[new Date("2011/07/30"),0.884],[new Date("2011/07/31"),0.963],[new Date("2011/08/01"),0.963],[new Date("2011/08/02"),0.946],[new Date("2011/08/03"),0.821],[new Date("2011/08/04"),1.734],[new Date("2011/08/05"),1.809],[new Date("2011/08/06"),2.428],[new Date("2011/08/07"),2.258],[new Date("2011/08/08"),1.871],[new Date("2011/08/09"),1.712],[new Date("2011/08/10"),1.574],[new Date("2011/08/11"),1.52],[new Date("2011/08/12"),1.527],[new Date("2011/08/13"),1.282],[new Date("2011/08/14"),1.123],[new Date("2011/08/15"),1.221],[new Date("2011/08/16"),1.243],[new Date("2011/08/17"),0.878],[new Date("2011/08/18"),1.01],[new Date("2011/08/19"),1.01],[new Date("2011/08/20"),1.221],[new Date("2011/08/21"),1.484],[new Date("2011/08/22"),1.596],[new Date("2011/08/23"),1.63],[new Date("2011/08/24"),1.682],[new Date("2011/08/25"),1.806],[new Date("2011/08/26"),1.533],[new Date("2011/08/27"),2.136],[new Date("2011/08/28"),2.543],[new Date("2011/08/29"),2.003],[new Date("2011/08/30"),1.797],[new Date("2011/08/31"),2.094],[new Date("2011/09/01"),2.13],[new Date("2011/09/02"),2.295],[new Date("2011/09/03"),2.099],[new Date("2011/09/04"),1.343],[new Date("2011/09/05"),1.43],[new Date("2011/09/06"),1.455],[new Date("2011/09/07"),1.441],[new Date("2011/09/08"),1.441],[new Date("2011/09/09"),1.403],[new Date("2011/09/10"),1.487],[new Date("2011/09/11"),1.727],[new Date("2011/09/12"),1.5],[new Date("2011/09/13"),1.316],[new Date("2011/09/14"),1.423],[new Date("2011/09/15"),1.565],[new Date("2011/09/16"),1.823],[new Date("2011/09/17"),1.819],[new Date("2011/09/18"),1.925],[new Date("2011/09/19"),2.037],[new Date("2011/09/20"),2.03],[new Date("2011/09/21"),2.03],[new Date("2011/09/22"),1.894],[new Date("2011/09/23"),1.409],[new Date("2011/09/24"),1.515],[new Date("2011/09/25"),1.143],[new Date("2011/09/26"),0.966],[new Date("2011/09/27"),0.988],[new Date("2011/09/28"),1.015],[new Date("2011/09/29"),0.997],[new Date("2011/09/30"),1.235],[new Date("2011/10/01"),1.339],[new Date("2011/10/02"),1.534],[new Date("2011/10/03"),1.695],[new Date("2011/10/04"),2.207],[new Date("2011/10/05"),2.162],[new Date("2011/10/06"),2.143],[new Date("2011/10/07"),2.103],[new Date("2011/10/08"),2.119],[new Date("2011/10/09"),2.048],[new Date("2011/10/10"),1.824],[new Date("2011/10/11"),3.34],[new Date("2011/10/12"),2.992],[new Date("2011/10/13"),3.467],[new Date("2011/10/14"),3.493],[new Date("2011/10/15"),3.714],[new Date("2011/10/16"),3.632],[new Date("2011/10/17"),3.59],[new Date("2011/10/18"),2.662],[new Date("2011/10/19"),2.794],[new Date("2011/10/20"),1.597],[new Date("2011/10/21"),1.28],[new Date("2011/10/22"),2.171],[new Date("2011/10/23"),2.268],[new Date("2011/10/24"),2.409],[new Date("2011/10/25"),2.55],[new Date("2011/10/26"),2.272],[new Date("2011/10/27"),2.648],[new Date("2011/10/28"),2.626],[new Date("2011/10/29"),2.228],[new Date("2011/10/30"),2.185],[new Date("2011/10/31"),2.315],[new Date("2011/11/01"),3.024],[new Date("2011/11/02"),3.702],[new Date("2011/11/03"),3.124],[new Date("2011/11/04"),2.76],[new Date("2011/11/05"),2.435],[new Date("2011/11/06"),1.465],[new Date("2011/11/07"),1.439],[new Date("2011/11/08"),1.426],[new Date("2011/11/09"),1.578],[new Date("2011/11/10"),1.097],[new Date("2011/11/11"),1.87],[new Date("2011/11/12"),1.852],[new Date("2011/11/13"),1.852],[new Date("2011/11/14"),1.778],[new Date("2011/11/15"),2.029],[new Date("2011/11/16"),1.859],[new Date("2011/11/17"),1.859],[new Date("2011/11/18"),1.268],[new Date("2011/11/19"),1.691],[new Date("2011/11/20"),1.684],[new Date("2011/11/21"),2.095],[new Date("2011/11/22"),1.467],[new Date("2011/11/23"),1.461],[new Date("2011/11/24"),1.867],[new Date("2011/11/25"),1.89],[new Date("2011/11/26"),1.945],[new Date("2011/11/27"),1.886],[new Date("2011/11/28"),1.827],[new Date("2011/11/29"),1.773],[new Date("2011/11/30"),2.54],[new Date("2011/12/01"),3.099],[new Date("2011/12/02"),3.133],[new Date("2011/12/03"),2.904],[new Date("2011/12/04"),2.124],[new Date("2011/12/05"),1.728],[new Date("2011/12/06"),1.658],[new Date("2011/12/07"),1.845],[new Date("2011/12/08"),1.515],[new Date("2011/12/09"),1.507],[new Date("2011/12/10"),1.543],[new Date("2011/12/11"),1.311],[new Date("2011/12/12"),1.827],[new Date("2011/12/13"),1.61],[new Date("2011/12/14"),1.649],[new Date("2011/12/15"),2.317],[new Date("2011/12/16"),2.482],[new Date("2011/12/17"),2.577],[new Date("2011/12/18"),2.442],[new Date("2011/12/19"),2.716],[new Date("2011/12/20"),2.707],[new Date("2011/12/21"),2.652],[new Date("2011/12/22"),1.928],[new Date("2011/12/23"),0.971],[new Date("2011/12/24"),0.95],[new Date("2011/12/25"),1.467],[new Date("2011/12/26"),1.787],[new Date("2011/12/27"),1.541],[new Date("2011/12/28"),1.526],[new Date("2011/12/29"),1.697],[new Date("2011/12/30"),1.697],[new Date("2011/12/31"),1.655],[new Date("2012/01/01"),1.387],[new Date("2012/01/02"),0.782],[new Date("2012/01/03"),0.9],[new Date("2012/01/04"),0.857],[new Date("2012/01/05"),0.62],[new Date("2012/01/06"),0.868],[new Date("2012/01/07"),1.347],[new Date("2012/01/08"),1.332],[new Date("2012/01/09"),1.268],[new Date("2012/01/10"),1.566],[new Date("2012/01/11"),1.522],[new Date("2012/01/12"),1.416],[new Date("2012/01/13"),1.594],[new Date("2012/01/14"),1.108],[new Date("2012/01/15"),1.108],[new Date("2012/01/16"),1.4],[new Date("2012/01/17"),1.339],[new Date("2012/01/18"),1.819],[new Date("2012/01/19"),1.788],[new Date("2012/01/20"),1.748],[new Date("2012/01/21"),1.874],[new Date("2012/01/22"),1.931],[new Date("2012/01/23"),1.834],[new Date("2012/01/24"),1.833],[new Date("2012/01/25"),1.438],[new Date("2012/01/26"),1.541],[new Date("2012/01/27"),1.571],[new Date("2012/01/28"),1.334],[new Date("2012/01/29"),1.505],[new Date("2012/01/30"),1.551],[new Date("2012/01/31"),1.444],[new Date("2012/02/01"),1.515],[new Date("2012/02/02"),1.397],[new Date("2012/02/03"),1.249],[new Date("2012/02/04"),1.127],[new Date("2012/02/05"),1.208],[new Date("2012/02/06"),0.911],[new Date("2012/02/07"),1.114],[new Date("2012/02/08"),1.06],[new Date("2012/02/09"),0.933],[new Date("2012/02/10"),0.822],[new Date("2012/02/11"),0.602],[new Date("2012/02/12"),0.885],[new Date("2012/02/13"),0.976],[new Date("2012/02/14"),0.954],[new Date("2012/02/15"),1.085],[new Date("2012/02/16"),1.095],[new Date("2012/02/17"),1.172],[new Date("2012/02/18"),1.629],[new Date("2012/02/19"),1.629],[new Date("2012/02/20"),1.586],[new Date("2012/02/21"),1.807],[new Date("2012/02/22"),1.767],[new Date("2012/02/23"),1.782],[new Date("2012/02/24"),1.789],[new Date("2012/02/25"),1.695],[new Date("2012/02/26"),1.661],[new Date("2012/02/27"),1.566],[new Date("2012/02/28"),0.734],[new Date("2012/02/29"),1.073],[new Date("2012/03/01"),1.09],[new Date("2012/03/02"),1.555],[new Date("2012/03/03"),2.784],[new Date("2012/03/04"),2.808],[new Date("2012/03/05"),2.762],[new Date("2012/03/06"),2.625],[new Date("2012/03/07"),2.093],[new Date("2012/03/08"),2.18],[new Date("2012/03/09"),2.508],[new Date("2012/03/10"),1.467],[new Date("2012/03/11"),1.562],[new Date("2012/03/12"),1.646],[new Date("2012/03/13"),1.383],[new Date("2012/03/14"),1.671],[new Date("2012/03/15"),2.432],[new Date("2012/03/16"),2.268],[new Date("2012/03/17"),2.347],[new Date("2012/03/18"),2.268],[new Date("2012/03/19"),2.162],[new Date("2012/03/20"),2.162],[new Date("2012/03/21"),2.108],[new Date("2012/03/22"),0.901],[new Date("2012/03/23"),1.834],[new Date("2012/03/24"),2.072],[new Date("2012/03/25"),2.059],[new Date("2012/03/26"),1.99],[new Date("2012/03/27"),1.976],[new Date("2012/03/28"),1.973],[new Date("2012/03/29"),2.026],[new Date("2012/03/30"),1.346],[new Date("2012/03/31"),0.974],[new Date("2012/04/01"),1.091],[new Date("2012/04/02"),2.312],[new Date("2012/04/03"),2.311],[new Date("2012/04/04"),2.276],[new Date("2012/04/05"),2.68],[new Date("2012/04/06"),2.49],[new Date("2012/04/07"),1.653],[new Date("2012/04/08"),1.869],[new Date("2012/04/09"),1.652],[new Date("2012/04/10"),1.758],[new Date("2012/04/11"),1.774],[new Date("2012/04/12"),1.269],[new Date("2012/04/13"),1.584],[new Date("2012/04/14"),1.496],[new Date("2012/04/15"),2.44],[new Date("2012/04/16"),2.514],[new Date("2012/04/17"),2.359],[new Date("2012/04/18"),2.26],[new Date("2012/04/19"),2.645],[new Date("2012/04/20"),2.728],[new Date("2012/04/21"),2.851],[new Date("2012/04/22"),1.381],[new Date("2012/04/23"),1.437],[new Date("2012/04/24"),1.391],[new Date("2012/04/25"),1.509],[new Date("2012/04/26"),1.47],[new Date("2012/04/27"),1.37],[new Date("2012/04/28"),1.324],[new Date("2012/04/29"),2.066],[new Date("2012/04/30"),2.367],[new Date("2012/05/01"),2.377],[new Date("2012/05/02"),1.773],[new Date("2012/05/03"),1.767],[new Date("2012/05/04"),1.195],[new Date("2012/05/05"),1.072],[new Date("2012/05/06"),0.929],[new Date("2012/05/07"),0.763],[new Date("2012/05/08"),0.868],[new Date("2012/05/09"),0.593],[new Date("2012/05/10"),1.84],[new Date("2012/05/11"),1.991],[new Date("2012/05/12"),2.408],[new Date("2012/05/13"),2.377],[new Date("2012/05/14"),2.164],[new Date("2012/05/15"),1.667],[new Date("2012/05/16"),1.214],[new Date("2012/05/17"),1.629],[new Date("2012/05/18"),1.679],[new Date("2012/05/19"),1.912],[new Date("2012/05/20"),1.891],[new Date("2012/05/21"),1.889],[new Date("2012/05/22"),2.18],[new Date("2012/05/23"),2.1],[new Date("2012/05/24"),1.851],[new Date("2012/05/25"),1.748],[new Date("2012/05/26"),1.523],[new Date("2012/05/27"),2.144],[new Date("2012/05/28"),2.217],[new Date("2012/05/29"),1.866],[new Date("2012/05/30"),1.859],[new Date("2012/05/31"),1.75],[new Date("2012/06/01"),1.516],[new Date("2012/06/02"),1.75],[new Date("2012/06/03"),1.647],[new Date("2012/06/04"),1.747],[new Date("2012/06/05"),1.304],[new Date("2012/06/06"),0.848],[new Date("2012/06/07"),0.803],[new Date("2012/06/08"),0.928],[new Date("2012/06/09"),1.204],[new Date("2012/06/10"),1.356],[new Date("2012/06/11"),1.462],[new Date("2012/06/12"),1.471],[new Date("2012/06/13"),1.47],[new Date("2012/06/14"),1.314],[new Date("2012/06/15"),1.132],[new Date("2012/06/16"),0.932],[new Date("2012/06/17"),0.892],[new Date("2012/06/18"),0.81],[new Date("2012/06/19"),0.964],[new Date("2012/06/20"),1.077],[new Date("2012/06/21"),1.463],[new Date("2012/06/22"),1.604],[new Date("2012/06/23"),1.687],[new Date("2012/06/24"),1.847],[new Date("2012/06/25"),1.409],[new Date("2012/06/26"),1.422],[new Date("2012/06/27"),1.628],[new Date("2012/06/28"),1.608],[new Date("2012/06/29"),1.525],[new Date("2012/06/30"),1.508],[new Date("2012/07/01"),1.297],[new Date("2012/07/02"),1.27],[new Date("2012/07/03"),1.421],[new Date("2012/07/04"),1.202],[new Date("2012/07/05"),1.11],[new Date("2012/07/06"),1.178],[new Date("2012/07/07"),0.966],[new Date("2012/07/08"),0.788],[new Date("2012/07/09"),0.855],[new Date("2012/07/10"),0.854],[new Date("2012/07/11"),1.307],[new Date("2012/07/12"),1.25],[new Date("2012/07/13"),1.322],[new Date("2012/07/14"),1.25],[new Date("2012/07/15"),1.387],[new Date("2012/07/16"),1.26],[new Date("2012/07/17"),1.552],[new Date("2012/07/18"),1.159],[new Date("2012/07/19"),1.516],[new Date("2012/07/20"),1.443],[new Date("2012/07/21"),1.409],[new Date("2012/07/22"),1.358],[new Date("2012/07/23"),1.426],[new Date("2012/07/24"),1.156],[new Date("2012/07/25"),1.239],[new Date("2012/07/26"),1.214],[new Date("2012/07/27"),1.484],[new Date("2012/07/28"),1.255],[new Date("2012/07/29"),1.266],[new Date("2012/07/30"),0.871],[new Date("2012/07/31"),1.9],[new Date("2012/08/01"),2.262],[new Date("2012/08/02"),2.228],[new Date("2012/08/03"),2.049],[new Date("2012/08/04"),2.052],[new Date("2012/08/05"),2.068],[new Date("2012/08/06"),1.741],[new Date("2012/08/07"),1.591],[new Date("2012/08/08"),1.364],[new Date("2012/08/09"),1.433],[new Date("2012/08/10"),1.405],[new Date("2012/08/11"),1.494],[new Date("2012/08/12"),1.153],[new Date("2012/08/13"),0.515],[new Date("2012/08/14"),0.565],[new Date("2012/08/15"),0.577],[new Date("2012/08/16"),0.553],[new Date("2012/08/17"),1.154],[new Date("2012/08/18"),1.061],[new Date("2012/08/19"),1.449],[new Date("2012/08/20"),1.574],[new Date("2012/08/21"),1.645],[new Date("2012/08/22"),1.637],[new Date("2012/08/23"),1.62],[new Date("2012/08/24"),1.284],[new Date("2012/08/25"),1.667],[new Date("2012/08/26"),1.622],[new Date("2012/08/27"),1.633],[new Date("2012/08/28"),1.472],[new Date("2012/08/29"),1.578],[new Date("2012/08/30"),1.512],[new Date("2012/08/31"),1.632],[new Date("2012/09/01"),1.441],[new Date("2012/09/02"),1.157],[new Date("2012/09/03"),1.054],[new Date("2012/09/04"),1.037],[new Date("2012/09/05"),1.287],[new Date("2012/09/06"),1.36],[new Date("2012/09/07"),0.881],[new Date("2012/09/08"),1.21],[new Date("2012/09/09"),1.21],[new Date("2012/09/10"),1.291],[new Date("2012/09/11"),1.43],[new Date("2012/09/12"),1.13],[new Date("2012/09/13"),1.481],[new Date("2012/09/14"),1.363],[new Date("2012/09/15"),1.371],[new Date("2012/09/16"),1.403],[new Date("2012/09/17"),1.605],[new Date("2012/09/18"),1.677],[new Date("2012/09/19"),1.782],[new Date("2012/09/20"),1.223],[new Date("2012/09/21"),1.308],[new Date("2012/09/22"),1.133],[new Date("2012/09/23"),1.128],[new Date("2012/09/24"),1.055],[new Date("2012/09/25"),1.186],[new Date("2012/09/26"),1.213],[new Date("2012/09/27"),1.27],[new Date("2012/09/28"),1.09],[new Date("2012/09/29"),1.257],[new Date("2012/09/30"),1.265],[new Date("2012/10/01"),1.691],[new Date("2012/10/02"),1.6],[new Date("2012/10/03"),1.778],[new Date("2012/10/04"),1.903],[new Date("2012/10/05"),1.826],[new Date("2012/10/06"),1.52],[new Date("2012/10/07"),1.407],[new Date("2012/10/08"),2.178],[new Date("2012/10/09"),2.164],[new Date("2012/10/10"),2.127],[new Date("2012/10/11"),2.017],[new Date("2012/10/12"),1.956],[new Date("2012/10/13"),1.91],[new Date("2012/10/14"),1.824],[new Date("2012/10/15"),1.595],[new Date("2012/10/16"),1.64],[new Date("2012/10/17"),1.651],[new Date("2012/10/18"),1.642],[new Date("2012/10/19"),1.776],[new Date("2012/10/20"),1.848],[new Date("2012/10/21"),1.369],[new Date("2012/10/22"),1.193],[new Date("2012/10/23"),1.599],[new Date("2012/10/24"),1.665],[new Date("2012/10/25"),1.659],[new Date("2012/10/26"),1.57],[new Date("2012/10/27"),1.779],[new Date("2012/10/28"),1.819],[new Date("2012/10/29"),1.821],[new Date("2012/10/30"),1.31],[new Date("2012/10/31"),1.428],[new Date("2012/11/01"),1.593],[new Date("2012/11/02"),1.579],[new Date("2012/11/03"),1.176],[new Date("2012/11/04"),0.943],[new Date("2012/11/05"),0.994],[new Date("2012/11/06"),1.157],[new Date("2012/11/07"),1.256],[new Date("2012/11/08"),1.125],[new Date("2012/11/09"),1.062],[new Date("2012/11/10"),1.091],[new Date("2012/11/11"),1.055],[new Date("2012/11/12"),1.228],[new Date("2012/11/13"),1.118],[new Date("2012/11/14"),0.971],[new Date("2012/11/15"),0.894],[new Date("2012/11/16"),0.736],[new Date("2012/11/17"),0.713],[new Date("2012/11/18"),0.689],[new Date("2012/11/19"),0.504],[new Date("2012/11/20"),0.531],[new Date("2012/11/21"),0.669],[new Date("2012/11/22"),0.45],[new Date("2012/11/23"),0.858],[new Date("2012/11/24"),0.733],[new Date("2012/11/25"),0.733],[new Date("2012/11/26"),0.763],[new Date("2012/11/27"),0.75],[new Date("2012/11/28"),1.1],[new Date("2012/11/29"),1.048],[new Date("2012/11/30"),1.899],[new Date("2012/12/01"),2.008],[new Date("2012/12/02"),2.038],[new Date("2012/12/03"),2.036],[new Date("2012/12/04"),3.1],[new Date("2012/12/05"),3.007],[new Date("2012/12/06"),2.629],[new Date("2012/12/07"),2.58],[new Date("2012/12/08"),1.996],[new Date("2012/12/09"),1.878],[new Date("2012/12/10"),1.773],[new Date("2012/12/11"),1.291],[new Date("2012/12/12"),1.035],[new Date("2012/12/13"),1.047],[new Date("2012/12/14"),2.269],[new Date("2012/12/15"),2.366],[new Date("2012/12/16"),2.622],[new Date("2012/12/17"),2.434],[new Date("2012/12/18"),2.033],[new Date("2012/12/19"),2.333],[new Date("2012/12/20"),2.537],[new Date("2012/12/21"),2.269],[new Date("2012/12/22"),2.749],[new Date("2012/12/23"),2.475],[new Date("2012/12/24"),2.46],[new Date("2012/12/25"),2.466],[new Date("2012/12/26"),2.722],[new Date("2012/12/27"),2.148],[new Date("2012/12/28"),2.406],[new Date("2012/12/29"),2.341],[new Date("2012/12/30"),2.134],[new Date("2012/12/31"),1.942],[new Date("2013/01/01"),0.91],[new Date("2013/01/02"),0.92],[new Date("2013/01/03"),0.928],[new Date("2013/01/04"),0.83],[new Date("2013/01/05"),0.952],[new Date("2013/01/06"),0.94],[new Date("2013/01/07"),1.1],[new Date("2013/01/08"),1.439],[new Date("2013/01/09"),1.748],[new Date("2013/01/10"),1.571],[new Date("2013/01/11"),2.17],[new Date("2013/01/12"),2.373],[new Date("2013/01/13"),2.307],[new Date("2013/01/14"),2.001],[new Date("2013/01/15"),2.137],[new Date("2013/01/16"),2.136],[new Date("2013/01/17"),2.289],[new Date("2013/01/18"),2.215],[new Date("2013/01/19"),2.575],[new Date("2013/01/20"),2.571],[new Date("2013/01/21"),2.086],[new Date("2013/01/22"),2.195],[new Date("2013/01/23"),2.212],[new Date("2013/01/24"),1.925],[new Date("2013/01/25"),1.586],[new Date("2013/01/26"),1.631],[new Date("2013/01/27"),1.59],[new Date("2013/01/28"),1.46],[new Date("2013/01/29"),1.574],[new Date("2013/01/30"),0.894],[new Date("2013/01/31"),1.724],[new Date("2013/02/01"),1.493],[new Date("2013/02/02"),1.501],[new Date("2013/02/03"),1.782],[new Date("2013/02/04"),1.647],[new Date("2013/02/05"),1.633],[new Date("2013/02/06"),1.763],[new Date("2013/02/07"),1.393],[new Date("2013/02/08"),1.328],[new Date("2013/02/09"),1.501],[new Date("2013/02/10"),1.021],[new Date("2013/02/11"),0.955],[new Date("2013/02/12"),0.974],[new Date("2013/02/13"),1.236],[new Date("2013/02/14"),1.24],[new Date("2013/02/15"),1.557],[new Date("2013/02/16"),1.715],[new Date("2013/02/17"),1.902],[new Date("2013/02/18"),1.891],[new Date("2013/02/19"),1.367],[new Date("2013/02/20"),1.54],[new Date("2013/02/21"),1.186],[new Date("2013/02/22"),1.204],[new Date("2013/02/23"),1.158],[new Date("2013/02/24"),1.133],[new Date("2013/02/25"),1.503],[new Date("2013/02/26"),1.418],[new Date("2013/02/27"),1.418],[new Date("2013/02/28"),1.431],[new Date("2013/03/01"),1.646],[new Date("2013/03/02"),1.943],[new Date("2013/03/03"),1.902],[new Date("2013/03/04"),1.54],[new Date("2013/03/05"),1.913],[new Date("2013/03/06"),1.464],[new Date("2013/03/07"),1.382],[new Date("2013/03/08"),1.386],[new Date("2013/03/09"),1.326],[new Date("2013/03/10"),1.556],[new Date("2013/03/11"),1.411],[new Date("2013/03/12"),1.589],[new Date("2013/03/13"),1.579],[new Date("2013/03/14"),1.715],[new Date("2013/03/15"),1.743],[new Date("2013/03/16"),1.779],[new Date("2013/03/17"),2.145],[new Date("2013/03/18"),2.248],[new Date("2013/03/19"),1.334],[new Date("2013/03/20"),1.275],[new Date("2013/03/21"),1.481],[new Date("2013/03/22"),1.55],[new Date("2013/03/23"),1.378],[new Date("2013/03/24"),1.426],[new Date("2013/03/25"),2.47],[new Date("2013/03/26"),2.802],[new Date("2013/03/27"),3.529],[new Date("2013/03/28"),3.298],[new Date("2013/03/29"),2.823],[new Date("2013/03/30"),2.318],[new Date("2013/03/31"),2.099],[new Date("2013/04/01"),2.272],[new Date("2013/04/02"),2.202],[new Date("2013/04/03"),0.765],[new Date("2013/04/04"),1.153],[new Date("2013/04/05"),1.294],[new Date("2013/04/06"),1.327],[new Date("2013/04/07"),1.345],[new Date("2013/04/08"),0.981],[new Date("2013/04/09"),0.878],[new Date("2013/04/10"),1.214],[new Date("2013/04/11"),1.133],[new Date("2013/04/12"),1.093],[new Date("2013/04/13"),1.073],[new Date("2013/04/14"),1.235],[new Date("2013/04/15"),1.124],[new Date("2013/04/16"),1.133],[new Date("2013/04/17"),0.807],[new Date("2013/04/18"),1.123],[new Date("2013/04/19"),1.566],[new Date("2013/04/20"),1.523],[new Date("2013/04/21"),1.662],[new Date("2013/04/22"),1.668],[new Date("2013/04/23"),1.545],[new Date("2013/04/24"),1.445],[new Date("2013/04/25"),1.478],[new Date("2013/04/26"),0.902],[new Date("2013/04/27"),1.104],[new Date("2013/04/28"),1.12],[new Date("2013/04/29"),1.045],[new Date("2013/04/30"),1.263],[new Date("2013/05/01"),1.368],[new Date("2013/05/02"),1.799],[new Date("2013/05/03"),1.859],[new Date("2013/05/04"),1.869],[new Date("2013/05/05"),1.673],[new Date("2013/05/06"),1.522],[new Date("2013/05/07"),1.664],[new Date("2013/05/08"),1.723],[new Date("2013/05/09"),1.259],[new Date("2013/05/10"),0.385],[new Date("2013/05/11"),0.57],[new Date("2013/05/12"),0.551],[new Date("2013/05/13"),0.556],[new Date("2013/05/14"),0.841],[new Date("2013/05/15"),1.433],[new Date("2013/05/16"),1.579],[new Date("2013/05/17"),1.516],[new Date("2013/05/18"),1.274],[new Date("2013/05/19"),1.151],[new Date("2013/05/20"),1.372],[new Date("2013/05/21"),1.347],[new Date("2013/05/22"),1.343],[new Date("2013/05/23"),1.642],[new Date("2013/05/24"),1.738],[new Date("2013/05/25"),1.772],[new Date("2013/05/26"),1.795],[new Date("2013/05/27"),0.912],[new Date("2013/05/28"),0.738],[new Date("2013/05/29"),0.596],[new Date("2013/05/30"),0.684],[new Date("2013/05/31"),0.726],[new Date("2013/06/01"),1.405],[new Date("2013/06/02"),1.468],[new Date("2013/06/03"),1.697],[new Date("2013/06/04"),1.451],[new Date("2013/06/05"),1.203],[new Date("2013/06/06"),1.176],[new Date("2013/06/07"),1.531],[new Date("2013/06/08"),1.443],[new Date("2013/06/09"),1.696],[new Date("2013/06/10"),1.428],[new Date("2013/06/11"),0.938],[new Date("2013/06/12"),1.236],[new Date("2013/06/13"),1.267],[new Date("2013/06/14"),1.09],[new Date("2013/06/15"),1.109],[new Date("2013/06/16"),0.767],[new Date("2013/06/17"),1.632],[new Date("2013/06/18"),2.213],[new Date("2013/06/19"),2.335],[new Date("2013/06/20"),2.121],[new Date("2013/06/21"),1.972],[new Date("2013/06/22"),2.013],[new Date("2013/06/23"),1.707],[new Date("2013/06/24"),1.661],[new Date("2013/06/25"),1.466],[new Date("2013/06/26"),1.01],[new Date("2013/06/27"),0.924],[new Date("2013/06/28"),0.93],[new Date("2013/06/29"),0.842],[new Date("2013/06/30"),0.949],[new Date("2013/07/01"),0.797],[new Date("2013/07/02"),0.873],[new Date("2013/07/03"),1.075],[new Date("2013/07/04"),1.068],[new Date("2013/07/05"),1.298],[new Date("2013/07/06"),1.473],[new Date("2013/07/07"),1.389],[new Date("2013/07/08"),1.302],[new Date("2013/07/09"),0.734],[new Date("2013/07/10"),0.807],[new Date("2013/07/11"),0.521],[new Date("2013/07/12"),1.247],[new Date("2013/07/13"),1.475],[new Date("2013/07/14"),1.435],[new Date("2013/07/15"),1.322],[new Date("2013/07/16"),1.216],[new Date("2013/07/17"),0.984],[new Date("2013/07/18"),0.949],[new Date("2013/07/19"),0.825],[new Date("2013/07/20"),0.878],[new Date("2013/07/21"),1.205],[new Date("2013/07/22"),1.192],[new Date("2013/07/23"),1.819],[new Date("2013/07/24"),1.784],[new Date("2013/07/25"),1.984],[new Date("2013/07/26"),1.966],[new Date("2013/07/27"),1.905],[new Date("2013/07/28"),1.437],[new Date("2013/07/29"),1.574],[new Date("2013/07/30"),1.536],[new Date("2013/07/31"),1.588],[new Date("2013/08/01"),0.954],[new Date("2013/08/02"),0.812],[new Date("2013/08/03"),0.914],[new Date("2013/08/04"),0.773],[new Date("2013/08/05"),0.769],[new Date("2013/08/06"),0.688],[new Date("2013/08/07"),0.66],[new Date("2013/08/08"),0.839],[new Date("2013/08/09"),0.859],[new Date("2013/08/10"),0.763],[new Date("2013/08/11"),0.774],[new Date("2013/08/12"),0.813],[new Date("2013/08/13"),0.922],[new Date("2013/08/14"),1.314],[new Date("2013/08/15"),1.52],[new Date("2013/08/16"),1.687],[new Date("2013/08/17"),1.56],[new Date("2013/08/18"),1.326],[new Date("2013/08/19"),0.883],[new Date("2013/08/20"),0.946],[new Date("2013/08/21"),0.946],[new Date("2013/08/22"),1.12],[new Date("2013/08/23"),0.806],[new Date("2013/08/24"),0.859],[new Date("2013/08/25"),1.669],[new Date("2013/08/26"),1.773],[new Date("2013/08/27"),1.81],[new Date("2013/08/28"),1.731],[new Date("2013/08/29"),1.372],[new Date("2013/08/30"),1.503],[new Date("2013/08/31"),1.938],[new Date("2013/09/01"),1.697],[new Date("2013/09/02"),1.507],[new Date("2013/09/03"),1.14],[new Date("2013/09/04"),1.548],[new Date("2013/09/05"),1.636],[new Date("2013/09/06"),1.653],[new Date("2013/09/07"),2.22],[new Date("2013/09/08"),2.052],[new Date("2013/09/09"),1.891],[new Date("2013/09/10"),1.861],[new Date("2013/09/11"),1.963],[new Date("2013/09/12"),2.181],[new Date("2013/09/13"),2.265],[new Date("2013/09/14"),1.591],[new Date("2013/09/15"),0.848],[new Date("2013/09/16"),1.735],[new Date("2013/09/17"),1.777],[new Date("2013/09/18"),1.913],[new Date("2013/09/19"),1.74],[new Date("2013/09/20"),1.703],[new Date("2013/09/21"),1.371],[new Date("2013/09/22"),1.534],[new Date("2013/09/23"),1.18],[new Date("2013/09/24"),1.228],[new Date("2013/09/25"),0.608],[new Date("2013/09/26"),1.355],[new Date("2013/09/27"),1.439],[new Date("2013/09/28"),1.512],[new Date("2013/09/29"),1.581],[new Date("2013/09/30"),1.55],[new Date("2013/10/01"),1.235],[new Date("2013/10/02"),0.969],[new Date("2013/10/03"),1.022],[new Date("2013/10/04"),1.02],[new Date("2013/10/05"),1.403],[new Date("2013/10/06"),1.283],[new Date("2013/10/07"),1.501],[new Date("2013/10/08"),1.725],[new Date("2013/10/09"),1.701],[new Date("2013/10/10"),1.645],[new Date("2013/10/11"),1.652],[new Date("2013/10/12"),1.58],[new Date("2013/10/13"),1.897],[new Date("2013/10/14"),1.977],[new Date("2013/10/15"),1.814],[new Date("2013/10/16"),1.531],[new Date("2013/10/17"),2.007],[new Date("2013/10/18"),1.938],[new Date("2013/10/19"),1.952],[new Date("2013/10/20"),1.968],[new Date("2013/10/21"),1.76],[new Date("2013/10/22"),1.608],[new Date("2013/10/23"),1.649],[new Date("2013/10/24"),0.987],[new Date("2013/10/25"),0.83],[new Date("2013/10/26"),1.264],[new Date("2013/10/27"),1.541],[new Date("2013/10/28"),1.814],[new Date("2013/10/29"),1.963],[new Date("2013/10/30"),1.801],[new Date("2013/10/31"),1.765],[new Date("2013/11/01"),1.43],[new Date("2013/11/02"),1.486],[new Date("2013/11/03"),1.451],[new Date("2013/11/04"),1.349],[new Date("2013/11/05"),0.891],[new Date("2013/11/06"),1.374],[new Date("2013/11/07"),2.045],[new Date("2013/11/08"),2.57],[new Date("2013/11/09"),2.385],[new Date("2013/11/10"),2.146],[new Date("2013/11/11"),2.012],[new Date("2013/11/12"),2.388],[new Date("2013/11/13"),2.402],[new Date("2013/11/14"),2.308],[new Date("2013/11/15"),1.532],[new Date("2013/11/16"),1.094],[new Date("2013/11/17"),1.037],[new Date("2013/11/18"),1.383],[new Date("2013/11/19"),1.252],[new Date("2013/11/20"),1.282],[new Date("2013/11/21"),1.448],[new Date("2013/11/22"),1.458],[new Date("2013/11/23"),1.128],[new Date("2013/11/24"),0.818],[new Date("2013/11/25"),0.825],[new Date("2013/11/26"),0.846],[new Date("2013/11/27"),0.892],[new Date("2013/11/28"),0.616],[new Date("2013/11/29"),0.62],[new Date("2013/11/30"),0.642],[new Date("2013/12/01"),0.926],[new Date("2013/12/02"),1.098],[new Date("2013/12/03"),1.16],[new Date("2013/12/04"),1.174],[new Date("2013/12/05"),1.199],[new Date("2013/12/06"),1.456],[new Date("2013/12/07"),1.489],[new Date("2013/12/08"),1.489],[new Date("2013/12/09"),1.171],[new Date("2013/12/10"),1.113],[new Date("2013/12/11"),1.233],[new Date("2013/12/12"),1.366],[new Date("2013/12/13"),1.154],[new Date("2013/12/14"),1.192],[new Date("2013/12/15"),1.071],[new Date("2013/12/16"),1.264],[new Date("2013/12/17"),1.38],[new Date("2013/12/18"),1.278],[new Date("2013/12/19"),1.207],[new Date("2013/12/20"),1.131],[new Date("2013/12/21"),1.589],[new Date("2013/12/22"),1.686],[new Date("2013/12/23"),1.716],[new Date("2013/12/24"),1.665],[new Date("2013/12/25"),1.625],[new Date("2013/12/26"),0.664],[new Date("2013/12/27"),0.771],[new Date("2013/12/28"),1.085],[new Date("2013/12/29"),1.085],[new Date("2013/12/30"),1.094],[new Date("2013/12/31"),1.201],[new Date("2014/01/01"),1.475],[new Date("2014/01/02"),2.312],[new Date("2014/01/03"),2.24],[new Date("2014/01/04"),2.412],[new Date("2014/01/05"),2.593],[new Date("2014/01/06"),2.665],[new Date("2014/01/07"),2.625],[new Date("2014/01/08"),2.488],[new Date("2014/01/09"),2.06],[new Date("2014/01/10"),1.96],[new Date("2014/01/11"),0.831],[new Date("2014/01/12"),0.907],[new Date("2014/01/13"),1.193],[new Date("2014/01/14"),1.496],[new Date("2014/01/15"),1.495],[new Date("2014/01/16"),1.376],[new Date("2014/01/17"),1.803],[new Date("2014/01/18"),1.521],[new Date("2014/01/19"),1.098],[new Date("2014/01/20"),1.331],[new Date("2014/01/21"),1.286],[new Date("2014/01/22"),1.369],[new Date("2014/01/23"),1.324],[new Date("2014/01/24"),0.954],[new Date("2014/01/25"),1.07],[new Date("2014/01/26"),1.438],[new Date("2014/01/27"),1.269],[new Date("2014/01/28"),1.446],[new Date("2014/01/29"),1.37],[new Date("2014/01/30"),1.359],[new Date("2014/01/31"),1.267],[new Date("2014/02/01"),1.499],[new Date("2014/02/02"),1.409],[new Date("2014/02/03"),1.437],[new Date("2014/02/04"),1.169],[new Date("2014/02/05"),0.647],[new Date("2014/02/06"),0.64],[new Date("2014/02/07"),1.081],[new Date("2014/02/08"),1.007],[new Date("2014/02/09"),1.732],[new Date("2014/02/10"),1.675],[new Date("2014/02/11"),1.637],[new Date("2014/02/12"),1.72],[new Date("2014/02/13"),1.671],[new Date("2014/02/14"),1.838],[new Date("2014/02/15"),1.888],[new Date("2014/02/16"),1.248],[new Date("2014/02/17"),1.279],[new Date("2014/02/18"),1.295],[new Date("2014/02/19"),1.452],[new Date("2014/02/20"),1.454],[new Date("2014/02/21"),1.703],[new Date("2014/02/22"),1.656],[new Date("2014/02/23"),1.466],[new Date("2014/02/24"),1.439],[new Date("2014/02/25"),1.467],[new Date("2014/02/26"),1.257],[new Date("2014/02/27"),1.346],[new Date("2014/02/28"),0.939],[new Date("2014/03/01"),1.637],[new Date("2014/03/02"),2.131],[new Date("2014/03/03"),2.057],[new Date("2014/03/04"),2.123],[new Date("2014/03/05"),1.888],[new Date("2014/03/06"),1.611],[new Date("2014/03/07"),1.317],[new Date("2014/03/08"),1.334],[new Date("2014/03/09"),1.22],[new Date("2014/03/10"),1.195],[new Date("2014/03/11"),1.018],[new Date("2014/03/12"),1.061],[new Date("2014/03/13"),1.07],[new Date("2014/03/14"),1.885],[new Date("2014/03/15"),1.871],[new Date("2014/03/16"),1.784],[new Date("2014/03/17"),1.7],[new Date("2014/03/18"),1.796],[new Date("2014/03/19"),1.532],[new Date("2014/03/20"),1.711],[new Date("2014/03/21"),1.269],[new Date("2014/03/22"),1.277],[new Date("2014/03/23"),1.866],[new Date("2014/03/24"),1.874],[new Date("2014/03/25"),1.566],[new Date("2014/03/26"),1.585],[new Date("2014/03/27"),1.59],[new Date("2014/03/28"),1.552],[new Date("2014/03/29"),1.541],[new Date("2014/03/30"),1.602],[new Date("2014/03/31"),1.487],[new Date("2014/04/01"),1.462],[new Date("2014/04/02"),1.683],[new Date("2014/04/03"),1.933],[new Date("2014/04/04"),2.018],[new Date("2014/04/05"),2.03],[new Date("2014/04/06"),1.595],[new Date("2014/04/07"),1.915],[new Date("2014/04/08"),2.608],[new Date("2014/04/09"),2.399],[new Date("2014/04/10"),1.935],[new Date("2014/04/11"),1.456],[new Date("2014/04/12"),1.318],[new Date("2014/04/13"),1.737],[new Date("2014/04/14"),2.021],[new Date("2014/04/15"),1.311],[new Date("2014/04/16"),1.34],[new Date("2014/04/17"),1.146],[new Date("2014/04/18"),1.243],[new Date("2014/04/19"),1.275],[new Date("2014/04/20"),1.181],[new Date("2014/04/21"),0.877],[new Date("2014/04/22"),0.828],[new Date("2014/04/23"),0.798],[new Date("2014/04/24"),0.943],[new Date("2014/04/25"),1.15],[new Date("2014/04/26"),1.124],[new Date("2014/04/27"),1.111],[new Date("2014/04/28"),1.199],[new Date("2014/04/29"),1.154],[new Date("2014/04/30"),1.704],[new Date("2014/05/01"),1.713],[new Date("2014/05/02"),1.559],[new Date("2014/05/03"),1.768],[new Date("2014/05/04"),1.587],[new Date("2014/05/05"),2.222],[new Date("2014/05/06"),2.604],[new Date("2014/05/07"),2.466],[new Date("2014/05/08"),2.373],[new Date("2014/05/09"),2.438],[new Date("2014/05/10"),2.444],[new Date("2014/05/11"),2.435],[new Date("2014/05/12"),1.242],[new Date("2014/05/13"),0.838],[new Date("2014/05/14"),1.015],[new Date("2014/05/15"),1.048],[new Date("2014/05/16"),1.179],[new Date("2014/05/17"),1.098],[new Date("2014/05/18"),0.966],[new Date("2014/05/19"),0.958],[new Date("2014/05/20"),0.971],[new Date("2014/05/21"),0.351],[new Date("2014/05/22"),0.343],[new Date("2014/05/23"),0.372],[new Date("2014/05/24"),0.76],[new Date("2014/05/25"),0.794],[new Date("2014/05/26"),0.863],[new Date("2014/05/27"),1.456],[new Date("2014/05/28"),1.374],[new Date("2014/05/29"),1.429],[new Date("2014/05/30"),1.457],[new Date("2014/05/31"),1.492],[new Date("2014/06/01"),1.688],[new Date("2014/06/02"),2.129],[new Date("2014/06/03"),1.798],[new Date("2014/06/04"),1.873],[new Date("2014/06/05"),1.56],[new Date("2014/06/06"),2.029],[new Date("2014/06/07"),1.91],[new Date("2014/06/08"),2.263],[new Date("2014/06/09"),1.865],[new Date("2014/06/10"),1.7],[new Date("2014/06/11"),1.269],[new Date("2014/06/12"),1.551],[new Date("2014/06/13"),1.415],[new Date("2014/06/14"),1.632],[new Date("2014/06/15"),1.39],[new Date("2014/06/16"),1.452],[new Date("2014/06/17"),1.499],[new Date("2014/06/18"),1.094],[new Date("2014/06/19"),1.129],[new Date("2014/06/20"),1.061],[new Date("2014/06/21"),1.089],[new Date("2014/06/22"),1.024],[new Date("2014/06/23"),0.959],[new Date("2014/06/24"),1],[new Date("2014/06/25"),0.651],[new Date("2014/06/26"),0.537],[new Date("2014/06/27"),0.685],[new Date("2014/06/28"),0.678],[new Date("2014/06/29"),1.135],[new Date("2014/06/30"),2.311],[new Date("2014/07/01"),2.725],[new Date("2014/07/02"),2.732],[new Date("2014/07/03"),2.715],[new Date("2014/07/04"),2.181],[new Date("2014/07/05"),1.625],[new Date("2014/07/06"),1.481],[new Date("2014/07/07"),1.366],[new Date("2014/07/08"),1.166],[new Date("2014/07/09"),1.203],[new Date("2014/07/10"),1.002],[new Date("2014/07/11"),0.832],[new Date("2014/07/12"),0.86],[new Date("2014/07/13"),0.681],[new Date("2014/07/14"),1.189],[new Date("2014/07/15"),1.205],[new Date("2014/07/16"),1.135],[new Date("2014/07/17"),1.387],[new Date("2014/07/18"),1.552],[new Date("2014/07/19"),1.734],[new Date("2014/07/20"),1.738],[new Date("2014/07/21"),1.236],[new Date("2014/07/22"),1.503],[new Date("2014/07/23"),1.458],[new Date("2014/07/24"),1.48],[new Date("2014/07/25"),1.342],[new Date("2014/07/26"),1.2],[new Date("2014/07/27"),1.177],[new Date("2014/07/28"),1.124],[new Date("2014/07/29"),1.093],[new Date("2014/07/30"),1.441],[new Date("2014/07/31"),1.373],[new Date("2014/08/01"),1.308],[new Date("2014/08/02"),0.85],[new Date("2014/08/03"),0.842],[new Date("2014/08/04"),1.677],[new Date("2014/08/05"),1.891],[new Date("2014/08/06"),1.76],[new Date("2014/08/07"),1.808],[new Date("2014/08/08"),1.816],[new Date("2014/08/09"),2.119],[new Date("2014/08/10"),2.31],[new Date("2014/08/11"),1.795],[new Date("2014/08/12"),0.944],[new Date("2014/08/13"),1.407],[new Date("2014/08/14"),1.423],[new Date("2014/08/15"),1.346],[new Date("2014/08/16"),1.353],[new Date("2014/08/17"),1.309],[new Date("2014/08/18"),1.562],[new Date("2014/08/19"),1.656],[new Date("2014/08/20"),1.164],[new Date("2014/08/21"),1.181],[new Date("2014/08/22"),1.294],[new Date("2014/08/23"),1.234],[new Date("2014/08/24"),1.608],[new Date("2014/08/25"),1.679],[new Date("2014/08/26"),1.451],[new Date("2014/08/27"),1.451],[new Date("2014/08/28"),1.542],[new Date("2014/08/29"),1.597],[new Date("2014/08/30"),1.768],[new Date("2014/08/31"),1.716],[new Date("2014/09/01"),1.767],[new Date("2014/09/02"),1.953],[new Date("2014/09/03"),1.953],[new Date("2014/09/04"),1.932],[new Date("2014/09/05"),2.029],[new Date("2014/09/06"),1.988],[new Date("2014/09/07"),1.607],[new Date("2014/09/08"),1.379],[new Date("2014/09/09"),1.395],[new Date("2014/09/10"),1.269],[new Date("2014/09/11"),1.408],[new Date("2014/09/12"),1.303],[new Date("2014/09/13"),1.348],[new Date("2014/09/14"),1.343],[new Date("2014/09/15"),1.145],[new Date("2014/09/16"),0.957],[new Date("2014/09/17"),1.144],[new Date("2014/09/18"),1.208],[new Date("2014/09/19"),1.008],[new Date("2014/09/20"),0.962],[new Date("2014/09/21"),0.849],[new Date("2014/09/22"),0.656],[new Date("2014/09/23"),1.119],[new Date("2014/09/24"),1.036],[new Date("2014/09/25"),0.939],[new Date("2014/09/26"),1.635],[new Date("2014/09/27"),1.809],[new Date("2014/09/28"),2.029],[new Date("2014/09/29"),1.84],[new Date("2014/09/30"),1.87],[new Date("2014/10/01"),1.856],[new Date("2014/10/02"),1.281],[new Date("2014/10/03"),1.261],[new Date("2014/10/04"),1.287],[new Date("2014/10/05"),1.298],[new Date("2014/10/06"),1.142],[new Date("2014/10/07"),1.48],[new Date("2014/10/08"),1.48],[new Date("2014/10/09"),1.356],[new Date("2014/10/10"),1.35],[new Date("2014/10/11"),1.382],[new Date("2014/10/12"),1.062],[new Date("2014/10/13"),0.926],[new Date("2014/10/14"),1.02],[new Date("2014/10/15"),1.033],[new Date("2014/10/16"),1.033],[new Date("2014/10/17"),0.97],[new Date("2014/10/18"),1.24],[new Date("2014/10/19"),1.458],[new Date("2014/10/20"),1.422],[new Date("2014/10/21"),1.293],[new Date("2014/10/22"),1.398],[new Date("2014/10/23"),1.409],[new Date("2014/10/24"),1.442],[new Date("2014/10/25"),1.315],[new Date("2014/10/26"),1.697],[new Date("2014/10/27"),1.638],[new Date("2014/10/28"),1.738],[new Date("2014/10/29"),1.696],[new Date("2014/10/30"),1.918],[new Date("2014/10/31"),2.342],[new Date("2014/11/01"),2.353],[new Date("2014/11/02"),1.568],[new Date("2014/11/03"),1.608],[new Date("2014/11/04"),1.073],[new Date("2014/11/05"),1.586],[new Date("2014/11/06"),1.568],[new Date("2014/11/07"),1.125],[new Date("2014/11/08"),1.108],[new Date("2014/11/09"),1.118],[new Date("2014/11/10"),0.874],[new Date("2014/11/11"),1.222],[new Date("2014/11/12"),1.143],[new Date("2014/11/13"),1.079],[new Date("2014/11/14"),1.131],[new Date("2014/11/15"),1.096],[new Date("2014/11/16"),1.096],[new Date("2014/11/17"),1.085],[new Date("2014/11/18"),0.644],[new Date("2014/11/19"),0.719],[new Date("2014/11/20"),0.84],[new Date("2014/11/21"),1.189],[new Date("2014/11/22"),1.313],[new Date("2014/11/23"),1.263],[new Date("2014/11/24"),1.282],[new Date("2014/11/25"),1.232],[new Date("2014/11/26"),1.236],[new Date("2014/11/27"),1.237],[new Date("2014/11/28"),0.965],[new Date("2014/11/29"),1.048],[new Date("2014/11/30"),1.28],[new Date("2014/12/01"),1.511],[new Date("2014/12/02"),1.376],[new Date("2014/12/03"),2.235],[new Date("2014/12/04"),2.245],[new Date("2014/12/05"),2.321],[new Date("2014/12/06"),2.218],[new Date("2014/12/07"),2.088],[new Date("2014/12/08"),2.361],[new Date("2014/12/09"),2.303],[new Date("2014/12/10"),1.567],[new Date("2014/12/11"),1.577],[new Date("2014/12/12"),1.45],[new Date("2014/12/13"),1.424],[new Date("2014/12/14"),0.907],[new Date("2014/12/15"),0.358],[new Date("2014/12/16"),0.353],[new Date("2014/12/17"),0.911],[new Date("2014/12/18"),1.015],[new Date("2014/12/19"),1],[new Date("2014/12/20"),0.878],[new Date("2014/12/21"),0.839],[new Date("2014/12/22"),1.58],[new Date("2014/12/23"),1.683],[new Date("2014/12/24"),1.658],[new Date("2014/12/25"),1.568],[new Date("2014/12/26"),1.49],[new Date("2014/12/27"),1.233],[new Date("2014/12/28"),0.756],[new Date("2014/12/29"),0.756],[new Date("2014/12/30"),0.689],[new Date("2014/12/31"),0.704],[new Date("2015/01/01"),0.768],[new Date("2015/01/02"),0.741],[new Date("2015/01/03"),0.631],[new Date("2015/01/04"),0.69],[new Date("2015/01/05"),0.719],[new Date("2015/01/06"),0.682],[new Date("2015/01/07"),1.136],[new Date("2015/01/08"),1.207],[new Date("2015/01/09"),1.342],[new Date("2015/01/10"),1.284],[new Date("2015/01/11"),0.905],[new Date("2015/01/12"),0.867],[new Date("2015/01/13"),1.18],[new Date("2015/01/14"),1.18],[new Date("2015/01/15"),1.229],[new Date("2015/01/16"),1.238],[new Date("2015/01/17"),1.242],[new Date("2015/01/18"),1.197],[new Date("2015/01/19"),1.202],[new Date("2015/01/20"),1.73],[new Date("2015/01/21"),1.769],[new Date("2015/01/22"),1.691],[new Date("2015/01/23"),1.893],[new Date("2015/01/24"),1.978],[new Date("2015/01/25"),1.719],[new Date("2015/01/26"),1.511],[new Date("2015/01/27"),1.594],[new Date("2015/01/28"),2.028],[new Date("2015/01/29"),2.442],[new Date("2015/01/30"),2.252],[new Date("2015/01/31"),2.273],[new Date("2015/02/01"),1.853],[new Date("2015/02/02"),1.168],[new Date("2015/02/03"),1.884],[new Date("2015/02/04"),1.834],[new Date("2015/02/05"),1.78],[new Date("2015/02/06"),1.859],[new Date("2015/02/07"),1.812],[new Date("2015/02/08"),2.14],[new Date("2015/02/09"),2.155],[new Date("2015/02/10"),1.646],[new Date("2015/02/11"),1.641],[new Date("2015/02/12"),2.516],[new Date("2015/02/13"),2.145],[new Date("2015/02/14"),2.159],[new Date("2015/02/15"),2.049],[new Date("2015/02/16"),1.993],[new Date("2015/02/17"),2.001],[new Date("2015/02/18"),2.134],[new Date("2015/02/19"),1.164],[new Date("2015/02/20"),1.082],[new Date("2015/02/21"),1.234],[new Date("2015/02/22"),1.012],[new Date("2015/02/23"),1.17],[new Date("2015/02/24"),1.703],[new Date("2015/02/25"),1.579],[new Date("2015/02/26"),1.356],[new Date("2015/02/27"),1.27],[new Date("2015/02/28"),1.27],[new Date("2015/03/01"),1.264],[new Date("2015/03/02"),1.388],[new Date("2015/03/03"),0.933],[new Date("2015/03/04"),0.964],[new Date("2015/03/05"),1.263],[new Date("2015/03/06"),1.225],[new Date("2015/03/07"),1.243],[new Date("2015/03/08"),1.303],[new Date("2015/03/09"),1.174],[new Date("2015/03/10"),1.05],[new Date("2015/03/11"),1.101],[new Date("2015/03/12"),1.148],[new Date("2015/03/13"),1.142],[new Date("2015/03/14"),1.368],[new Date("2015/03/15"),1.222],[new Date("2015/03/16"),1.23],[new Date("2015/03/17"),1.293],[new Date("2015/03/18"),1.264],[new Date("2015/03/19"),1.182],[new Date("2015/03/20"),1.125],[new Date("2015/03/21"),1.195],[new Date("2015/03/22"),1.189],[new Date("2015/03/23"),1.208],[new Date("2015/03/24"),1.471],[new Date("2015/03/25"),1.589],[new Date("2015/03/26"),1.453],[new Date("2015/03/27"),1.36],[new Date("2015/03/28"),1.387],[new Date("2015/03/29"),1.222],[new Date("2015/03/30"),1.299],[new Date("2015/03/31"),1.075],[new Date("2015/04/01"),1.391],[new Date("2015/04/02"),1.566],[new Date("2015/04/03"),1.265],[new Date("2015/04/04"),1.289],[new Date("2015/04/05"),1.265],[new Date("2015/04/06"),1.724],[new Date("2015/04/07"),1.741],[new Date("2015/04/08"),1.974],[new Date("2015/04/09"),1.694],[new Date("2015/04/10"),1.775],[new Date("2015/04/11"),1.634],[new Date("2015/04/12"),1.629],[new Date("2015/04/13"),1.72],[new Date("2015/04/14"),1.673],[new Date("2015/04/15"),1.796],[new Date("2015/04/16"),1.758],[new Date("2015/04/17"),1.762],[new Date("2015/04/18"),1.826],[new Date("2015/04/19"),1.759],[new Date("2015/04/20"),1.718],[new Date("2015/04/21"),1.784],[new Date("2015/04/22"),1.372],[new Date("2015/04/23"),1.554],[new Date("2015/04/24"),1.648],[new Date("2015/04/25"),1.876],[new Date("2015/04/26"),1.876],[new Date("2015/04/27"),1.833],[new Date("2015/04/28"),1.833],[new Date("2015/04/29"),1.914],[new Date("2015/04/30"),1.86],[new Date("2015/05/01"),1.575],[new Date("2015/05/02"),1.25],[new Date("2015/05/03"),1.238],[new Date("2015/05/04"),1.421],[new Date("2015/05/05"),1.445],[new Date("2015/05/06"),1.477],[new Date("2015/05/07"),1.367],[new Date("2015/05/08"),1.38],[new Date("2015/05/09"),1.626],[new Date("2015/05/10"),1.789],[new Date("2015/05/11"),1.724],[new Date("2015/05/12"),1.684],[new Date("2015/05/13"),1.704],[new Date("2015/05/14"),1.738],[new Date("2015/05/15"),1.728],[new Date("2015/05/16"),1.625],[new Date("2015/05/17"),1.467],[new Date("2015/05/18"),1.486],[new Date("2015/05/19"),1.825],[new Date("2015/05/20"),1.675],[new Date("2015/05/21"),1.687],[new Date("2015/05/22"),1.72],[new Date("2015/05/23"),2.612],[new Date("2015/05/24"),2.182],[new Date("2015/05/25"),2.16],[new Date("2015/05/26"),2.134],[new Date("2015/05/27"),2.103],[new Date("2015/05/28"),1.891],[new Date("2015/05/29"),2.109],[new Date("2015/05/30"),0.951],[new Date("2015/05/31"),0.982],[new Date("2015/06/01"),1.11],[new Date("2015/06/02"),1.198],[new Date("2015/06/03"),1.185],[new Date("2015/06/04"),1.029],[new Date("2015/06/05"),0.858],[new Date("2015/06/06"),1.665],[new Date("2015/06/07"),1.669],[new Date("2015/06/08"),1.48],[new Date("2015/06/09"),1.481],[new Date("2015/06/10"),1.578],[new Date("2015/06/11"),1.739],[new Date("2015/06/12"),1.653],[new Date("2015/06/13"),1.321],[new Date("2015/06/14"),1.325],[new Date("2015/06/15"),1.318],[new Date("2015/06/16"),2.198],[new Date("2015/06/17"),1.993],[new Date("2015/06/18"),2.025],[new Date("2015/06/19"),2.018],[new Date("2015/06/20"),1.972],[new Date("2015/06/21"),2.189],[new Date("2015/06/22"),2.285],[new Date("2015/06/23"),1.69],[new Date("2015/06/24"),1.656],[new Date("2015/06/25"),1.595],[new Date("2015/06/26"),1.669],[new Date("2015/06/27"),1.794],[new Date("2015/06/28"),1.311],[new Date("2015/06/29"),1.276],[new Date("2015/06/30"),1.255],[new Date("2015/07/01"),1.185],[new Date("2015/07/02"),1.228],[new Date("2015/07/03"),1.398],[new Date("2015/07/04"),1.123],[new Date("2015/07/05"),1.11],[new Date("2015/07/06"),1.634],[new Date("2015/07/07"),1.845],[new Date("2015/07/08"),1.667],[new Date("2015/07/09"),1.955],[new Date("2015/07/10"),1.9],[new Date("2015/07/11"),1.896],[new Date("2015/07/12"),2.003],[new Date("2015/07/13"),1.387],[new Date("2015/07/14"),1.249],[new Date("2015/07/15"),1.077],[new Date("2015/07/16"),1.041],[new Date("2015/07/17"),0.936],[new Date("2015/07/18"),0.949],[new Date("2015/07/19"),0.831],[new Date("2015/07/20"),0.933],[new Date("2015/07/21"),1.454],[new Date("2015/07/22"),1.468],[new Date("2015/07/23"),1.355],[new Date("2015/07/24"),1.658],[new Date("2015/07/25"),1.676],[new Date("2015/07/26"),1.685],[new Date("2015/07/27"),1.639],[new Date("2015/07/28"),1.277],[new Date("2015/07/29"),1.262],[new Date("2015/07/30"),1.449],[new Date("2015/07/31"),1.072],[new Date("2015/08/01"),1.091],[new Date("2015/08/02"),1.118],[new Date("2015/08/03"),1.212],[new Date("2015/08/04"),1.212],[new Date("2015/08/05"),1.379],[new Date("2015/08/06"),1.199],[new Date("2015/08/07"),1.242],[new Date("2015/08/08"),1.372],[new Date("2015/08/09"),1.333],[new Date("2015/08/10"),1.57],[new Date("2015/08/11"),1.63],[new Date("2015/08/12"),1.897],[new Date("2015/08/13"),1.884],[new Date("2015/08/14"),1.817],[new Date("2015/08/15"),1.77],[new Date("2015/08/16"),1.801],[new Date("2015/08/17"),1.451],[new Date("2015/08/18"),1.034],[new Date("2015/08/19"),0.824],[new Date("2015/08/20"),0.864],[new Date("2015/08/21"),1.217],[new Date("2015/08/22"),1.132],[new Date("2015/08/23"),1.277],[new Date("2015/08/24"),1.289],[new Date("2015/08/25"),1.45],[new Date("2015/08/26"),1.507],[new Date("2015/08/27"),1.641],[new Date("2015/08/28"),1.488],[new Date("2015/08/29"),1.52],[new Date("2015/08/30"),1.298],[new Date("2015/08/31"),1.317],[new Date("2015/09/01"),0.988],[new Date("2015/09/02"),0.973],[new Date("2015/09/03"),0.586],[new Date("2015/09/04"),0.59],[new Date("2015/09/05"),0.608],[new Date("2015/09/06"),0.725],[new Date("2015/09/07"),0.68],[new Date("2015/09/08"),0.979],[new Date("2015/09/09"),0.798],[new Date("2015/09/10"),1.247],[new Date("2015/09/11"),1.269],[new Date("2015/09/12"),1.482],[new Date("2015/09/13"),1.465],[new Date("2015/09/14"),1.465],[new Date("2015/09/15"),1.287],[new Date("2015/09/16"),1.38],[new Date("2015/09/17"),1.103],[new Date("2015/09/18"),0.992],[new Date("2015/09/19"),1.478],[new Date("2015/09/20"),1.692],[new Date("2015/09/21"),1.653],[new Date("2015/09/22"),1.574],[new Date("2015/09/23"),1.816],[new Date("2015/09/24"),1.804],[new Date("2015/09/25"),2.082],[new Date("2015/09/26"),1.757],[new Date("2015/09/27"),1.369],[new Date("2015/09/28"),1.017],[new Date("2015/09/29"),1.349],[new Date("2015/09/30"),1.336],[new Date("2015/10/01"),1.194],[new Date("2015/10/02"),1.244],[new Date("2015/10/03"),1.256],[new Date("2015/10/04"),1.27],[new Date("2015/10/05"),1.227],[new Date("2015/10/06"),0.701],[new Date("2015/10/07"),0.985],[new Date("2015/10/08"),0.969],[new Date("2015/10/09"),1.358],[new Date("2015/10/10"),1.6],[new Date("2015/10/11"),1.523],[new Date("2015/10/12"),1.406],[new Date("2015/10/13"),1.415],[new Date("2015/10/14"),1.44],[new Date("2015/10/15"),1.733],[new Date("2015/10/16"),1.208],[new Date("2015/10/17"),1.219],[new Date("2015/10/18"),1.219],[new Date("2015/10/19"),1.442],[new Date("2015/10/20"),1.741],[new Date("2015/10/21"),1.722],[new Date("2015/10/22"),1.434],[new Date("2015/10/23"),1.457],[new Date("2015/10/24"),1.372],[new Date("2015/10/25"),1.433],[new Date("2015/10/26"),1.411],[new Date("2015/10/27"),0.792],[new Date("2015/10/28"),0.925],[new Date("2015/10/29"),0.925],[new Date("2015/10/30"),1.246],[new Date("2015/10/31"),1.22],[new Date("2015/11/01"),1.215],[new Date("2015/11/02"),1.092],[new Date("2015/11/03"),1.08],[new Date("2015/11/04"),0.792],[new Date("2015/11/05"),0.875],[new Date("2015/11/06"),0.52],[new Date("2015/11/07"),0.488],[new Date("2015/11/08"),0.746],[new Date("2015/11/09"),0.718],[new Date("2015/11/10"),0.641],[new Date("2015/11/11"),1.032],[new Date("2015/11/12"),1.132],[new Date("2015/11/13"),1.137],[new Date("2015/11/14"),1.249],[new Date("2015/11/15"),1.067],[new Date("2015/11/16"),1.216],[new Date("2015/11/17"),1.153],[new Date("2015/11/18"),1.084],[new Date("2015/11/19"),1.413],[new Date("2015/11/20"),1.503],[new Date("2015/11/21"),1.539],[new Date("2015/11/22"),1.629],[new Date("2015/11/23"),1.538],[new Date("2015/11/24"),1.477],[new Date("2015/11/25"),1.537],[new Date("2015/11/26"),1.043],[new Date("2015/11/27"),1.774],[new Date("2015/11/28"),1.657],[new Date("2015/11/29"),1.521],[new Date("2015/11/30"),1.51],[new Date("2015/12/01"),1.608],[new Date("2015/12/02"),1.589],[new Date("2015/12/03"),1.449],[new Date("2015/12/04"),0.959],[new Date("2015/12/05"),1.207],[new Date("2015/12/06"),1.125],[new Date("2015/12/07"),1.229],[new Date("2015/12/08"),1.354],[new Date("2015/12/09"),1.405],[new Date("2015/12/10"),1.898],[new Date("2015/12/11"),1.813],[new Date("2015/12/12"),1.814],[new Date("2015/12/13"),2.105],[new Date("2015/12/14"),2.101],[new Date("2015/12/15"),2.133],[new Date("2015/12/16"),2.156],[new Date("2015/12/17"),1.682],[new Date("2015/12/18"),1.679],[new Date("2015/12/19"),1.708],[new Date("2015/12/20"),1.281],[new Date("2015/12/21"),1.081],[new Date("2015/12/22"),0.812],[new Date("2015/12/23"),0.779],[new Date("2015/12/24"),1.189],[new Date("2015/12/25"),1.068],[new Date("2015/12/26"),1.263],[new Date("2015/12/27"),2.019],[new Date("2015/12/28"),1.998],[new Date("2015/12/29"),1.942],[new Date("2015/12/30"),1.936],[new Date("2015/12/31"),1.806],[new Date("2016/01/01"),2.221],[new Date("2016/01/02"),2.216],[new Date("2016/01/03"),1.224],[new Date("2016/01/04"),1.744],[new Date("2016/01/05"),1.729],[new Date("2016/01/06"),1.659],[new Date("2016/01/07"),1.626],[new Date("2016/01/08"),1.629],[new Date("2016/01/09"),1.569],[new Date("2016/01/10"),1.614],[new Date("2016/01/11"),1.449],[new Date("2016/01/12"),1.513],[new Date("2016/01/13"),1.318],[new Date("2016/01/14"),1.808],[new Date("2016/01/15"),2.485],[new Date("2016/01/16"),2.515],[new Date("2016/01/17"),2.239],[new Date("2016/01/18"),2.293],[new Date("2016/01/19"),2.075],[new Date("2016/01/20"),2.114],[new Date("2016/01/21"),2.065],[new Date("2016/01/22"),1.895],[new Date("2016/01/23"),2.092],[new Date("2016/01/24"),2.156],[new Date("2016/01/25"),2.072],[new Date("2016/01/26"),1.586],[new Date("2016/01/27"),1.555],[new Date("2016/01/28"),1.198],[new Date("2016/01/29"),1.117],[new Date("2016/01/30"),1.276],[new Date("2016/01/31"),1.393],[new Date("2016/02/01"),1.397],[new Date("2016/02/02"),1.47],[new Date("2016/02/03"),1.397],[new Date("2016/02/04"),0.811],[new Date("2016/02/05"),0.868],[new Date("2016/02/06"),1.058],[new Date("2016/02/07"),1.058],[new Date("2016/02/08"),1.48],[new Date("2016/02/09"),1.472],[new Date("2016/02/10"),1.51],[new Date("2016/02/11"),1.596],[new Date("2016/02/12"),1.543],[new Date("2016/02/13"),1.372],[new Date("2016/02/14"),1.334],[new Date("2016/02/15"),1.223],[new Date("2016/02/16"),1.697],[new Date("2016/02/17"),1.709],[new Date("2016/02/18"),1.295],[new Date("2016/02/19"),1.24],[new Date("2016/02/20"),1.244],[new Date("2016/02/21"),1.615],[new Date("2016/02/22"),1.91],[new Date("2016/02/23"),1.93],[new Date("2016/02/24"),2.296],[new Date("2016/02/25"),1.957],[new Date("2016/02/26"),1.903],[new Date("2016/02/27"),1.845],[new Date("2016/02/28"),1.789],[new Date("2016/02/29"),1.703],[new Date("2016/03/01"),1.716],[new Date("2016/03/02"),1.215],[new Date("2016/03/03"),1.102],[new Date("2016/03/04"),1.285],[new Date("2016/03/05"),1.318],[new Date("2016/03/06"),1.21],[new Date("2016/03/07"),1.21],[new Date("2016/03/08"),1.244],[new Date("2016/03/09"),1.469],[new Date("2016/03/10"),1.263],[new Date("2016/03/11"),1.309],[new Date("2016/03/12"),1.359],[new Date("2016/03/13"),1.636],[new Date("2016/03/14"),1.35],[new Date("2016/03/15"),1.405],[new Date("2016/03/16"),1.214],[new Date("2016/03/17"),1.262],[new Date("2016/03/18"),1.245],[new Date("2016/03/19"),1.329],[new Date("2016/03/20"),1.151],[new Date("2016/03/21"),1.141],[new Date("2016/03/22"),0.807],[new Date("2016/03/23"),0.728],[new Date("2016/03/24"),0.763],[new Date("2016/03/25"),0.649],[new Date("2016/03/26"),0.531],[new Date("2016/03/27"),0.602],[new Date("2016/03/28"),1.018],[new Date("2016/03/29"),1.05],[new Date("2016/03/30"),1.064],[new Date("2016/03/31"),1.816],[new Date("2016/04/01"),1.833],[new Date("2016/04/02"),1.86],[new Date("2016/04/03"),1.853],[new Date("2016/04/04"),1.77],[new Date("2016/04/05"),1.744],[new Date("2016/04/06"),1.818],[new Date("2016/04/07"),1.222],[new Date("2016/04/08"),1.231],[new Date("2016/04/09"),1.22],[new Date("2016/04/10"),1.335],[new Date("2016/04/11"),1.253],[new Date("2016/04/12"),1.279],[new Date("2016/04/13"),1.348],[new Date("2016/04/14"),1.108],[new Date("2016/04/15"),1.284],[new Date("2016/04/16"),1.517],[new Date("2016/04/17"),1.278],[new Date("2016/04/18"),1.532],[new Date("2016/04/19"),1.533],[new Date("2016/04/20"),1.551],[new Date("2016/04/21"),1.382],[new Date("2016/04/22"),1.327],[new Date("2016/04/23"),1.23],[new Date("2016/04/24"),1.385],[new Date("2016/04/25"),1.624],[new Date("2016/04/26"),1.634],[new Date("2016/04/27"),1.409],[new Date("2016/04/28"),1.241],[new Date("2016/04/29"),1.577],[new Date("2016/04/30"),1.599],[new Date("2016/05/01"),1.686],[new Date("2016/05/02"),1.474],[new Date("2016/05/03"),1.474],[new Date("2016/05/04"),1.209],[new Date("2016/05/05"),0.708],[new Date("2016/05/06"),0.752],[new Date("2016/05/07"),0.642],[new Date("2016/05/08"),0.769],[new Date("2016/05/09"),0.896],[new Date("2016/05/10"),0.791],[new Date("2016/05/11"),1.494],[new Date("2016/05/12"),1.688],[new Date("2016/05/13"),1.636],[new Date("2016/05/14"),1.676],[new Date("2016/05/15"),1.549],[new Date("2016/05/16"),1.078],[new Date("2016/05/17"),0.76],[new Date("2016/05/18"),0.745],[new Date("2016/05/19"),1.594],[new Date("2016/05/20"),1.546],[new Date("2016/05/21"),1.532],[new Date("2016/05/22"),2.304],[new Date("2016/05/23"),2.646],[new Date("2016/05/24"),2.609],[new Date("2016/05/25"),2.673],[new Date("2016/05/26"),2.126],[new Date("2016/05/27"),2.208],[new Date("2016/05/28"),2.341],[new Date("2016/05/29"),1.777],[new Date("2016/05/30"),0.765],[new Date("2016/05/31"),0.958],[new Date("2016/06/01"),1.003],[new Date("2016/06/02"),0.986],[new Date("2016/06/03"),1.003],[new Date("2016/06/04"),1.569],[new Date("2016/06/05"),2.115],[new Date("2016/06/06"),2.501],[new Date("2016/06/07"),2.316],[new Date("2016/06/08"),2.315],[new Date("2016/06/09"),2.432],[new Date("2016/06/10"),2.42],[new Date("2016/06/11"),1.446],[new Date("2016/06/12"),1.304],[new Date("2016/06/13"),1.117],[new Date("2016/06/14"),1.394],[new Date("2016/06/15"),1.37],[new Date("2016/06/16"),1.175],[new Date("2016/06/17"),1.154],[new Date("2016/06/18"),1.182],[new Date("2016/06/19"),1.569],[new Date("2016/06/20"),1.601],[new Date("2016/06/21"),1.079],[new Date("2016/06/22"),1.75],[new Date("2016/06/23"),1.844],[new Date("2016/06/24"),2.169],[new Date("2016/06/25"),2.213],[new Date("2016/06/26"),1.794],[new Date("2016/06/27"),1.53],[new Date("2016/06/28"),1.52],[new Date("2016/06/29"),1.264],[new Date("2016/06/30"),1.248],[new Date("2016/07/01"),0.672],[new Date("2016/07/02"),0.371],[new Date("2016/07/03"),0.404],[new Date("2016/07/04"),0.377],[new Date("2016/07/05"),0.444],[new Date("2016/07/06"),0.64],[new Date("2016/07/07"),0.865],[new Date("2016/07/08"),0.761],[new Date("2016/07/09"),0.761],[new Date("2016/07/10"),0.812],[new Date("2016/07/11"),0.771],[new Date("2016/07/12"),0.776],[new Date("2016/07/13"),1.14],[new Date("2016/07/14"),1.095],[new Date("2016/07/15"),1.169],[new Date("2016/07/16"),1.327],[new Date("2016/07/17"),1.196],[new Date("2016/07/18"),1.231],[new Date("2016/07/19"),1.47],[new Date("2016/07/20"),1.325],[new Date("2016/07/21"),1.435],[new Date("2016/07/22"),1.576],[new Date("2016/07/23"),1.402],[new Date("2016/07/24"),1.433],[new Date("2016/07/25"),1.173],[new Date("2016/07/26"),1.161],[new Date("2016/07/27"),0.465],[new Date("2016/07/28"),0.575],[new Date("2016/07/29"),1.078],[new Date("2016/07/30"),1.365],[new Date("2016/07/31"),1.724],[new Date("2016/08/01"),1.938],[new Date("2016/08/02"),2.009],[new Date("2016/08/03"),2.094],[new Date("2016/08/04"),2.032],[new Date("2016/08/05"),2.197],[new Date("2016/08/06"),0.757],[new Date("2016/08/07"),0.878],[new Date("2016/08/08"),0.965],[new Date("2016/08/09"),1.985],[new Date("2016/08/10"),1.874],[new Date("2016/08/11"),1.868],[new Date("2016/08/12"),1.637],[new Date("2016/08/13"),1.578],[new Date("2016/08/14"),1.723],[new Date("2016/08/15"),1.727],[new Date("2016/08/16"),1.167],[new Date("2016/08/17"),1.893],[new Date("2016/08/18"),1.922],[new Date("2016/08/19"),1.951],[new Date("2016/08/20"),1.845],[new Date("2016/08/21"),1.845],[new Date("2016/08/22"),1.919],[new Date("2016/08/23"),1.775],[new Date("2016/08/24"),0.551],[new Date("2016/08/25"),1.354],[new Date("2016/08/26"),1.626],[new Date("2016/08/27"),1.578],[new Date("2016/08/28"),1.386],[new Date("2016/08/29"),1.236],[new Date("2016/08/30"),1.528],[new Date("2016/08/31"),1.578],[new Date("2016/09/01"),1.381],[new Date("2016/09/02"),1.19],[new Date("2016/09/03"),1.673],[new Date("2016/09/04"),2.147],[new Date("2016/09/05"),2.174],[new Date("2016/09/06"),2.027],[new Date("2016/09/07"),1.995],[new Date("2016/09/08"),1.976],[new Date("2016/09/09"),1.94],[new Date("2016/09/10"),1.581],[new Date("2016/09/11"),1.176],[new Date("2016/09/12"),1.264],[new Date("2016/09/13"),1.079],[new Date("2016/09/14"),1.073],[new Date("2016/09/15"),0.91],[new Date("2016/09/16"),1.044],[new Date("2016/09/17"),1.075],[new Date("2016/09/18"),1.143],[new Date("2016/09/19"),1.462],[new Date("2016/09/20"),1.281],[new Date("2016/09/21"),1.451],[new Date("2016/09/22"),1.477],[new Date("2016/09/23"),1.537],[new Date("2016/09/24"),1.597],[new Date("2016/09/25"),2.105],[new Date("2016/09/26"),1.794],[new Date("2016/09/27"),1.83],[new Date("2016/09/28"),1.826],[new Date("2016/09/29"),1.787],[new Date("2016/09/30"),1.618],[new Date("2016/10/01"),1.561],[new Date("2016/10/02"),1.089],[new Date("2016/10/03"),1.079],[new Date("2016/10/04"),0.843],[new Date("2016/10/05"),1.134],[new Date("2016/10/06"),1.114],[new Date("2016/10/07"),1.088],[new Date("2016/10/08"),1.244],[new Date("2016/10/09"),0.994],[new Date("2016/10/10"),2.024],[new Date("2016/10/11"),2.106],[new Date("2016/10/12"),1.96],[new Date("2016/10/13"),2.055],[new Date("2016/10/14"),2.08],[new Date("2016/10/15"),1.588],[new Date("2016/10/16"),1.123],[new Date("2016/10/17"),1.082],[new Date("2016/10/18"),1.467],[new Date("2016/10/19"),1.525],[new Date("2016/10/20"),1.474],[new Date("2016/10/21"),2],[new Date("2016/10/22"),2.067],[new Date("2016/10/23"),1.993],[new Date("2016/10/24"),1.686],[new Date("2016/10/25"),1.588],[new Date("2016/10/26"),1.19],[new Date("2016/10/27"),1.241],[new Date("2016/10/28"),1.006],[new Date("2016/10/29"),1.006],[new Date("2016/10/30"),1.324],[new Date("2016/10/31"),1.286],[new Date("2016/11/01"),1.185],[new Date("2016/11/02"),1.371],[new Date("2016/11/03"),1.277],[new Date("2016/11/04"),2.288],[new Date("2016/11/05"),2.277],[new Date("2016/11/06"),2.015],[new Date("2016/11/07"),2.008],[new Date("2016/11/08"),2.343],[new Date("2016/11/09"),2.249],[new Date("2016/11/10"),2.405],[new Date("2016/11/11"),1.112],[new Date("2016/11/12"),1.102],[new Date("2016/11/13"),1.323],[new Date("2016/11/14"),1.298],[new Date("2016/11/15"),1.251],[new Date("2016/11/16"),1.165],[new Date("2016/11/17"),1.141],[new Date("2016/11/18"),1.257],[new Date("2016/11/19"),1.372],[new Date("2016/11/20"),1.885],[new Date("2016/11/21"),1.739],[new Date("2016/11/22"),1.807],[new Date("2016/11/23"),1.332],[new Date("2016/11/24"),1.414],[new Date("2016/11/25"),1.466],[new Date("2016/11/26"),1.539],[new Date("2016/11/27"),1.155],[new Date("2016/11/28"),1.251],[new Date("2016/11/29"),0.839],[new Date("2016/11/30"),0.952],[new Date("2016/12/01"),0.844],[new Date("2016/12/02"),0.887],[new Date("2016/12/03"),1.29],[new Date("2016/12/04"),1.25],[new Date("2016/12/05"),1.102],[new Date("2016/12/06"),1.101],[new Date("2016/12/07"),1.334],[new Date("2016/12/08"),1.265],[new Date("2016/12/09"),1.529],[new Date("2016/12/10"),1.65],[new Date("2016/12/11"),2.156],[new Date("2016/12/12"),2.157],[new Date("2016/12/13"),2.316],[new Date("2016/12/14"),2.327],[new Date("2016/12/15"),2.652],[new Date("2016/12/16"),2.685],[new Date("2016/12/17"),2.538],[new Date("2016/12/18"),1.984],[new Date("2016/12/19"),1.927],[new Date("2016/12/20"),1.071],[new Date("2016/12/21"),1.421],[new Date("2016/12/22"),1.266],[new Date("2016/12/23"),1.013],[new Date("2016/12/24"),1.158],[new Date("2016/12/25"),1.282],[new Date("2016/12/26"),1.348],[new Date("2016/12/27"),1.191],[new Date("2016/12/28"),1.258],[new Date("2016/12/29"),1.226],[new Date("2016/12/30"),1.247],[new Date("2016/12/31"),0.953],[new Date("2017/01/01"),0.824],[new Date("2017/01/02"),0.594],[new Date("2017/01/03"),0.682],[new Date("2017/01/04"),0.603],[new Date("2017/01/05"),0.918],[new Date("2017/01/06"),0.96],[new Date("2017/01/07"),1.213],[new Date("2017/01/08"),1.344],[new Date("2017/01/09"),1.555],[new Date("2017/01/10"),1.497],[new Date("2017/01/11"),1.497],[new Date("2017/01/12"),1.601],[new Date("2017/01/13"),1.574],[new Date("2017/01/14"),1.483],[new Date("2017/01/15"),1.483],[new Date("2017/01/16"),0.931],[new Date("2017/01/17"),0.945],[new Date("2017/01/18"),1.015],[new Date("2017/01/19"),1.045],[new Date("2017/01/20"),1.168],[new Date("2017/01/21"),1.246],[new Date("2017/01/22"),1.255],[new Date("2017/01/23"),1.86],[new Date("2017/01/24"),1.958],[new Date("2017/01/25"),1.973],[new Date("2017/01/26"),1.934],[new Date("2017/01/27"),1.663],[new Date("2017/01/28"),1.377],[new Date("2017/01/29"),1.24],[new Date("2017/01/30"),1.051],[new Date("2017/01/31"),1.116],[new Date("2017/02/01"),1.662],[new Date("2017/02/02"),1.654],[new Date("2017/02/03"),1.637],[new Date("2017/02/04"),1.727],[new Date("2017/02/05"),1.66],[new Date("2017/02/06"),2.246],[new Date("2017/02/07"),2.225],[new Date("2017/02/08"),1.518],[new Date("2017/02/09"),1.732],[new Date("2017/02/10"),1.732],[new Date("2017/02/11"),1.778],[new Date("2017/02/12"),1.687],[new Date("2017/02/13"),1.29],[new Date("2017/02/14"),1.497],[new Date("2017/02/15"),1.611],[new Date("2017/02/16"),1.39],[new Date("2017/02/17"),1.389],[new Date("2017/02/18"),1.256],[new Date("2017/02/19"),1.445],[new Date("2017/02/20"),1.31],[new Date("2017/02/21"),0.954],[new Date("2017/02/22"),0.972],[new Date("2017/02/23"),0.956],[new Date("2017/02/24"),1.236],[new Date("2017/02/25"),1.523],[new Date("2017/02/26"),1.678],[new Date("2017/02/27"),1.72],[new Date("2017/02/28"),1.515],[new Date("2017/03/01"),1.348],[new Date("2017/03/02"),1.312],[new Date("2017/03/03"),1.304],[new Date("2017/03/04"),1.61],[new Date("2017/03/05"),1.047],[new Date("2017/03/06"),1.064],[new Date("2017/03/07"),1.064],[new Date("2017/03/08"),1.08],[new Date("2017/03/09"),0.934],[new Date("2017/03/10"),1.031],[new Date("2017/03/11"),0.631],[new Date("2017/03/12"),0.697],[new Date("2017/03/13"),0.626],[new Date("2017/03/14"),0.673],[new Date("2017/03/15"),0.673],[new Date("2017/03/16"),0.675],[new Date("2017/03/17"),0.647],[new Date("2017/03/18"),0.697],[new Date("2017/03/19"),0.882],[new Date("2017/03/20"),1.171],[new Date("2017/03/21"),1.216],[new Date("2017/03/22"),1.201],[new Date("2017/03/23"),1.21],[new Date("2017/03/24"),1.544],[new Date("2017/03/25"),1.83],[new Date("2017/03/26"),1.83],[new Date("2017/03/27"),1.939],[new Date("2017/03/28"),1.908],[new Date("2017/03/29"),1.955],[new Date("2017/03/30"),2.064],[new Date("2017/03/31"),1.81],[new Date("2017/04/01"),1.834],[new Date("2017/04/02"),1.701],[new Date("2017/04/03"),1.936],[new Date("2017/04/04"),2.309],[new Date("2017/04/05"),2.373],[new Date("2017/04/06"),2.246],[new Date("2017/04/07"),2.229],[new Date("2017/04/08"),2.111],[new Date("2017/04/09"),2.119],[new Date("2017/04/10"),1.801],[new Date("2017/04/11"),1.261],[new Date("2017/04/12"),1.295],[new Date("2017/04/13"),1.812],[new Date("2017/04/14"),1.695],[new Date("2017/04/15"),1.649],[new Date("2017/04/16"),1.521],[new Date("2017/04/17"),1.547],[new Date("2017/04/18"),1.059],[new Date("2017/04/19"),1.063],[new Date("2017/04/20"),0.611],[new Date("2017/04/21"),1.147],[new Date("2017/04/22"),1.13],[new Date("2017/04/23"),1.179],[new Date("2017/04/24"),1.701],[new Date("2017/04/25"),1.709],[new Date("2017/04/26"),1.749],[new Date("2017/04/27"),1.689],[new Date("2017/04/28"),1.459],[new Date("2017/04/29"),1.91],[new Date("2017/04/30"),1.896],[new Date("2017/05/01"),1.241],[new Date("2017/05/02"),1.27],[new Date("2017/05/03"),1.61],[new Date("2017/05/04"),1.785],[new Date("2017/05/05"),2.012],[new Date("2017/05/06"),1.928],[new Date("2017/05/07"),2.057],[new Date("2017/05/08"),2.305],[new Date("2017/05/09"),2.301],[new Date("2017/05/10"),1.953],[new Date("2017/05/11"),2.148],[new Date("2017/05/12"),1.626],[new Date("2017/05/13"),1.553],[new Date("2017/05/14"),1.52],[new Date("2017/05/15"),1.317],[new Date("2017/05/16"),1.709],[new Date("2017/05/17"),1.714],[new Date("2017/05/18"),1.542],[new Date("2017/05/19"),1.61],[new Date("2017/05/20"),1.665],[new Date("2017/05/21"),1.636],[new Date("2017/05/22"),1.44],[new Date("2017/05/23"),1.171],[new Date("2017/05/24"),1.171],[new Date("2017/05/25"),0.989],[new Date("2017/05/26"),0.959],[new Date("2017/05/27"),1.01],[new Date("2017/05/28"),0.923],[new Date("2017/05/29"),0.774],[new Date("2017/05/30"),0.997],[new Date("2017/05/31"),0.936],[new Date("2017/06/01"),0.972],[new Date("2017/06/02"),1.168],[new Date("2017/06/03"),1.508],[new Date("2017/06/04"),1.518],[new Date("2017/06/05"),1.375],[new Date("2017/06/06"),1.41],[new Date("2017/06/07"),1.412],[new Date("2017/06/08"),1.386],[new Date("2017/06/09"),1.266],[new Date("2017/06/10"),1.053],[new Date("2017/06/11"),1.115],[new Date("2017/06/12"),1.048],[new Date("2017/06/13"),1.167],[new Date("2017/06/14"),1.014],[new Date("2017/06/15"),0.619],[new Date("2017/06/16"),0.564],[new Date("2017/06/17"),0.519],[new Date("2017/06/18"),0.518],[new Date("2017/06/19"),0.579],[new Date("2017/06/20"),0.703],[new Date("2017/06/21"),0.703],[new Date("2017/06/22"),0.658],[new Date("2017/06/23"),0.976],[new Date("2017/06/24"),0.978],[new Date("2017/06/25"),1.638],[new Date("2017/06/26"),1.551],[new Date("2017/06/27"),1.627],[new Date("2017/06/28"),1.826],[new Date("2017/06/29"),2.23],[new Date("2017/06/30"),2.112],[new Date("2017/07/01"),2.406],[new Date("2017/07/02"),2.679],[new Date("2017/07/03"),2.785],[new Date("2017/07/04"),2.503],[new Date("2017/07/05"),2.516],[new Date("2017/07/06"),1.536],[new Date("2017/07/07"),1.597],[new Date("2017/07/08"),1.604],[new Date("2017/07/09"),1.315],[new Date("2017/07/10"),1.942],[new Date("2017/07/11"),6.815],[new Date("2017/07/12"),6.685],[new Date("2017/07/13"),6.522],[new Date("2017/07/14"),6.65],[new Date("2017/07/15"),7.109],[new Date("2017/07/16"),6.894],[new Date("2017/07/17"),6.987],[new Date("2017/07/18"),2.025],[new Date("2017/07/19"),1.706],[new Date("2017/07/20"),1.766],[new Date("2017/07/21"),1.673],[new Date("2017/07/22"),0.759],[new Date("2017/07/23"),0.926],[new Date("2017/07/24"),1.002],[new Date("2017/07/25"),1.154],[new Date("2017/07/26"),1.199],[new Date("2017/07/27"),1.211],[new Date("2017/07/28"),1.253],[new Date("2017/07/29"),1.248],[new Date("2017/07/30"),1.127],[new Date("2017/07/31"),0.504],[new Date("2017/08/01"),0.498],[new Date("2017/08/02"),0.482],[new Date("2017/08/03"),0.733],[new Date("2017/08/04"),1.394],[new Date("2017/08/05"),1.691],[new Date("2017/08/06"),1.796],[new Date("2017/08/07"),1.748],[new Date("2017/08/08"),1.767],[new Date("2017/08/09"),1.962],[new Date("2017/08/10"),2.068],[new Date("2017/08/11"),1.763],[new Date("2017/08/12"),1.329],[new Date("2017/08/13"),1.329],[new Date("2017/08/14"),1.438],[new Date("2017/08/15"),1.083],[new Date("2017/08/16"),1.213],[new Date("2017/08/17"),1.991],[new Date("2017/08/18"),2.006],[new Date("2017/08/19"),1.933],[new Date("2017/08/20"),2.126],[new Date("2017/08/21"),2.708],[new Date("2017/08/22"),4.878],[new Date("2017/08/23"),5.097],[new Date("2017/08/24"),4.984],[new Date("2017/08/25"),4.918],[new Date("2017/08/26"),4.36],[new Date("2017/08/27"),4.951],[new Date("2017/08/28"),5.077],[new Date("2017/08/29"),4.429],[new Date("2017/08/30"),4.6],[new Date("2017/08/31"),4.341],[new Date("2017/09/01"),3.554],[new Date("2017/09/02"),1.794],[new Date("2017/09/03"),1.795],[new Date("2017/09/04"),0.987],[new Date("2017/09/05"),1.185],[new Date("2017/09/06"),1.219],[new Date("2017/09/07"),1.21],[new Date("2017/09/08"),1.214],[new Date("2017/09/09"),1.184],[new Date("2017/09/10"),1.781],[new Date("2017/09/11"),1.776],[new Date("2017/09/12"),1.649],[new Date("2017/09/13"),1.768],[new Date("2017/09/14"),1.762],[new Date("2017/09/15"),1.784],[new Date("2017/09/16"),1.784],[new Date("2017/09/17"),0.639],[new Date("2017/09/18"),2.392],[new Date("2017/09/19"),2.325],[new Date("2017/09/20"),3.182],[new Date("2017/09/21"),3.202],[new Date("2017/09/22"),3.036],[new Date("2017/09/23"),3.003],[new Date("2017/09/24"),2.716],[new Date("2017/09/25"),2.769],[new Date("2017/09/26"),2.698],[new Date("2017/09/27"),2.079],[new Date("2017/09/28"),2.1],[new Date("2017/09/29"),2.229],[new Date("2017/09/30"),2.163],[new Date("2017/10/01"),2.336],[new Date("2017/10/02"),1.976],[new Date("2017/10/03"),2.239],[new Date("2017/10/04"),2.438],[new Date("2017/10/05"),2.518],[new Date("2017/10/06"),2.366],[new Date("2017/10/07"),2.421],[new Date("2017/10/08"),2.519],[new Date("2017/10/09"),2.531],[new Date("2017/10/10"),2.275],[new Date("2017/10/11"),2.164],[new Date("2017/10/12"),1.337],[new Date("2017/10/13"),1.684],[new Date("2017/10/14"),1.776],[new Date("2017/10/15"),2.059],[new Date("2017/10/16"),2.195],[new Date("2017/10/17"),2.219],[new Date("2017/10/18"),2.061],[new Date("2017/10/19"),2.176],[new Date("2017/10/20"),1.798],[new Date("2017/10/21"),1.445],[new Date("2017/10/22"),1.245],[new Date("2017/10/23"),1.229],[new Date("2017/10/24"),1.22],[new Date("2017/10/25"),0.99],[new Date("2017/10/26"),1.182],[new Date("2017/10/27"),4.734],[new Date("2017/10/28"),6.542],[new Date("2017/10/29"),6.344],[new Date("2017/10/30"),6.172],[new Date("2017/10/31"),5.982],[new Date("2017/11/01"),5.658],[new Date("2017/11/02"),5.096],[new Date("2017/11/03"),4.331],[new Date("2017/11/04"),2.051],[new Date("2017/11/05"),1.899],[new Date("2017/11/06"),1.88],[new Date("2017/11/07"),2.088],[new Date("2017/11/08"),1.991],[new Date("2017/11/09"),1.972],[new Date("2017/11/10"),1.811],[new Date("2017/11/11"),5.671],[new Date("2017/11/12"),7.172],[new Date("2017/11/13"),7.254],[new Date("2017/11/14"),6.875],[new Date("2017/11/15"),7.002],[new Date("2017/11/16"),6.985],[new Date("2017/11/17"),7.54],[new Date("2017/11/18"),5.855],[new Date("2017/11/19"),1.723],[new Date("2017/11/20"),1.983],[new Date("2017/11/21"),1.53],[new Date("2017/11/22"),1.575],[new Date("2017/11/23"),1.552],[new Date("2017/11/24"),1.542],[new Date("2017/11/25"),1.093],[new Date("2017/11/26"),1.12],[new Date("2017/11/27"),1.02],[new Date("2017/11/28"),0.77],[new Date("2017/11/29"),0.91],[new Date("2017/11/30"),0.955],[new Date("2017/12/01"),1.056],[new Date("2017/12/02"),0.997],[new Date("2017/12/03"),0.854],[new Date("2017/12/04"),0.942],[new Date("2017/12/05"),0.709],[new Date("2017/12/06"),0.83],[new Date("2017/12/07"),1.21],[new Date("2017/12/08"),1.299],[new Date("2017/12/09"),1.253],[new Date("2017/12/10"),1.261],[new Date("2017/12/11"),1.187],[new Date("2017/12/12"),1.196],[new Date("2017/12/13"),1.155],[new Date("2017/12/14"),1.144],[new Date("2017/12/15"),0.979],[new Date("2017/12/16"),0.974],[new Date("2017/12/17"),1.009],[new Date("2017/12/18"),1.029],[new Date("2017/12/19"),1.688],[new Date("2017/12/20"),2.2],[new Date("2017/12/21"),2.48],[new Date("2017/12/22"),2.416],[new Date("2017/12/23"),2.388],[new Date("2017/12/24"),1.901],[new Date("2017/12/25"),1.135],[new Date("2017/12/26"),1.135],[new Date("2017/12/27"),1.263],[new Date("2017/12/28"),1.037],[new Date("2017/12/29"),1.257],[new Date("2017/12/30"),1.159],[new Date("2017/12/31"),1.299],[new Date("2018/01/01"),0.956],[new Date("2018/01/02"),0.926],[new Date("2018/01/03"),0.924],[new Date("2018/01/04"),0.871],[new Date("2018/01/05"),1.13],[new Date("2018/01/06"),1.057],[new Date("2018/01/07"),1.053],[new Date("2018/01/08"),1.052],[new Date("2018/01/09"),0.985],[new Date("2018/01/10"),0.986],[new Date("2018/01/11"),1.407],[new Date("2018/01/12"),0.934],[new Date("2018/01/13"),1.269],[new Date("2018/01/14"),1.349],[new Date("2018/01/15"),1.501],[new Date("2018/01/16"),1.511],[new Date("2018/01/17"),1.515],[new Date("2018/01/18"),1.146],[new Date("2018/01/19"),0.942],[new Date("2018/01/20"),0.989],[new Date("2018/01/21"),1.164],[new Date("2018/01/22"),0.832],[new Date("2018/01/23"),0.684],[new Date("2018/01/24"),0.64],[new Date("2018/01/25"),0.882],[new Date("2018/01/26"),1.079],[new Date("2018/01/27"),1.138],[new Date("2018/01/28"),0.904],[new Date("2018/01/29"),1.09],[new Date("2018/01/30"),0.919],[new Date("2018/01/31"),2.274],[new Date("2018/02/01"),2.29],[new Date("2018/02/02"),2.399],[new Date("2018/02/03"),2.404],[new Date("2018/02/04"),2.596],[new Date("2018/02/05"),2.783],[new Date("2018/02/06"),2.799],[new Date("2018/02/07"),1.476],[new Date("2018/02/08"),2.167],[new Date("2018/02/09"),2.396],[new Date("2018/02/10"),2.439],[new Date("2018/02/11"),2.166],[new Date("2018/02/12"),1.776],[new Date("2018/02/13"),1.652],[new Date("2018/02/14"),2.031],[new Date("2018/02/15"),2.031],[new Date("2018/02/16"),1.814],[new Date("2018/02/17"),1.74],[new Date("2018/02/18"),1.742],[new Date("2018/02/19"),1.713],[new Date("2018/02/20"),1.801],[new Date("2018/02/21"),1.616],[new Date("2018/02/22"),1.085],[new Date("2018/02/23"),1.121],[new Date("2018/02/24"),1.175],[new Date("2018/02/25"),1.328],[new Date("2018/02/26"),1.394],[new Date("2018/02/27"),1.309],[new Date("2018/02/28"),1.127],[new Date("2018/03/01"),1.219],[new Date("2018/03/02"),1.175],[new Date("2018/03/03"),1.313],[new Date("2018/03/04"),1.312],[new Date("2018/03/05"),1.102],[new Date("2018/03/06"),1.103],[new Date("2018/03/07"),1.096],[new Date("2018/03/08"),1.07],[new Date("2018/03/09"),1.188],[new Date("2018/03/10"),0.884],[new Date("2018/03/11"),0.874],[new Date("2018/03/12"),0.941],[new Date("2018/03/13"),0.956],[new Date("2018/03/14"),1.025],[new Date("2018/03/15"),0.937],[new Date("2018/03/16"),0.963],[new Date("2018/03/17"),0.779],[new Date("2018/03/18"),0.778],[new Date("2018/03/19"),0.667],[new Date("2018/03/20"),1.328],[new Date("2018/03/21"),1.349],[new Date("2018/03/22"),1.356],[new Date("2018/03/23"),1.431],[new Date("2018/03/24"),1.523],[new Date("2018/03/25"),1.546],[new Date("2018/03/26"),1.463],[new Date("2018/03/27"),1.166],[new Date("2018/03/28"),1.211],[new Date("2018/03/29"),1.282],[new Date("2018/03/30"),1.278],[new Date("2018/03/31"),1.586],[new Date("2018/04/01"),1.647],[new Date("2018/04/02"),1.686],[new Date("2018/04/03"),1.79],[new Date("2018/04/04"),1.588],[new Date("2018/04/05"),1.597],[new Date("2018/04/06"),1.655],[new Date("2018/04/07"),1.425],[new Date("2018/04/08"),1.418],[new Date("2018/04/09"),1.477],[new Date("2018/04/10"),1.487],[new Date("2018/04/11"),1.438],[new Date("2018/04/12"),1.443],[new Date("2018/04/13"),1.03],[new Date("2018/04/14"),1.211],[new Date("2018/04/15"),1.231],[new Date("2018/04/16"),1.359],[new Date("2018/04/17"),1.336],[new Date("2018/04/18"),1.327],[new Date("2018/04/19"),1.598],[new Date("2018/04/20"),1.785],[new Date("2018/04/21"),1.561],[new Date("2018/04/22"),1.541],[new Date("2018/04/23"),1.345],[new Date("2018/04/24"),1.332],[new Date("2018/04/25"),2.206],[new Date("2018/04/26"),1.881],[new Date("2018/04/27"),1.824],[new Date("2018/04/28"),1.955],[new Date("2018/04/29"),1.92],[new Date("2018/04/30"),1.947],[new Date("2018/05/01"),1.93],[new Date("2018/05/02"),1.461],[new Date("2018/05/03"),1.459],[new Date("2018/05/04"),1.509],[new Date("2018/05/05"),1.105],[new Date("2018/05/06"),1.229],[new Date("2018/05/07"),1.184],[new Date("2018/05/08"),1.105],[new Date("2018/05/09"),1.241],[new Date("2018/05/10"),1.268],[new Date("2018/05/11"),1.65],[new Date("2018/05/12"),1.725],[new Date("2018/05/13"),1.636],[new Date("2018/05/14"),1.823],[new Date("2018/05/15"),1.786],[new Date("2018/05/16"),2.136],[new Date("2018/05/17"),2.261],[new Date("2018/05/18"),1.948],[new Date("2018/05/19"),1.814],[new Date("2018/05/20"),1.818],[new Date("2018/05/21"),1.625],[new Date("2018/05/22"),1.609],[new Date("2018/05/23"),1.225],[new Date("2018/05/24"),0.801],[new Date("2018/05/25"),1.213],[new Date("2018/05/26"),1.248],[new Date("2018/05/27"),1.113],[new Date("2018/05/28"),1.116],[new Date("2018/05/29"),1.416],[new Date("2018/05/30"),1.552],[new Date("2018/05/31"),1.382],[new Date("2018/06/01"),1.278],[new Date("2018/06/02"),1.326],[new Date("2018/06/03"),1.32],[new Date("2018/06/04"),1.537],[new Date("2018/06/05"),0.956],[new Date("2018/06/06"),1.255],[new Date("2018/06/07"),1.514],[new Date("2018/06/08"),1.615],[new Date("2018/06/09"),1.729],[new Date("2018/06/10"),2.202],[new Date("2018/06/11"),1.7],[new Date("2018/06/12"),0.97],[new Date("2018/06/13"),0.922],[new Date("2018/06/14"),1.091],[new Date("2018/06/15"),1.205],[new Date("2018/06/16"),1.553],[new Date("2018/06/17"),1.043],[new Date("2018/06/18"),0.979],[new Date("2018/06/19"),0.856],[new Date("2018/06/20"),0.555],[new Date("2018/06/21"),0.676],[new Date("2018/06/22"),0.723],[new Date("2018/06/23"),0.664],[new Date("2018/06/24"),0.798],[new Date("2018/06/25"),0.792],[new Date("2018/06/26"),0.98],[new Date("2018/06/27"),2.263],[new Date("2018/06/28"),2.131],[new Date("2018/06/29"),2.131],[new Date("2018/06/30"),2.107],[new Date("2018/07/01"),1.802],[new Date("2018/07/02"),1.684],[new Date("2018/07/03"),2.301],[new Date("2018/07/04"),1.97],[new Date("2018/07/05"),1.742],[new Date("2018/07/06"),1.939],[new Date("2018/07/07"),2.111],[new Date("2018/07/08"),2.249],[new Date("2018/07/09"),2.268],[new Date("2018/07/10"),1.407],[new Date("2018/07/11"),1.379],[new Date("2018/07/12"),1.308],[new Date("2018/07/13"),1.147],[new Date("2018/07/14"),1.13],[new Date("2018/07/15"),0.813],[new Date("2018/07/16"),1.388],[new Date("2018/07/17"),1.663],[new Date("2018/07/18"),2.274],[new Date("2018/07/19"),2.585],[new Date("2018/07/20"),2.61],[new Date("2018/07/21"),2.55],[new Date("2018/07/22"),2.677],[new Date("2018/07/23"),1.598],[new Date("2018/07/24"),1.598],[new Date("2018/07/25"),1.631],[new Date("2018/07/26"),1.597],[new Date("2018/07/27"),1.563],[new Date("2018/07/28"),1.216],[new Date("2018/07/29"),1.055],[new Date("2018/07/30"),1.706],[new Date("2018/07/31"),1.773],[new Date("2018/08/01"),1.551],[new Date("2018/08/02"),1.449],[new Date("2018/08/03"),1.431],[new Date("2018/08/04"),1.65],[new Date("2018/08/05"),1.541],[new Date("2018/08/06"),1.673],[new Date("2018/08/07"),1.646],[new Date("2018/08/08"),1.635],[new Date("2018/08/09"),1.656],[new Date("2018/08/10"),1.795],[new Date("2018/08/11"),1.707],[new Date("2018/08/12"),1.691],[new Date("2018/08/13"),1.078],[new Date("2018/08/14"),1.48],[new Date("2018/08/15"),1.498],[new Date("2018/08/16"),1.46],[new Date("2018/08/17"),1.221],[new Date("2018/08/18"),1.045],[new Date("2018/08/19"),1.092],[new Date("2018/08/20"),1.092],[new Date("2018/08/21"),0.711],[new Date("2018/08/22"),0.692],[new Date("2018/08/23"),0.665],[new Date("2018/08/24"),0.715],[new Date("2018/08/25"),0.917],[new Date("2018/08/26"),1.352],[new Date("2018/08/27"),1.827],[new Date("2018/08/28"),1.797],[new Date("2018/08/29"),1.938],[new Date("2018/08/30"),1.929],[new Date("2018/08/31"),1.891],[new Date("2018/09/01"),1.566],[new Date("2018/09/02"),1.498],[new Date("2018/09/03"),0.761],[new Date("2018/09/04"),1.375],[new Date("2018/09/05"),1.506],[new Date("2018/09/06"),1.447],[new Date("2018/09/07"),1.392],[new Date("2018/09/08"),1.377],[new Date("2018/09/09"),1.66],[new Date("2018/09/10"),1.729],[new Date("2018/09/11"),1.353],[new Date("2018/09/12"),1.345],[new Date("2018/09/13"),1.35],[new Date("2018/09/14"),1.628],[new Date("2018/09/15"),1.653],[new Date("2018/09/16"),1.427],[new Date("2018/09/17"),1.427],[new Date("2018/09/18"),1.425],[new Date("2018/09/19"),1.047],[new Date("2018/09/20"),1.168],[new Date("2018/09/21"),0.982],[new Date("2018/09/22"),1.063],[new Date("2018/09/23"),0.991],[new Date("2018/09/24"),0.659],[new Date("2018/09/25"),0.87],[new Date("2018/09/26"),1.085],[new Date("2018/09/27"),1.125],[new Date("2018/09/28"),1.102],[new Date("2018/09/29"),1.084],[new Date("2018/09/30"),1.204],[new Date("2018/10/01"),1.208],[new Date("2018/10/02"),1.193],[new Date("2018/10/03"),1.085],[new Date("2018/10/04"),1.019],[new Date("2018/10/05"),1.455],[new Date("2018/10/06"),1.85],[new Date("2018/10/07"),1.547],[new Date("2018/10/08"),1.234],[new Date("2018/10/09"),1.3],[new Date("2018/10/10"),1.282],[new Date("2018/10/11"),1.548],[new Date("2018/10/12"),1.517],[new Date("2018/10/13"),1.26],[new Date("2018/10/14"),2.046],[new Date("2018/10/15"),2.388],[new Date("2018/10/16"),2.338],[new Date("2018/10/17"),2.322],[new Date("2018/10/18"),2.051],[new Date("2018/10/19"),2.054],[new Date("2018/10/20"),2.068],[new Date("2018/10/21"),1.097],[new Date("2018/10/22"),0.838],[new Date("2018/10/23"),0.93],[new Date("2018/10/24"),2.136],[new Date("2018/10/25"),2.139],[new Date("2018/10/26"),2.143],[new Date("2018/10/27"),2.135],[new Date("2018/10/28"),2.137],[new Date("2018/10/29"),2],[new Date("2018/10/30"),2],[new Date("2018/10/31"),1.185],[new Date("2018/11/01"),1.137],[new Date("2018/11/02"),1.137],[new Date("2018/11/03"),1.032],[new Date("2018/11/04"),1.813],[new Date("2018/11/05"),1.821],[new Date("2018/11/06"),2.053],[new Date("2018/11/07"),1.906],[new Date("2018/11/08"),1.981],[new Date("2018/11/09"),1.947],[new Date("2018/11/10"),1.138],[new Date("2018/11/11"),1.361],[new Date("2018/11/12"),1.262],[new Date("2018/11/13"),1.455],[new Date("2018/11/14"),1.481],[new Date("2018/11/15"),1.332],[new Date("2018/11/16"),1.349],[new Date("2018/11/17"),1.519],[new Date("2018/11/18"),1.423],[new Date("2018/11/19"),1.29],[new Date("2018/11/20"),1.126],[new Date("2018/11/21"),2.11],[new Date("2018/11/22"),2.116],[new Date("2018/11/23"),2.113],[new Date("2018/11/24"),2.053],[new Date("2018/11/25"),2.058],[new Date("2018/11/26"),2.281],[new Date("2018/11/27"),2.264],[new Date("2018/11/28"),1.701],[new Date("2018/11/29"),2.285],[new Date("2018/11/30"),2.814],[new Date("2018/12/01"),2.3],[new Date("2018/12/02"),2.117],[new Date("2018/12/03"),2.098],[new Date("2018/12/04"),2.359],[new Date("2018/12/05"),2.562],[new Date("2018/12/06"),2.513],[new Date("2018/12/07"),1.799],[new Date("2018/12/08"),1.814],[new Date("2018/12/09"),1.626],[new Date("2018/12/10"),1.325],[new Date("2018/12/11"),1.129],[new Date("2018/12/12"),1.143],[new Date("2018/12/13"),1.011],[new Date("2018/12/14"),1.256],[new Date("2018/12/15"),1.653],[new Date("2018/12/16"),1.977],[new Date("2018/12/17"),2.434],[new Date("2018/12/18"),2.395],[new Date("2018/12/19"),2.255],[new Date("2018/12/20"),2.22],[new Date("2018/12/21"),2.183],[new Date("2018/12/22"),2.654],[new Date("2018/12/23"),2.215],[new Date("2018/12/24"),2.165],[new Date("2018/12/25"),1.761],[new Date("2018/12/26"),1.747],[new Date("2018/12/27"),1.451],[new Date("2018/12/28"),0.963],[new Date("2018/12/29"),1.443],[new Date("2018/12/30"),1.443],[new Date("2018/12/31"),1.417],[new Date("2019/01/01"),1.491],[new Date("2019/01/02"),1.524],[new Date("2019/01/03"),1.349],[new Date("2019/01/04"),1.248],[new Date("2019/01/05"),0.994],[new Date("2019/01/06"),0.791],[new Date("2019/01/07"),0.907],[new Date("2019/01/08"),1.191],[new Date("2019/01/09"),1.28],[new Date("2019/01/10"),1.283],[new Date("2019/01/11"),1.293],[new Date("2019/01/12"),1.401],[new Date("2019/01/13"),1.49],[new Date("2019/01/14"),1.415],[new Date("2019/01/15"),1.407],[new Date("2019/01/16"),1.194],[new Date("2019/01/17"),1.14],[new Date("2019/01/18"),0.965],[new Date("2019/01/19"),0.968],[new Date("2019/01/20"),1.421],[new Date("2019/01/21"),1.442],[new Date("2019/01/22"),1.478],[new Date("2019/01/23"),1.498],[new Date("2019/01/24"),1.536],[new Date("2019/01/25"),1.536],[new Date("2019/01/26"),1.382],[new Date("2019/01/27"),1.349],[new Date("2019/01/28"),1.312],[new Date("2019/01/29"),1.005],[new Date("2019/01/30"),1.124],[new Date("2019/01/31"),0.919],[new Date("2019/02/01"),1.044],[new Date("2019/02/02"),1.028],[new Date("2019/02/03"),1.003],[new Date("2019/02/04"),1.004],[new Date("2019/02/05"),1.006],[new Date("2019/02/06"),1.052],[new Date("2019/02/07"),1.404],[new Date("2019/02/08"),1.456],[new Date("2019/02/09"),1.39],[new Date("2019/02/10"),1.326],[new Date("2019/02/11"),1.356],[new Date("2019/02/12"),1.898],[new Date("2019/02/13"),1.798],[new Date("2019/02/14"),1.42],[new Date("2019/02/15"),1.395],[new Date("2019/02/16"),1.395],[new Date("2019/02/17"),1.64],[new Date("2019/02/18"),1.74],[new Date("2019/02/19"),1.48],[new Date("2019/02/20"),1.713],[new Date("2019/02/21"),2.28],[new Date("2019/02/22"),2.238],[new Date("2019/02/23"),2.226],[new Date("2019/02/24"),2.116],[new Date("2019/02/25"),1.997],[new Date("2019/02/26"),2.091],[new Date("2019/02/27"),1.979],[new Date("2019/02/28"),1.151],[new Date("2019/03/01"),1.174],[new Date("2019/03/02"),1.422],[new Date("2019/03/03"),1.326],[new Date("2019/03/04"),1.414],[new Date("2019/03/05"),1.229],[new Date("2019/03/06"),1.532],[new Date("2019/03/07"),1.478],[new Date("2019/03/08"),1.103],[new Date("2019/03/09"),1.002],[new Date("2019/03/10"),0.971],[new Date("2019/03/11"),0.971],[new Date("2019/03/12"),0.854],[new Date("2019/03/13"),0.548],[new Date("2019/03/14"),0.884],[new Date("2019/03/15"),1.015],[new Date("2019/03/16"),1.283],[new Date("2019/03/17"),1.139],[new Date("2019/03/18"),1.213],[new Date("2019/03/19"),1.431],[new Date("2019/03/20"),0.929],[new Date("2019/03/21"),1.161],[new Date("2019/03/22"),1.157],[new Date("2019/03/23"),1.25],[new Date("2019/03/24"),1.192],[new Date("2019/03/25"),1.206],[new Date("2019/03/26"),1.18],[new Date("2019/03/27"),1.009],[new Date("2019/03/28"),0.989],[new Date("2019/03/29"),0.719],[new Date("2019/03/30"),0.787],[new Date("2019/03/31"),0.765],[new Date("2019/04/01"),0.78],[new Date("2019/04/02"),0.913],[new Date("2019/04/03"),0.881],[new Date("2019/04/04"),0.883],[new Date("2019/04/05"),1.115],[new Date("2019/04/06"),1.115],[new Date("2019/04/07"),1.093],[new Date("2019/04/08"),0.98],[new Date("2019/04/09"),1.036],[new Date("2019/04/10"),1.068],[new Date("2019/04/11"),1.203],[new Date("2019/04/12"),1.077],[new Date("2019/04/13"),1.162],[new Date("2019/04/14"),1.728],[new Date("2019/04/15"),1.701],[new Date("2019/04/16"),1.62],[new Date("2019/04/17"),1.601],[new Date("2019/04/18"),1.448],[new Date("2019/04/19"),1.467],[new Date("2019/04/20"),1.533],[new Date("2019/04/21"),1.251],[new Date("2019/04/22"),1.385],[new Date("2019/04/23"),2.165],[new Date("2019/04/24"),2.415],[new Date("2019/04/25"),2.385],[new Date("2019/04/26"),2.375],[new Date("2019/04/27"),2.307],[new Date("2019/04/28"),2.324],[new Date("2019/04/29"),2.42],[new Date("2019/04/30"),1.367],[new Date("2019/05/01"),1.515],[new Date("2019/05/02"),1.816],[new Date("2019/05/03"),1.809],[new Date("2019/05/04"),1.99],[new Date("2019/05/05"),2.361],[new Date("2019/05/06"),2.288],[new Date("2019/05/07"),2.555],[new Date("2019/05/08"),2.324],[new Date("2019/05/09"),1.618],[new Date("2019/05/10"),1.714],[new Date("2019/05/11"),1.741],[new Date("2019/05/12"),1.898],[new Date("2019/05/13"),2.178],[new Date("2019/05/14"),1.955],[new Date("2019/05/15"),1.939],[new Date("2019/05/16"),1.927],[new Date("2019/05/17"),1.407],[new Date("2019/05/18"),0.753],[new Date("2019/05/19"),0.832],[new Date("2019/05/20"),0.691],[new Date("2019/05/21"),0.688],[new Date("2019/05/22"),0.817],[new Date("2019/05/23"),0.634],[new Date("2019/05/24"),0.592],[new Date("2019/05/25"),1.014],[new Date("2019/05/26"),1.041],[new Date("2019/05/27"),1.111],[new Date("2019/05/28"),1.121],[new Date("2019/05/29"),1.223],[new Date("2019/05/30"),1.221],[new Date("2019/05/31"),2.629],[new Date("2019/06/01"),2.54],[new Date("2019/06/02"),2.726],[new Date("2019/06/03"),3.048],[new Date("2019/06/04"),2.926],[new Date("2019/06/05"),2.685],[new Date("2019/06/06"),2.638],[new Date("2019/06/07"),2.195],[new Date("2019/06/08"),2.465],[new Date("2019/06/09"),2.384],[new Date("2019/06/10"),1.71],[new Date("2019/06/11"),1.723],[new Date("2019/06/12"),1.819],[new Date("2019/06/13"),1.741],[new Date("2019/06/14"),1.958],[new Date("2019/06/15"),1.422],[new Date("2019/06/16"),1.719],[new Date("2019/06/17"),1.714],[new Date("2019/06/18"),1.941],[new Date("2019/06/19"),2.088],[new Date("2019/06/20"),2.113],[new Date("2019/06/21"),2.05],[new Date("2019/06/22"),2.057],[new Date("2019/06/23"),2.262],[new Date("2019/06/24"),2.171],[new Date("2019/06/25"),2.203],[new Date("2019/06/26"),2.057]]

==> data/block_gen_variance.txt <==
[[new Date("2009/01/09"),null],[new Date("2009/01/10"),null],[new Date("2009/01/11"),null],[new Date("2009/01/12"),null],[new Date("2009/01/13"),null],[new Date("2009/01/14"),null],[new Date("2009/01/15"),965.871],[new Date("2009/01/16"),16.322],[new Date("2009/01/17"),2.737],[new Date("2009/01/18"),1.855],[new Date("2009/01/19"),0.802],[new Date("2009/01/20"),0.723],[new Date("2009/01/21"),0.634],[new Date("2009/01/22"),1.08],[new Date("2009/01/23"),2.582],[new Date("2009/01/24"),8.646],[new Date("2009/01/25"),12.611],[new Date("2009/01/26"),13.435],[new Date("2009/01/27"),13.945],[new Date("2009/01/28"),13.769],[new Date("2009/01/29"),12.388],[new Date("2009/01/30"),8.629],[new Date("2009/01/31"),5.739],[new Date("2009/02/01"),2.234],[new Date("2009/02/02"),1.674],[new Date("2009/02/03"),0.92],[new Date("2009/02/04"),0.738],[new Date("2009/02/05"),0.723],[new Date("2009/02/06"),0.64],[new Date("2009/02/07"),0.495],[new Date("2009/02/08"),0.281],[new Date("2009/02/09"),0.318],[new Date("2009/02/10"),0.246],[new Date("2009/02/11"),0.208],[new Date("2009/02/12"),0.294],[new Date("2009/02/13"),0.275],[new Date("2009/02/14"),0.344],[new Date("2009/02/15"),0.324],[new Date("2009/02/16"),0.293],[new Date("2009/02/17"),0.352],[new Date("2009/02/18"),0.32],[new Date("2009/02/19"),0.293],[new Date("2009/02/20"),0.296],[new Date("2009/02/21"),0.186],[new Date("2009/02/22"),0.109],[new Date("2009/02/23"),0.293],[new Date("2009/02/24"),0.512],[new Date("2009/02/25"),0.69],[new Date("2009/02/26"),0.557],[new Date("2009/02/27"),0.392],[new Date("2009/02/28"),0.628],[new Date("2009/03/01"),0.308],[new Date("2009/03/02"),0.308],[new Date("2009/03/03"),0.312],[new Date("2009/03/04"),0.319],[new Date("2009/03/05"),0.386],[new Date("2009/03/06"),0.452],[new Date("2009/03/07"),0.261],[new Date("2009/03/08"),0.289],[new Date("2009/03/09"),0.289],[new Date("2009/03/10"),0.253],[new Date("2009/03/11"),0.166],[new Date("2009/03/12"),0.227],[new Date("2009/03/13"),0.188],[new Date("2009/03/14"),0.178],[new Date("2009/03/15"),0.337],[new Date("2009/03/16"),0.344],[new Date("2009/03/17"),0.21],[new Date("2009/03/18"),0.21],[new Date("2009/03/19"),0.254],[new Date("2009/03/20"),0.23],[new Date("2009/03/21"),34.081],[new Date("2009/03/22"),33.783],[new Date("2009/03/23"),34.498],[new Date("2009/03/24"),34.074],[new Date("2009/03/25"),34.271],[new Date("2009/03/26"),33.903],[new Date("2009/03/27"),33.173],[new Date("2009/03/28"),0.722],[new Date("2009/03/29"),0.702],[new Date("2009/03/30"),0.431],[new Date("2009/03/31"),0.286],[new Date("2009/04/01"),0.277],[new Date("2009/04/02"),0.266],[new Date("2009/04/03"),0.111],[new Date("2009/04/04"),0.097],[new Date("2009/04/05"),0.366],[new Date("2009/04/06"),0.423],[new Date("2009/04/07"),0.843],[new Date("2009/04/08"),0.962],[new Date("2009/04/09"),1.262],[new Date("2009/04/10"),1.17],[new Date("2009/04/11"),1.354],[new Date("2009/04/12"),0.832],[new Date("2009/04/13"),0.916],[new Date("2009/04/14"),0.948],[new Date("2009/04/15"),0.823],[new Date("2009/04/16"),0.319],[new Date("2009/04/17"),0.207],[new Date("2009/04/18"),0.285],[new Date("2009/04/19"),0.285],[new Date("2009/04/20"),0.261],[new Date("2009/04/21"),0.249],[new Date("2009/04/22"),0.18],[new Date("2009/04/23"),6.488],[new Date("2009/04/24"),6.519],[new Date("2009/04/25"),6.246],[new Date("2009/04/26"),6.099],[new Date("2009/04/27"),5.917],[new Date("2009/04/28"),5.661],[new Date("2009/04/29"),6.019],[new Date("2009/04/30"),0.796],[new Date("2009/05/01"),0.8],[new Date("2009/05/02"),0.872],[new Date("2009/05/03"),1.098],[new Date("2009/05/04"),0.692],[new Date("2009/05/05"),0.792],[new Date("2009/05/06"),0.889],[new Date("2009/05/07"),0.852],[new Date("2009/05/08"),1.276],[new Date("2009/05/09"),6.513],[new Date("2009/05/10"),8.605],[new Date("2009/05/11"),8.23],[new Date("2009/05/12"),7.927],[new Date("2009/05/13"),6.72],[new Date("2009/05/14"),7.805],[new Date("2009/05/15"),8.938],[new Date("2009/05/16"),4.33],[new Date("2009/05/17"),0.731],[new Date("2009/05/18"),0.766],[new Date("2009/05/19"),3.981],[new Date("2009/05/20"),3.918],[new Date("2009/05/21"),6.501],[new Date("2009/05/22"),17.466],[new Date("2009/05/23"),122.003],[new Date("2009/05/24"),115.768],[new Date("2009/05/25"),113.585],[new Date("2009/05/26"),122.325],[new Date("2009/05/27"),122.107],[new Date("2009/05/28"),124.233],[new Date("2009/05/29"),124.158],[new Date("2009/05/30"),1.338],[new Date("2009/05/31"),1.568],[new Date("2009/06/01"),7.312],[new Date("2009/06/02"),6.372],[new Date("2009/06/03"),8.689],[new Date("2009/06/04"),12.929],[new Date("2009/06/05"),126.975],[new Date("2009/06/06"),213.65],[new Date("2009/06/07"),642.885],[new Date("2009/06/08"),657.43],[new Date("2009/06/09"),638.496],[new Date("2009/06/10"),653.055],[new Date("2009/06/11"),682.14],[new Date("2009/06/12"),700.411],[new Date("2009/06/13"),652.238],[new Date("2009/06/14"),1.757],[new Date("2009/06/15"),1.768],[new Date("2009/06/16"),2.174],[new Date("2009/06/17"),2.135],[new Date("2009/06/18"),1.517],[new Date("2009/06/19"),1.613],[new Date("2009/06/20"),1.613],[new Date("2009/06/21"),1.189],[new Date("2009/06/22"),1.113],[new Date("2009/06/23"),0.584],[new Date("2009/06/24"),1.653],[new Date("2009/06/25"),3.168],[new Date("2009/06/26"),3.456],[new Date("2009/06/27"),3.52],[new Date("2009/06/28"),25.535],[new Date("2009/06/29"),26.242],[new Date("2009/06/30"),27.099],[new Date("2009/07/01"),24.279],[new Date("2009/07/02"),24.688],[new Date("2009/07/03"),23.486],[new Date("2009/07/04"),24.273],[new Date("2009/07/05"),0.918],[new Date("2009/07/06"),0.937],[new Date("2009/07/07"),2.142],[new Date("2009/07/08"),2.142],[new Date("2009/07/09"),2.318],[new Date("2009/07/10"),2.295],[new Date("2009/07/11"),1.835],[new Date("2009/07/12"),1.863],[new Date("2009/07/13"),1.643],[new Date("2009/07/14"),1.643],[new Date("2009/07/15"),24.408],[new Date("2009/07/16"),22.375],[new Date("2009/07/17"),31.605],[new Date("2009/07/18"),13893],[new Date("2009/07/19"),13865],[new Date("2009/07/20"),13833],[new Date("2009/07/21"),13883],[new Date("2009/07/22"),13982],[new Date("2009/07/23"),14001],[new Date("2009/07/24"),14139],[new Date("2009/07/25"),78.484],[new Date("2009/07/26"),316.766],[new Date("2009/07/27"),320.111],[new Date("2009/07/28"),293.121],[new Date("2009/07/29"),488.742],[new Date("2009/07/30"),744.034],[new Date("2009/07/31"),673.361],[new Date("2009/08/01"),649.65],[new Date("2009/08/02"),642.097],[new Date("2009/08/03"),694.312],[new Date("2009/08/04"),929.225],[new Date("2009/08/05"),1305],[new Date("2009/08/06"),1361],[new Date("2009/08/07"),1296],[new Date("2009/08/08"),1354],[new Date("2009/08/09"),1307],[new Date("2009/08/10"),2.297],[new Date("2009/08/11"),3.784],[new Date("2009/08/12"),6.923],[new Date("2009/08/13"),6.383],[new Date("2009/08/14"),8.513],[new Date("2009/08/15"),166.397],[new Date("2009/08/16"),448.513],[new Date("2009/08/17"),708.71],[new Date("2009/08/18"),1793],[new Date("2009/08/19"),1580],[new Date("2009/08/20"),1153],[new Date("2009/08/21"),734.862],[new Date("2009/08/22"),2149],[new Date("2009/08/23"),2011],[new Date("2009/08/24"),1941],[new Date("2009/08/25"),2541],[new Date("2009/08/26"),3082],[new Date("2009/08/27"),3220],[new Date("2009/08/28"),3698],[new Date("2009/08/29"),1001],[new Date("2009/08/30"),701.163],[new Date("2009/08/31"),127.705],[new Date("2009/09/01"),130.711],[new Date("2009/09/02"),124.67],[new Date("2009/09/03"),7.447],[new Date("2009/09/04"),8.951],[new Date("2009/09/05"),8.837],[new Date("2009/09/06"),5.216],[new Date("2009/09/07"),3.751],[new Date("2009/09/08"),2.914],[new Date("2009/09/09"),6.851],[new Date("2009/09/10"),6.275],[new Date("2009/09/11"),6.095],[new Date("2009/09/12"),5.255],[new Date("2009/09/13"),5.959],[new Date("2009/09/14"),5.273],[new Date("2009/09/15"),20.572],[new Date("2009/09/16"),19.277],[new Date("2009/09/17"),22.445],[new Date("2009/09/18"),23.625],[new Date("2009/09/19"),23.971],[new Date("2009/09/20"),24.401],[new Date("2009/09/21"),24.097],[new Date("2009/09/22"),183.067],[new Date("2009/09/23"),205.928],[new Date("2009/09/24"),213.325],[new Date("2009/09/25"),220.686],[new Date("2009/09/26"),234.32],[new Date("2009/09/27"),238.881],[new Date("2009/09/28"),246.222],[new Date("2009/09/29"),72.309],[new Date("2009/09/30"),0.876],[new Date("2009/10/01"),0.898],[new Date("2009/10/02"),2.383],[new Date("2009/10/03"),8.054],[new Date("2009/10/04"),16.084],[new Date("2009/10/05"),18.538],[new Date("2009/10/06"),30.333],[new Date("2009/10/07"),22.725],[new Date("2009/10/08"),17.654],[new Date("2009/10/09"),20.66],[new Date("2009/10/10"),25.424],[new Date("2009/10/11"),25.828],[new Date("2009/10/12"),24.801],[new Date("2009/10/13"),7.858],[new Date("2009/10/14"),6.892],[new Date("2009/10/15"),6.949],[new Date("2009/10/16"),6.308],[new Date("2009/10/17"),5.556],[new Date("2009/10/18"),5.556],[new Date("2009/10/19"),16.346],[new Date("2009/10/20"),16.951],[new Date("2009/10/21"),16.999],[new Date("2009/10/22"),18.029],[new Date("2009/10/23"),13.624],[new Date("2009/10/24"),9.648],[new Date("2009/10/25"),9.359],[new Date("2009/10/26"),6.906],[new Date("2009/10/27"),7.008],[new Date("2009/10/28"),7.369],[new Date("2009/10/29"),19.213],[new Date("2009/10/30"),13.615],[new Date("2009/10/31"),21.773],[new Date("2009/11/01"),145.514],[new Date("2009/11/02"),148.59],[new Date("2009/11/03"),146.443],[new Date("2009/11/04"),143.176],[new Date("2009/11/05"),151.293],[new Date("2009/11/06"),153.259],[new Date("2009/11/07"),169.992],[new Date("2009/11/08"),57.297],[new Date("2009/11/09"),2.738],[new Date("2009/11/10"),4.562],[new Date("2009/11/11"),4.474],[new Date("2009/11/12"),2.511],[new Date("2009/11/13"),2.98],[new Date("2009/11/14"),3.596],[new Date("2009/11/15"),6.939],[new Date("2009/11/16"),7.555],[new Date("2009/11/17"),8.478],[new Date("2009/11/18"),5.227],[new Date("2009/11/19"),3.842],[new Date("2009/11/20"),3.755],[new Date("2009/11/21"),4.539],[new Date("2009/11/22"),5.695],[new Date("2009/11/23"),5.6],[new Date("2009/11/24"),5.672],[new Date("2009/11/25"),5.529],[new Date("2009/11/26"),3.205],[new Date("2009/11/27"),4.499],[new Date("2009/11/28"),5.029],[new Date("2009/11/29"),9.019],[new Date("2009/11/30"),7.345],[new Date("2009/12/01"),5.535],[new Date("2009/12/02"),6.253],[new Date("2009/12/03"),6.809],[new Date("2009/12/04"),60.036],[new Date("2009/12/05"),59.469],[new Date("2009/12/06"),67.307],[new Date("2009/12/07"),75.519],[new Date("2009/12/08"),80.598],[new Date("2009/12/09"),80.969],[new Date("2009/12/10"),83.787],[new Date("2009/12/11"),9.921],[new Date("2009/12/12"),0.505],[new Date("2009/12/13"),0.59],[new Date("2009/12/14"),0.579],[new Date("2009/12/15"),0.607],[new Date("2009/12/16"),1.124],[new Date("2009/12/17"),3.14],[new Date("2009/12/18"),6.901],[new Date("2009/12/19"),7.912],[new Date("2009/12/20"),7.447],[new Date("2009/12/21"),4.337],[new Date("2009/12/22"),1.472],[new Date("2009/12/23"),0.852],[new Date("2009/12/24"),1.03],[new Date("2009/12/25"),0.613],[new Date("2009/12/26"),0.324],[new Date("2009/12/27"),0.272],[new Date("2009/12/28"),0.465],[new Date("2009/12/29"),0.538],[new Date("2009/12/30"),0.674],[new Date("2009/12/31"),0.835],[new Date("2010/01/01"),1.101],[new Date("2010/01/02"),1.102],[new Date("2010/01/03"),1.563],[new Date("2010/01/04"),1.953],[new Date("2010/01/05"),2.497],[new Date("2010/01/06"),2.419],[new Date("2010/01/07"),2.188],[new Date("2010/01/08"),1.676],[new Date("2010/01/09"),0.724],[new Date("2010/01/10"),0.766],[new Date("2010/01/11"),0.724],[new Date("2010/01/12"),0.376],[new Date("2010/01/13"),0.378],[new Date("2010/01/14"),0.52],[new Date("2010/01/15"),0.677],[new Date("2010/01/16"),1.358],[new Date("2010/01/17"),0.943],[new Date("2010/01/18"),1.053],[new Date("2010/01/19"),0.94],[new Date("2010/01/20"),0.773],[new Date("2010/01/21"),1.53],[new Date("2010/01/22"),1.534],[new Date("2010/01/23"),1.609],[new Date("2010/01/24"),1.56],[new Date("2010/01/25"),2.154],[new Date("2010/01/26"),1.525],[new Date("2010/01/27"),1.497],[new Date("2010/01/28"),1.508],[new Date("2010/01/29"),0.8],[new Date("2010/01/30"),0.819],[new Date("2010/01/31"),0.591],[new Date("2010/02/01"),0.459],[new Date("2010/02/02"),0.907],[new Date("2010/02/03"),1.814],[new Date("2010/02/04"),2.018],[new Date("2010/02/05"),2.146],[new Date("2010/02/06"),2.106],[new Date("2010/02/07"),1.871],[new Date("2010/02/08"),1.796],[new Date("2010/02/09"),0.431],[new Date("2010/02/10"),0.52],[new Date("2010/02/11"),0.621],[new Date("2010/02/12"),0.482],[new Date("2010/02/13"),0.727],[new Date("2010/02/14"),0.672],[new Date("2010/02/15"),0.716],[new Date("2010/02/16"),0.66],[new Date("2010/02/17"),0.794],[new Date("2010/02/18"),0.55],[new Date("2010/02/19"),0.483],[new Date("2010/02/20"),0.38],[new Date("2010/02/21"),0.433],[new Date("2010/02/22"),0.438],[new Date("2010/02/23"),0.434],[new Date("2010/02/24"),0.848],[new Date("2010/02/25"),1.663],[new Date("2010/02/26"),1.847],[new Date("2010/02/27"),1.964],[new Date("2010/02/28"),2.106],[new Date("2010/03/01"),1.297],[new Date("2010/03/02"),0.454],[new Date("2010/03/03"),0.596],[new Date("2010/03/04"),0.538],[new Date("2010/03/05"),0.539],[new Date("2010/03/06"),0.543],[new Date("2010/03/07"),0.399],[new Date("2010/03/08"),1.614],[new Date("2010/03/09"),1.541],[new Date("2010/03/10"),1.509],[new Date("2010/03/11"),1.628],[new Date("2010/03/12"),2.152],[new Date("2010/03/13"),1.714],[new Date("2010/03/14"),1.187],[new Date("2010/03/15"),1.043],[new Date("2010/03/16"),1.085],[new Date("2010/03/17"),0.577],[new Date("2010/03/18"),0.625],[new Date("2010/03/19"),0.621],[new Date("2010/03/20"),1.648],[new Date("2010/03/21"),1.904],[new Date("2010/03/22"),2.005],[new Date("2010/03/23"),1.74],[new Date("2010/03/24"),1.124],[new Date("2010/03/25"),0.517],[new Date("2010/03/26"),0.202],[new Date("2010/03/27"),0.213],[new Date("2010/03/28"),0.211],[new Date("2010/03/29"),0.209],[new Date("2010/03/30"),0.269],[new Date("2010/03/31"),0.206],[new Date("2010/04/01"),0.374],[new Date("2010/04/02"),0.706],[new Date("2010/04/03"),0.866],[new Date("2010/04/04"),0.888],[new Date("2010/04/05"),1.023],[new Date("2010/04/06"),0.618],[new Date("2010/04/07"),0.371],[new Date("2010/04/08"),0.463],[new Date("2010/04/09"),0.504],[new Date("2010/04/10"),1.392],[new Date("2010/04/11"),1.578],[new Date("2010/04/12"),1.056],[new Date("2010/04/13"),0.587],[new Date("2010/04/14"),0.679],[new Date("2010/04/15"),0.617],[new Date("2010/04/16"),0.559],[new Date("2010/04/17"),0.288],[new Date("2010/04/18"),0.43],[new Date("2010/04/19"),0.499],[new Date("2010/04/20"),0.414],[new Date("2010/04/21"),0.163],[new Date("2010/04/22"),0.928],[new Date("2010/04/23"),1.829],[new Date("2010/04/24"),1.906],[new Date("2010/04/25"),1.634],[new Date("2010/04/26"),1.111],[new Date("2010/04/27"),0.847],[new Date("2010/04/28"),0.301],[new Date("2010/04/29"),0.436],[new Date("2010/04/30"),0.543],[new Date("2010/05/01"),0.668],[new Date("2010/05/02"),0.688],[new Date("2010/05/03"),0.694],[new Date("2010/05/04"),0.88],[new Date("2010/05/05"),0.77],[new Date("2010/05/06"),0.765],[new Date("2010/05/07"),0.978],[new Date("2010/05/08"),0.472],[new Date("2010/05/09"),0.408],[new Date("2010/05/10"),0.393],[new Date("2010/05/11"),1.262],[new Date("2010/05/12"),1.307],[new Date("2010/05/13"),1.103],[new Date("2010/05/14"),1.156],[new Date("2010/05/15"),2.989],[new Date("2010/05/16"),2.344],[new Date("2010/05/17"),2.916],[new Date("2010/05/18"),4.408],[new Date("2010/05/19"),5.432],[new Date("2010/05/20"),7.581],[new Date("2010/05/21"),8.072],[new Date("2010/05/22"),3.185],[new Date("2010/05/23"),1.103],[new Date("2010/05/24"),0.478],[new Date("2010/05/25"),0.452],[new Date("2010/05/26"),0.29],[new Date("2010/05/27"),0.297],[new Date("2010/05/28"),0.21],[new Date("2010/05/29"),0.28],[new Date("2010/05/30"),1.058],[new Date("2010/05/31"),1.932],[new Date("2010/06/01"),2.636],[new Date("2010/06/02"),2.16],[new Date("2010/06/03"),1.867],[new Date("2010/06/04"),1.116],[new Date("2010/06/05"),0.43],[new Date("2010/06/06"),0.421],[new Date("2010/06/07"),0.546],[new Date("2010/06/08"),0.589],[new Date("2010/06/09"),0.775],[new Date("2010/06/10"),0.823],[new Date("2010/06/11"),0.237],[new Date("2010/06/12"),0.47],[new Date("2010/06/13"),0.507],[new Date("2010/06/14"),0.506],[new Date("2010/06/15"),0.681],[new Date("2010/06/16"),0.857],[new Date("2010/06/17"),0.93],[new Date("2010/06/18"),0.875],[new Date("2010/06/19"),0.612],[new Date("2010/06/20"),0.792],[new Date("2010/06/21"),0.793],[new Date("2010/06/22"),0.497],[new Date("2010/06/23"),0.687],[new Date("2010/06/24"),0.583],[new Date("2010/06/25"),0.583],[new Date("2010/06/26"),0.499],[new Date("2010/06/27"),0.426],[new Date("2010/06/28"),0.448],[new Date("2010/06/29"),0.424],[new Date("2010/06/30"),0.369],[new Date("2010/07/01"),0.827],[new Date("2010/07/02"),0.636],[new Date("2010/07/03"),0.811],[new Date("2010/07/04"),0.862],[new Date("2010/07/05"),0.559],[new Date("2010/07/06"),0.559],[new Date("2010/07/07"),0.771],[new Date("2010/07/08"),0.682],[new Date("2010/07/09"),0.865],[new Date("2010/07/10"),0.687],[new Date("2010/07/11"),0.679],[new Date("2010/07/12"),5.26],[new Date("2010/07/13"),8.335],[new Date("2010/07/14"),8.663],[new Date("2010/07/15"),6.827],[new Date("2010/07/16"),5.775],[new Date("2010/07/17"),6.925],[new Date("2010/07/18"),7.313],[new Date("2010/07/19"),8.545],[new Date("2010/07/20"),7.943],[new Date("2010/07/21"),6.167],[new Date("2010/07/22"),3.466],[new Date("2010/07/23"),0.248],[new Date("2010/07/24"),0.229],[new Date("2010/07/25"),0.456],[new Date("2010/07/26"),0.625],[new Date("2010/07/27"),0.847],[new Date("2010/07/28"),1.188],[new Date("2010/07/29"),1.161],[new Date("2010/07/30"),1.171],[new Date("2010/07/31"),1.207],[new Date("2010/08/01"),1.291],[new Date("2010/08/02"),1.28],[new Date("2010/08/03"),1.183],[new Date("2010/08/04"),0.72],[new Date("2010/08/05"),0.46],[new Date("2010/08/06"),1.627],[new Date("2010/08/07"),2.39],[new Date("2010/08/08"),2.186],[new Date("2010/08/09"),1.879],[new Date("2010/08/10"),1.646],[new Date("2010/08/11"),1.524],[new Date("2010/08/12"),1.514],[new Date("2010/08/13"),0.88],[new Date("2010/08/14"),0.646],[new Date("2010/08/15"),0.613],[new Date("2010/08/16"),1.789],[new Date("2010/08/17"),3.965],[new Date("2010/08/18"),4.847],[new Date("2010/08/19"),5.068],[new Date("2010/08/20"),4.692],[new Date("2010/08/21"),2.534],[new Date("2010/08/22"),2.648],[new Date("2010/08/23"),3.338],[new Date("2010/08/24"),2.836],[new Date("2010/08/25"),1.855],[new Date("2010/08/26"),0.32],[new Date("2010/08/27"),0.538],[new Date("2010/08/28"),0.587],[new Date("2010/08/29"),0.858],[new Date("2010/08/30"),1.246],[new Date("2010/08/31"),0.998],[new Date("2010/09/01"),0.73],[new Date("2010/09/02"),0.326],[new Date("2010/09/03"),0.301],[new Date("2010/09/04"),0.391],[new Date("2010/09/05"),0.39],[new Date("2010/09/06"),0.286],[new Date("2010/09/07"),0.166],[new Date("2010/09/08"),0.15],[new Date("2010/09/09"),0.583],[new Date("2010/09/10"),0.673],[new Date("2010/09/11"),0.524],[new Date("2010/09/12"),0.622],[new Date("2010/09/13"),0.652],[new Date("2010/09/14"),1.026],[new Date("2010/09/15"),1.023],[new Date("2010/09/16"),0.619],[new Date("2010/09/17"),0.746],[new Date("2010/09/18"),0.799],[new Date("2010/09/19"),0.725],[new Date("2010/09/20"),0.483],[new Date("2010/09/21"),0.708],[new Date("2010/09/22"),0.623],[new Date("2010/09/23"),0.717],[new Date("2010/09/24"),0.795],[new Date("2010/09/25"),0.651],[new Date("2010/09/26"),0.643],[new Date("2010/09/27"),0.74],[new Date("2010/09/28"),0.452],[new Date("2010/09/29"),0.691],[new Date("2010/09/30"),1.583],[new Date("2010/10/01"),1.744],[new Date("2010/10/02"),6.596],[new Date("2010/10/03"),6.792],[new Date("2010/10/04"),5.022],[new Date("2010/10/05"),3.329],[new Date("2010/10/06"),3.544],[new Date("2010/10/07"),3.833],[new Date("2010/10/08"),3.833],[new Date("2010/10/09"),1.433],[new Date("2010/10/10"),0.985],[new Date("2010/10/11"),0.985],[new Date("2010/10/12"),0.189],[new Date("2010/10/13"),0.229],[new Date("2010/10/14"),0.633],[new Date("2010/10/15"),0.548],[new Date("2010/10/16"),1.369],[new Date("2010/10/17"),2.157],[new Date("2010/10/18"),2.027],[new Date("2010/10/19"),1.323],[new Date("2010/10/20"),0.941],[new Date("2010/10/21"),1.187],[new Date("2010/10/22"),2.027],[new Date("2010/10/23"),2.258],[new Date("2010/10/24"),1.906],[new Date("2010/10/25"),1.649],[new Date("2010/10/26"),1.505],[new Date("2010/10/27"),1.038],[new Date("2010/10/28"),1.108],[new Date("2010/10/29"),0.427],[new Date("2010/10/30"),0.228],[new Date("2010/10/31"),0.504],[new Date("2010/11/01"),0.766],[new Date("2010/11/02"),0.836],[new Date("2010/11/03"),0.833],[new Date("2010/11/04"),0.764],[new Date("2010/11/05"),0.736],[new Date("2010/11/06"),0.419],[new Date("2010/11/07"),0.603],[new Date("2010/11/08"),0.836],[new Date("2010/11/09"),0.5],[new Date("2010/11/10"),0.385],[new Date("2010/11/11"),0.311],[new Date("2010/11/12"),0.88],[new Date("2010/11/13"),0.885],[new Date("2010/11/14"),0.966],[new Date("2010/11/15"),0.678],[new Date("2010/11/16"),0.688],[new Date("2010/11/17"),0.838],[new Date("2010/11/18"),1.013],[new Date("2010/11/19"),1.733],[new Date("2010/11/20"),5.488],[new Date("2010/11/21"),5.446],[new Date("2010/11/22"),5.249],[new Date("2010/11/23"),5.276],[new Date("2010/11/24"),3.853],[new Date("2010/11/25"),2.04],[new Date("2010/11/26"),2.648],[new Date("2010/11/27"),1.149],[new Date("2010/11/28"),0.732],[new Date("2010/11/29"),0.97],[new Date("2010/11/30"),0.265],[new Date("2010/12/01"),0.234],[new Date("2010/12/02"),0.217],[new Date("2010/12/03"),0.212],[new Date("2010/12/04"),0.385],[new Date("2010/12/05"),0.39],[new Date("2010/12/06"),0.531],[new Date("2010/12/07"),0.611],[new Date("2010/12/08"),0.51],[new Date("2010/12/09"),0.295],[new Date("2010/12/10"),1.666],[new Date("2010/12/11"),1.921],[new Date("2010/12/12"),2],[new Date("2010/12/13"),2.62],[new Date("2010/12/14"),2.05],[new Date("2010/12/15"),1.45],[new Date("2010/12/16"),0.834],[new Date("2010/12/17"),0.63],[new Date("2010/12/18"),0.633],[new Date("2010/12/19"),0.71],[new Date("2010/12/20"),0.32],[new Date("2010/12/21"),0.437],[new Date("2010/12/22"),0.377],[new Date("2010/12/23"),0.624],[new Date("2010/12/24"),0.751],[new Date("2010/12/25"),0.759],[new Date("2010/12/26"),0.715],[new Date("2010/12/27"),0.737],[new Date("2010/12/28"),0.356],[new Date("2010/12/29"),0.384],[new Date("2010/12/30"),0.315],[new Date("2010/12/31"),0.216],[new Date("2011/01/01"),0.308],[new Date("2011/01/02"),0.086],[new Date("2011/01/03"),0.152],[new Date("2011/01/04"),0.473],[new Date("2011/01/05"),0.503],[new Date("2011/01/06"),0.664],[new Date("2011/01/07"),0.674],[new Date("2011/01/08"),0.532],[new Date("2011/01/09"),0.407],[new Date("2011/01/10"),0.428],[new Date("2011/01/11"),0.336],[new Date("2011/01/12"),0.326],[new Date("2011/01/13"),0.154],[new Date("2011/01/14"),0.176],[new Date("2011/01/15"),0.25],[new Date("2011/01/16"),0.235],[new Date("2011/01/17"),0.217],[new Date("2011/01/18"),0.676],[new Date("2011/01/19"),0.675],[new Date("2011/01/20"),0.655],[new Date("2011/01/21"),0.614],[new Date("2011/01/22"),0.564],[new Date("2011/01/23"),0.555],[new Date("2011/01/24"),0.617],[new Date("2011/01/25"),0.258],[new Date("2011/01/26"),0.27],[new Date("2011/01/27"),0.263],[new Date("2011/01/28"),0.3],[new Date("2011/01/29"),0.314],[new Date("2011/01/30"),0.349],[new Date("2011/01/31"),0.18],[new Date("2011/02/01"),0.156],[new Date("2011/02/02"),0.056],[new Date("2011/02/03"),0.056],[new Date("2011/02/04"),0.328],[new Date("2011/02/05"),0.366],[new Date("2011/02/06"),0.31],[new Date("2011/02/07"),0.523],[new Date("2011/02/08"),0.496],[new Date("2011/02/09"),0.392],[new Date("2011/02/10"),0.214],[new Date("2011/02/11"),0.194],[new Date("2011/02/12"),0.211],[new Date("2011/02/13"),0.203],[new Date("2011/02/14"),0.173],[new Date("2011/02/15"),0.177],[new Date("2011/02/16"),0.321],[new Date("2011/02/17"),0.345],[new Date("2011/02/18"),0.236],[new Date("2011/02/19"),0.798],[new Date("2011/02/20"),0.798],[new Date("2011/02/21"),0.806],[new Date("2011/02/22"),0.75],[new Date("2011/02/23"),0.832],[new Date("2011/02/24"),0.725],[new Date("2011/02/25"),0.786],[new Date("2011/02/26"),0.53],[new Date("2011/02/27"),0.486],[new Date("2011/02/28"),1.716],[new Date("2011/03/01"),4.095],[new Date("2011/03/02"),3.916],[new Date("2011/03/03"),3.83],[new Date("2011/03/04"),3.786],[new Date("2011/03/05"),3.8],[new Date("2011/03/06"),4.201],[new Date("2011/03/07"),3.645],[new Date("2011/03/08"),1.409],[new Date("2011/03/09"),1.645],[new Date("2011/03/10"),6.448],[new Date("2011/03/11"),7.511],[new Date("2011/03/12"),6.162],[new Date("2011/03/13"),4.64],[new Date("2011/03/14"),3.552],[new Date("2011/03/15"),2.091],[new Date("2011/03/16"),1.202],[new Date("2011/03/17"),1.209],[new Date("2011/03/18"),1.214],[new Date("2011/03/19"),0.995],[new Date("2011/03/20"),1.184],[new Date("2011/03/21"),1.303],[new Date("2011/03/22"),1.015],[new Date("2011/03/23"),1.466],[new Date("2011/03/24"),1.676],[new Date("2011/03/25"),2.057],[new Date("2011/03/26"),1.243],[new Date("2011/03/27"),1.198],[new Date("2011/03/28"),1.419],[new Date("2011/03/29"),0.517],[new Date("2011/03/30"),0.516],[new Date("2011/03/31"),1.039],[new Date("2011/04/01"),1.067],[new Date("2011/04/02"),0.744],[new Date("2011/04/03"),0.375],[new Date("2011/04/04"),0.368],[new Date("2011/04/05"),0.375],[new Date("2011/04/06"),0.575],[new Date("2011/04/07"),0.706],[new Date("2011/04/08"),0.692],[new Date("2011/04/09"),0.68],[new Date("2011/04/10"),0.667],[new Date("2011/04/11"),0.594],[new Date("2011/04/12"),0.259],[new Date("2011/04/13"),0.469],[new Date("2011/04/14"),0.305],[new Date("2011/04/15"),0.785],[new Date("2011/04/16"),0.797],[new Date("2011/04/17"),0.85],[new Date("2011/04/18"),0.979],[new Date("2011/04/19"),1.011],[new Date("2011/04/20"),0.724],[new Date("2011/04/21"),0.737],[new Date("2011/04/22"),0.628],[new Date("2011/04/23"),0.618],[new Date("2011/04/24"),0.445],[new Date("2011/04/25"),0.709],[new Date("2011/04/26"),0.912],[new Date("2011/04/27"),0.609],[new Date("2011/04/28"),0.297],[new Date("2011/04/29"),0.403],[new Date("2011/04/30"),0.393],[new Date("2011/05/01"),0.239],[new Date("2011/05/02"),0.259],[new Date("2011/05/03"),0.263],[new Date("2011/05/04"),0.28],[new Date("2011/05/05"),0.169],[new Date("2011/05/06"),0.236],[new Date("2011/05/07"),0.242],[new Date("2011/05/08"),0.123],[new Date("2011/05/09"),0.182],[new Date("2011/05/10"),0.306],[new Date("2011/05/11"),0.346],[new Date("2011/05/12"),0.659],[new Date("2011/05/13"),0.622],[new Date("2011/05/14"),0.795],[new Date("2011/05/15"),0.799],[new Date("2011/05/16"),0.862],[new Date("2011/05/17"),0.947],[new Date("2011/05/18"),1.133],[new Date("2011/05/19"),1.072],[new Date("2011/05/20"),1.019],[new Date("2011/05/21"),1.008],[new Date("2011/05/22"),1.047],[new Date("2011/05/23"),1.217],[new Date("2011/05/24"),1.41],[new Date("2011/05/25"),1.511],[new Date("2011/05/26"),0.566],[new Date("2011/05/27"),1.739],[new Date("2011/05/28"),3.281],[new Date("2011/05/29"),3.638],[new Date("2011/05/30"),4.144],[new Date("2011/05/31"),3.837],[new Date("2011/06/01"),2.301],[new Date("2011/06/02"),0.618],[new Date("2011/06/03"),0.876],[new Date("2011/06/04"),1.128],[new Date("2011/06/05"),1.259],[new Date("2011/06/06"),1.094],[new Date("2011/06/07"),0.527],[new Date("2011/06/08"),0.545],[new Date("2011/06/09"),0.577],[new Date("2011/06/10"),0.618],[new Date("2011/06/11"),0.79],[new Date("2011/06/12"),0.844],[new Date("2011/06/13"),0.82],[new Date("2011/06/14"),0.396],[new Date("2011/06/15"),0.201],[new Date("2011/06/16"),0.681],[new Date("2011/06/17"),0.963],[new Date("2011/06/18"),0.95],[new Date("2011/06/19"),0.922],[new Date("2011/06/20"),0.946],[new Date("2011/06/21"),0.981],[new Date("2011/06/22"),0.839],[new Date("2011/06/23"),0.585],[new Date("2011/06/24"),0.318],[new Date("2011/06/25"),2.079],[new Date("2011/06/26"),3.159],[new Date("2011/06/27"),3.197],[new Date("2011/06/28"),2.874],[new Date("2011/06/29"),1.927],[new Date("2011/06/30"),1.194],[new Date("2011/07/01"),0.639],[new Date("2011/07/02"),0.364],[new Date("2011/07/03"),0.177],[new Date("2011/07/04"),0.176],[new Date("2011/07/05"),0.627],[new Date("2011/07/06"),0.649],[new Date("2011/07/07"),0.934],[new Date("2011/07/08"),0.85],[new Date("2011/07/09"),0.762],[new Date("2011/07/10"),0.786],[new Date("2011/07/11"),0.6],[new Date("2011/07/12"),0.579],[new Date("2011/07/13"),1.188],[new Date("2011/07/14"),0.899],[new Date("2011/07/15"),0.871],[new Date("2011/07/16"),0.867],[new Date("2011/07/17"),0.704],[new Date("2011/07/18"),0.743],[new Date("2011/07/19"),0.718],[new Date("2011/07/20"),0.411],[new Date("2011/07/21"),0.334],[new Date("2011/07/22"),0.331],[new Date("2011/07/23"),0.369],[new Date("2011/07/24"),0.321],[new Date("2011/07/25"),0.261],[new Date("2011/07/26"),0.338],[new Date("2011/07/27"),0.374],[new Date("2011/07/28"),0.352],[new Date("2011/07/29"),0.292],[new Date("2011/07/30"),0.195],[new Date("2011/07/31"),0.232],[new Date("2011/08/01"),0.232],[new Date("2011/08/02"),0.224],[new Date("2011/08/03"),0.168],[new Date("2011/08/04"),0.751],[new Date("2011/08/05"),0.818],[new Date("2011/08/06"),1.474],[new Date("2011/08/07"),1.274],[new Date("2011/08/08"),0.875],[new Date("2011/08/09"),0.733],[new Date("2011/08/10"),0.62],[new Date("2011/08/11"),0.578],[new Date("2011/08/12"),0.583],[new Date("2011/08/13"),0.411],[new Date("2011/08/14"),0.316],[new Date("2011/08/15"),0.372],[new Date("2011/08/16"),0.387],[new Date("2011/08/17"),0.193],[new Date("2011/08/18"),0.255],[new Date("2011/08/19"),0.255],[new Date("2011/08/20"),0.373],[new Date("2011/08/21"),0.551],[new Date("2011/08/22"),0.637],[new Date("2011/08/23"),0.664],[new Date("2011/08/24"),0.707],[new Date("2011/08/25"),0.816],[new Date("2011/08/26"),0.588],[new Date("2011/08/27"),1.14],[new Date("2011/08/28"),1.617],[new Date("2011/08/29"),1.003],[new Date("2011/08/30"),0.807],[new Date("2011/08/31"),1.096],[new Date("2011/09/01"),1.134],[new Date("2011/09/02"),1.316],[new Date("2011/09/03"),1.102],[new Date("2011/09/04"),0.451],[new Date("2011/09/05"),0.511],[new Date("2011/09/06"),0.53],[new Date("2011/09/07"),0.519],[new Date("2011/09/08"),0.519],[new Date("2011/09/09"),0.492],[new Date("2011/09/10"),0.553],[new Date("2011/09/11"),0.746],[new Date("2011/09/12"),0.562],[new Date("2011/09/13"),0.433],[new Date("2011/09/14"),0.506],[new Date("2011/09/15"),0.613],[new Date("2011/09/16"),0.831],[new Date("2011/09/17"),0.828],[new Date("2011/09/18"),0.926],[new Date("2011/09/19"),1.037],[new Date("2011/09/20"),1.031],[new Date("2011/09/21"),1.031],[new Date("2011/09/22"),0.897],[new Date("2011/09/23"),0.496],[new Date("2011/09/24"),0.574],[new Date("2011/09/25"),0.327],[new Date("2011/09/26"),0.233],[new Date("2011/09/27"),0.244],[new Date("2011/09/28"),0.257],[new Date("2011/09/29"),0.249],[new Date("2011/09/30"),0.381],[new Date("2011/10/01"),0.448],[new Date("2011/10/02"),0.589],[new Date("2011/10/03"),0.718],[new Date("2011/10/04"),1.218],[new Date("2011/10/05"),1.169],[new Date("2011/10/06"),1.149],[new Date("2011/10/07"),1.105],[new Date("2011/10/08"),1.122],[new Date("2011/10/09"),1.049],[new Date("2011/10/10"),0.831],[new Date("2011/10/11"),2.789],[new Date("2011/10/12"),2.238],[new Date("2011/10/13"),3.005],[new Date("2011/10/14"),3.051],[new Date("2011/10/15"),3.449],[new Date("2011/10/16"),3.298],[new Date("2011/10/17"),3.221],[new Date("2011/10/18"),1.772],[new Date("2011/10/19"),1.952],[new Date("2011/10/20"),0.637],[new Date("2011/10/21"),0.41],[new Date("2011/10/22"),1.178],[new Date("2011/10/23"),1.286],[new Date("2011/10/24"),1.45],[new Date("2011/10/25"),1.626],[new Date("2011/10/26"),1.29],[new Date("2011/10/27"),1.753],[new Date("2011/10/28"),1.724],[new Date("2011/10/29"),1.242],[new Date("2011/10/30"),1.194],[new Date("2011/10/31"),1.339],[new Date("2011/11/01"),2.286],[new Date("2011/11/02"),3.426],[new Date("2011/11/03"),2.441],[new Date("2011/11/04"),1.905],[new Date("2011/11/05"),1.483],[new Date("2011/11/06"),0.537],[new Date("2011/11/07"),0.518],[new Date("2011/11/08"),0.508],[new Date("2011/11/09"),0.622],[new Date("2011/11/10"),0.301],[new Date("2011/11/11"),0.874],[new Date("2011/11/12"),0.857],[new Date("2011/11/13"),0.857],[new Date("2011/11/14"),0.791],[new Date("2011/11/15"),1.029],[new Date("2011/11/16"),0.864],[new Date("2011/11/17"),0.864],[new Date("2011/11/18"),0.402],[new Date("2011/11/19"),0.715],[new Date("2011/11/20"),0.709],[new Date("2011/11/21"),1.097],[new Date("2011/11/22"),0.538],[new Date("2011/11/23"),0.534],[new Date("2011/11/24"),0.871],[new Date("2011/11/25"),0.893],[new Date("2011/11/26"),0.945],[new Date("2011/11/27"),0.889],[new Date("2011/11/28"),0.834],[new Date("2011/11/29"),0.786],[new Date("2011/11/30"),1.613],[new Date("2011/12/01"),2.4],[new Date("2011/12/02"),2.453],[new Date("2011/12/03"),2.108],[new Date("2011/12/04"),1.128],[new Date("2011/12/05"),0.747],[new Date("2011/12/06"),0.687],[new Date("2011/12/07"),0.851],[new Date("2011/12/08"),0.574],[new Date("2011/12/09"),0.568],[new Date("2011/12/10"),0.596],[new Date("2011/12/11"),0.43],[new Date("2011/12/12"),0.834],[new Date("2011/12/13"),0.648],[new Date("2011/12/14"),0.68],[new Date("2011/12/15"),1.343],[new Date("2011/12/16"),1.54],[new Date("2011/12/17"),1.661],[new Date("2011/12/18"),1.491],[new Date("2011/12/19"),1.844],[new Date("2011/12/20"),1.832],[new Date("2011/12/21"),1.758],[new Date("2011/12/22"),0.929],[new Date("2011/12/23"),0.236],[new Date("2011/12/24"),0.226],[new Date("2011/12/25"),0.538],[new Date("2011/12/26"),0.798],[new Date("2011/12/27"),0.593],[new Date("2011/12/28"),0.582],[new Date("2011/12/29"),0.72],[new Date("2011/12/30"),0.72],[new Date("2011/12/31"),0.685],[new Date("2012/01/01"),0.481],[new Date("2012/01/02"),0.153],[new Date("2012/01/03"),0.203],[new Date("2012/01/04"),0.183],[new Date("2012/01/05"),0.096],[new Date("2012/01/06"),0.189],[new Date("2012/01/07"),0.454],[new Date("2012/01/08"),0.443],[new Date("2012/01/09"),0.402],[new Date("2012/01/10"),0.613],[new Date("2012/01/11"),0.579],[new Date("2012/01/12"),0.501],[new Date("2012/01/13"),0.635],[new Date("2012/01/14"),0.307],[new Date("2012/01/15"),0.307],[new Date("2012/01/16"),0.49],[new Date("2012/01/17"),0.448],[new Date("2012/01/18"),0.827],[new Date("2012/01/19"),0.799],[new Date("2012/01/20"),0.764],[new Date("2012/01/21"),0.878],[new Date("2012/01/22"),0.932],[new Date("2012/01/23"),0.841],[new Date("2012/01/24"),0.84],[new Date("2012/01/25"),0.517],[new Date("2012/01/26"),0.593],[new Date("2012/01/27"),0.617],[new Date("2012/01/28"),0.445],[new Date("2012/01/29"),0.566],[new Date("2012/01/30"),0.601],[new Date("2012/01/31"),0.521],[new Date("2012/02/01"),0.574],[new Date("2012/02/02"),0.488],[new Date("2012/02/03"),0.39],[new Date("2012/02/04"),0.318],[new Date("2012/02/05"),0.365],[new Date("2012/02/06"),0.207],[new Date("2012/02/07"),0.311],[new Date("2012/02/08"),0.281],[new Date("2012/02/09"),0.218],[new Date("2012/02/10"),0.169],[new Date("2012/02/11"),0.091],[new Date("2012/02/12"),0.196],[new Date("2012/02/13"),0.238],[new Date("2012/02/14"),0.228],[new Date("2012/02/15"),0.294],[new Date("2012/02/16"),0.3],[new Date("2012/02/17"),0.343],[new Date("2012/02/18"),0.663],[new Date("2012/02/19"),0.663],[new Date("2012/02/20"),0.629],[new Date("2012/02/21"),0.817],[new Date("2012/02/22"),0.781],[new Date("2012/02/23"),0.794],[new Date("2012/02/24"),0.8],[new Date("2012/02/25"),0.718],[new Date("2012/02/26"),0.69],[new Date("2012/02/27"),0.613],[new Date("2012/02/28"),0.135],[new Date("2012/02/29"),0.288],[new Date("2012/03/01"),0.297],[new Date("2012/03/02"),0.605],[new Date("2012/03/03"),1.938],[new Date("2012/03/04"),1.972],[new Date("2012/03/05"),1.907],[new Date("2012/03/06"),1.723],[new Date("2012/03/07"),1.095],[new Date("2012/03/08"),1.188],[new Date("2012/03/09"),1.572],[new Date("2012/03/10"),0.538],[new Date("2012/03/11"),0.61],[new Date("2012/03/12"),0.678],[new Date("2012/03/13"),0.478],[new Date("2012/03/14"),0.698],[new Date("2012/03/15"),1.478],[new Date("2012/03/16"),1.286],[new Date("2012/03/17"),1.377],[new Date("2012/03/18"),1.286],[new Date("2012/03/19"),1.169],[new Date("2012/03/20"),1.169],[new Date("2012/03/21"),1.111],[new Date("2012/03/22"),0.203],[new Date("2012/03/23"),0.841],[new Date("2012/03/24"),1.074],[new Date("2012/03/25"),1.059],[new Date("2012/03/26"),0.991],[new Date("2012/03/27"),0.976],[new Date("2012/03/28"),0.973],[new Date("2012/03/29"),1.026],[new Date("2012/03/30"),0.453],[new Date("2012/03/31"),0.237],[new Date("2012/04/01"),0.298],[new Date("2012/04/02"),1.337],[new Date("2012/04/03"),1.336],[new Date("2012/04/04"),1.295],[new Date("2012/04/05"),1.795],[new Date("2012/04/06"),1.55],[new Date("2012/04/07"),0.683],[new Date("2012/04/08"),0.873],[new Date("2012/04/09"),0.682],[new Date("2012/04/10"),0.773],[new Date("2012/04/11"),0.787],[new Date("2012/04/12"),0.403],[new Date("2012/04/13"),0.627],[new Date("2012/04/14"),0.56],[new Date("2012/04/15"),1.488],[new Date("2012/04/16"),1.579],[new Date("2012/04/17"),1.391],[new Date("2012/04/18"),1.276],[new Date("2012/04/19"),1.748],[new Date("2012/04/20"),1.86],[new Date("2012/04/21"),2.033],[new Date("2012/04/22"),0.477],[new Date("2012/04/23"),0.516],[new Date("2012/04/24"),0.484],[new Date("2012/04/25"),0.569],[new Date("2012/04/26"),0.54],[new Date("2012/04/27"),0.469],[new Date("2012/04/28"),0.438],[new Date("2012/04/29"),1.068],[new Date("2012/04/30"),1.401],[new Date("2012/05/01"),1.412],[new Date("2012/05/02"),0.786],[new Date("2012/05/03"),0.781],[new Date("2012/05/04"),0.357],[new Date("2012/05/05"),0.287],[new Date("2012/05/06"),0.216],[new Date("2012/05/07"),0.145],[new Date("2012/05/08"),0.188],[new Date("2012/05/09"),0.088],[new Date("2012/05/10"),0.846],[new Date("2012/05/11"),0.991],[new Date("2012/05/12"),1.45],[new Date("2012/05/13"),1.412],[new Date("2012/05/14"),1.17],[new Date("2012/05/15"),0.695],[new Date("2012/05/16"),0.368],[new Date("2012/05/17"),0.664],[new Date("2012/05/18"),0.705],[new Date("2012/05/19"),0.914],[new Date("2012/05/20"),0.894],[new Date("2012/05/21"),0.892],[new Date("2012/05/22"),1.188],[new Date("2012/05/23"),1.103],[new Date("2012/05/24"),0.857],[new Date("2012/05/25"),0.764],[new Date("2012/05/26"),0.58],[new Date("2012/05/27"),1.149],[new Date("2012/05/28"),1.228],[new Date("2012/05/29"),0.871],[new Date("2012/05/30"),0.864],[new Date("2012/05/31"),0.766],[new Date("2012/06/01"),0.575],[new Date("2012/06/02"),0.766],[new Date("2012/06/03"),0.678],[new Date("2012/06/04"),0.763],[new Date("2012/06/05"),0.425],[new Date("2012/06/06"),0.18],[new Date("2012/06/07"),0.161],[new Date("2012/06/08"),0.215],[new Date("2012/06/09"),0.362],[new Date("2012/06/10"),0.459],[new Date("2012/06/11"),0.535],[new Date("2012/06/12"),0.541],[new Date("2012/06/13"),0.54],[new Date("2012/06/14"),0.432],[new Date("2012/06/15"),0.32],[new Date("2012/06/16"),0.217],[new Date("2012/06/17"),0.199],[new Date("2012/06/18"),0.164],[new Date("2012/06/19"),0.232],[new Date("2012/06/20"),0.29],[new Date("2012/06/21"),0.535],[new Date("2012/06/22"),0.643],[new Date("2012/06/23"),0.712],[new Date("2012/06/24"),0.853],[new Date("2012/06/25"),0.496],[new Date("2012/06/26"),0.505],[new Date("2012/06/27"),0.663],[new Date("2012/06/28"),0.646],[new Date("2012/06/29"),0.582],[new Date("2012/06/30"),0.569],[new Date("2012/07/01"),0.421],[new Date("2012/07/02"),0.403],[new Date("2012/07/03"),0.505],[new Date("2012/07/04"),0.361],[new Date("2012/07/05"),0.308],[new Date("2012/07/06"),0.347],[new Date("2012/07/07"),0.233],[new Date("2012/07/08"),0.155],[new Date("2012/07/09"),0.183],[new Date("2012/07/10"),0.182],[new Date("2012/07/11"),0.427],[new Date("2012/07/12"),0.39],[new Date("2012/07/13"),0.437],[new Date("2012/07/14"),0.391],[new Date("2012/07/15"),0.481],[new Date("2012/07/16"),0.397],[new Date("2012/07/17"),0.602],[new Date("2012/07/18"),0.336],[new Date("2012/07/19"),0.574],[new Date("2012/07/20"),0.521],[new Date("2012/07/21"),0.496],[new Date("2012/07/22"),0.461],[new Date("2012/07/23"),0.508],[new Date("2012/07/24"),0.334],[new Date("2012/07/25"),0.384],[new Date("2012/07/26"),0.369],[new Date("2012/07/27"),0.551],[new Date("2012/07/28"),0.393],[new Date("2012/07/29"),0.401],[new Date("2012/07/30"),0.19],[new Date("2012/07/31"),0.902],[new Date("2012/08/01"),1.279],[new Date("2012/08/02"),1.241],[new Date("2012/08/03"),1.05],[new Date("2012/08/04"),1.052],[new Date("2012/08/05"),1.07],[new Date("2012/08/06"),0.758],[new Date("2012/08/07"),0.633],[new Date("2012/08/08"),0.465],[new Date("2012/08/09"),0.513],[new Date("2012/08/10"),0.493],[new Date("2012/08/11"),0.558],[new Date("2012/08/12"),0.332],[new Date("2012/08/13"),0.066],[new Date("2012/08/14"),0.08],[new Date("2012/08/15"),0.083],[new Date("2012/08/16"),0.076],[new Date("2012/08/17"),0.333],[new Date("2012/08/18"),0.281],[new Date("2012/08/19"),0.525],[new Date("2012/08/20"),0.619],[new Date("2012/08/21"),0.676],[new Date("2012/08/22"),0.67],[new Date("2012/08/23"),0.656],[new Date("2012/08/24"),0.412],[new Date("2012/08/25"),0.695],[new Date("2012/08/26"),0.658],[new Date("2012/08/27"),0.667],[new Date("2012/08/28"),0.542],[new Date("2012/08/29"),0.623],[new Date("2012/08/30"),0.571],[new Date("2012/08/31"),0.666],[new Date("2012/09/01"),0.519],[new Date("2012/09/02"),0.335],[new Date("2012/09/03"),0.278],[new Date("2012/09/04"),0.269],[new Date("2012/09/05"),0.414],[new Date("2012/09/06"),0.463],[new Date("2012/09/07"),0.194],[new Date("2012/09/08"),0.366],[new Date("2012/09/09"),0.366],[new Date("2012/09/10"),0.417],[new Date("2012/09/11"),0.511],[new Date("2012/09/12"),0.319],[new Date("2012/09/13"),0.549],[new Date("2012/09/14"),0.464],[new Date("2012/09/15"),0.47],[new Date("2012/09/16"),0.492],[new Date("2012/09/17"),0.644],[new Date("2012/09/18"),0.703],[new Date("2012/09/19"),0.793],[new Date("2012/09/20"),0.374],[new Date("2012/09/21"),0.428],[new Date("2012/09/22"),0.321],[new Date("2012/09/23"),0.318],[new Date("2012/09/24"),0.278],[new Date("2012/09/25"),0.352],[new Date("2012/09/26"),0.368],[new Date("2012/09/27"),0.403],[new Date("2012/09/28"),0.297],[new Date("2012/09/29"),0.395],[new Date("2012/09/30"),0.4],[new Date("2012/10/01"),0.715],[new Date("2012/10/02"),0.64],[new Date("2012/10/03"),0.79],[new Date("2012/10/04"),0.906],[new Date("2012/10/05"),0.834],[new Date("2012/10/06"),0.577],[new Date("2012/10/07"),0.495],[new Date("2012/10/08"),1.186],[new Date("2012/10/09"),1.171],[new Date("2012/10/10"),1.131],[new Date("2012/10/11"),1.017],[new Date("2012/10/12"),0.956],[new Date("2012/10/13"),0.912],[new Date("2012/10/14"),0.832],[new Date("2012/10/15"),0.636],[new Date("2012/10/16"),0.673],[new Date("2012/10/17"),0.681],[new Date("2012/10/18"),0.674],[new Date("2012/10/19"),0.789],[new Date("2012/10/20"),0.854],[new Date("2012/10/21"),0.469],[new Date("2012/10/22"),0.356],[new Date("2012/10/23"),0.639],[new Date("2012/10/24"),0.693],[new Date("2012/10/25"),0.688],[new Date("2012/10/26"),0.616],[new Date("2012/10/27"),0.791],[new Date("2012/10/28"),0.828],[new Date("2012/10/29"),0.829],[new Date("2012/10/30"),0.429],[new Date("2012/10/31"),0.51],[new Date("2012/11/01"),0.635],[new Date("2012/11/02"),0.623],[new Date("2012/11/03"),0.346],[new Date("2012/11/04"),0.222],[new Date("2012/11/05"),0.247],[new Date("2012/11/06"),0.334],[new Date("2012/11/07"),0.394],[new Date("2012/11/08"),0.316],[new Date("2012/11/09"),0.282],[new Date("2012/11/10"),0.298],[new Date("2012/11/11"),0.278],[new Date("2012/11/12"),0.377],[new Date("2012/11/13"),0.312],[new Date("2012/11/14"),0.236],[new Date("2012/11/15"),0.2],[new Date("2012/11/16"),0.136],[new Date("2012/11/17"),0.127],[new Date("2012/11/18"),0.119],[new Date("2012/11/19"),0.063],[new Date("2012/11/20"),0.071],[new Date("2012/11/21"),0.112],[new Date("2012/11/22"),0.051],[new Date("2012/11/23"),0.184],[new Date("2012/11/24"),0.134],[new Date("2012/11/25"),0.134],[new Date("2012/11/26"),0.145],[new Date("2012/11/27"),0.141],[new Date("2012/11/28"),0.303],[new Date("2012/11/29"),0.275],[new Date("2012/11/30"),0.901],[new Date("2012/12/01"),1.008],[new Date("2012/12/02"),1.039],[new Date("2012/12/03"),1.037],[new Date("2012/12/04"),2.403],[new Date("2012/12/05"),2.261],[new Date("2012/12/06"),1.728],[new Date("2012/12/07"),1.664],[new Date("2012/12/08"),0.996],[new Date("2012/12/09"),0.882],[new Date("2012/12/10"),0.786],[new Date("2012/12/11"),0.417],[new Date("2012/12/12"),0.268],[new Date("2012/12/13"),0.274],[new Date("2012/12/14"),1.287],[new Date("2012/12/15"),1.399],[new Date("2012/12/16"),1.719],[new Date("2012/12/17"),1.481],[new Date("2012/12/18"),1.033],[new Date("2012/12/19"),1.361],[new Date("2012/12/20"),1.61],[new Date("2012/12/21"),1.287],[new Date("2012/12/22"),1.89],[new Date("2012/12/23"),1.532],[new Date("2012/12/24"),1.513],[new Date("2012/12/25"),1.521],[new Date("2012/12/26"),1.852],[new Date("2012/12/27"),1.153],[new Date("2012/12/28"),1.447],[new Date("2012/12/29"),1.37],[new Date("2012/12/30"),1.139],[new Date("2012/12/31"),0.943],[new Date("2013/01/01"),0.207],[new Date("2013/01/02"),0.212],[new Date("2013/01/03"),0.215],[new Date("2013/01/04"),0.172],[new Date("2013/01/05"),0.227],[new Date("2013/01/06"),0.221],[new Date("2013/01/07"),0.303],[new Date("2013/01/08"),0.518],[new Date("2013/01/09"),0.764],[new Date("2013/01/10"),0.617],[new Date("2013/01/11"),1.178],[new Date("2013/01/12"),1.407],[new Date("2013/01/13"),1.33],[new Date("2013/01/14"),1.001],[new Date("2013/01/15"),1.142],[new Date("2013/01/16"),1.14],[new Date("2013/01/17"),1.309],[new Date("2013/01/18"),1.227],[new Date("2013/01/19"),1.658],[new Date("2013/01/20"),1.652],[new Date("2013/01/21"),1.088],[new Date("2013/01/22"),1.205],[new Date("2013/01/23"),1.223],[new Date("2013/01/24"),0.926],[new Date("2013/01/25"),0.629],[new Date("2013/01/26"),0.665],[new Date("2013/01/27"),0.632],[new Date("2013/01/28"),0.533],[new Date("2013/01/29"),0.62],[new Date("2013/01/30"),0.2],[new Date("2013/01/31"),0.743],[new Date("2013/02/01"),0.557],[new Date("2013/02/02"),0.563],[new Date("2013/02/03"),0.794],[new Date("2013/02/04"),0.678],[new Date("2013/02/05"),0.666],[new Date("2013/02/06"),0.777],[new Date("2013/02/07"),0.485],[new Date("2013/02/08"),0.441],[new Date("2013/02/09"),0.563],[new Date("2013/02/10"),0.26],[new Date("2013/02/11"),0.228],[new Date("2013/02/12"),0.237],[new Date("2013/02/13"),0.382],[new Date("2013/02/14"),0.384],[new Date("2013/02/15"),0.606],[new Date("2013/02/16"),0.736],[new Date("2013/02/17"),0.905],[new Date("2013/02/18"),0.894],[new Date("2013/02/19"),0.467],[new Date("2013/02/20"),0.593],[new Date("2013/02/21"),0.352],[new Date("2013/02/22"),0.362],[new Date("2013/02/23"),0.335],[new Date("2013/02/24"),0.321],[new Date("2013/02/25"),0.565],[new Date("2013/02/26"),0.502],[new Date("2013/02/27"),0.502],[new Date("2013/02/28"),0.512],[new Date("2013/03/01"),0.678],[new Date("2013/03/02"),0.944],[new Date("2013/03/03"),0.904],[new Date("2013/03/04"),0.593],[new Date("2013/03/05"),0.914],[new Date("2013/03/06"),0.536],[new Date("2013/03/07"),0.478],[new Date("2013/03/08"),0.481],[new Date("2013/03/09"),0.439],[new Date("2013/03/10"),0.605],[new Date("2013/03/11"),0.498],[new Date("2013/03/12"),0.631],[new Date("2013/03/13"),0.624],[new Date("2013/03/14"),0.736],[new Date("2013/03/15"),0.76],[new Date("2013/03/16"),0.791],[new Date("2013/03/17"),1.15],[new Date("2013/03/18"),1.263],[new Date("2013/03/19"),0.445],[new Date("2013/03/20"),0.406],[new Date("2013/03/21"),0.548],[new Date("2013/03/22"),0.601],[new Date("2013/03/23"),0.475],[new Date("2013/03/24"),0.508],[new Date("2013/03/25"),1.525],[new Date("2013/03/26"),1.962],[new Date("2013/03/27"),3.113],[new Date("2013/03/28"),2.719],[new Date("2013/03/29"),1.992],[new Date("2013/03/30"),1.344],[new Date("2013/03/31"),1.101],[new Date("2013/04/01"),1.291],[new Date("2013/04/02"),1.212],[new Date("2013/04/03"),0.146],[new Date("2013/04/04"),0.333],[new Date("2013/04/05"),0.419],[new Date("2013/04/06"),0.44],[new Date("2013/04/07"),0.452],[new Date("2013/04/08"),0.24],[new Date("2013/04/09"),0.193],[new Date("2013/04/10"),0.368],[new Date("2013/04/11"),0.321],[new Date("2013/04/12"),0.299],[new Date("2013/04/13"),0.288],[new Date("2013/04/14"),0.381],[new Date("2013/04/15"),0.316],[new Date("2013/04/16"),0.321],[new Date("2013/04/17"),0.163],[new Date("2013/04/18"),0.315],[new Date("2013/04/19"),0.613],[new Date("2013/04/20"),0.58],[new Date("2013/04/21"),0.691],[new Date("2013/04/22"),0.695],[new Date("2013/04/23"),0.597],[new Date("2013/04/24"),0.522],[new Date("2013/04/25"),0.546],[new Date("2013/04/26"),0.203],[new Date("2013/04/27"),0.305],[new Date("2013/04/28"),0.313],[new Date("2013/04/29"),0.273],[new Date("2013/04/30"),0.399],[new Date("2013/05/01"),0.468],[new Date("2013/05/02"),0.809],[new Date("2013/05/03"),0.864],[new Date("2013/05/04"),0.873],[new Date("2013/05/05"),0.699],[new Date("2013/05/06"),0.579],[new Date("2013/05/07"),0.693],[new Date("2013/05/08"),0.742],[new Date("2013/05/09"),0.396],[new Date("2013/05/10"),0.037],[new Date("2013/05/11"),0.081],[new Date("2013/05/12"),0.076],[new Date("2013/05/13"),0.077],[new Date("2013/05/14"),0.177],[new Date("2013/05/15"),0.514],[new Date("2013/05/16"),0.624],[new Date("2013/05/17"),0.574],[new Date("2013/05/18"),0.406],[new Date("2013/05/19"),0.331],[new Date("2013/05/20"),0.471],[new Date("2013/05/21"),0.454],[new Date("2013/05/22"),0.451],[new Date("2013/05/23"),0.674],[new Date("2013/05/24"),0.755],[new Date("2013/05/25"),0.785],[new Date("2013/05/26"),0.805],[new Date("2013/05/27"),0.208],[new Date("2013/05/28"),0.136],[new Date("2013/05/29"),0.089],[new Date("2013/05/30"),0.117],[new Date("2013/05/31"),0.132],[new Date("2013/06/01"),0.494],[new Date("2013/06/02"),0.539],[new Date("2013/06/03"),0.72],[new Date("2013/06/04"),0.526],[new Date("2013/06/05"),0.362],[new Date("2013/06/06"),0.346],[new Date("2013/06/07"),0.586],[new Date("2013/06/08"),0.521],[new Date("2013/06/09"),0.719],[new Date("2013/06/10"),0.51],[new Date("2013/06/11"),0.22],[new Date("2013/06/12"),0.382],[new Date("2013/06/13"),0.402],[new Date("2013/06/14"),0.297],[new Date("2013/06/15"),0.307],[new Date("2013/06/16"),0.147],[new Date("2013/06/17"),0.666],[new Date("2013/06/18"),1.224],[new Date("2013/06/19"),1.364],[new Date("2013/06/20"),1.125],[new Date("2013/06/21"),0.972],[new Date("2013/06/22"),1.013],[new Date("2013/06/23"),0.729],[new Date("2013/06/24"),0.69],[new Date("2013/06/25"),0.537],[new Date("2013/06/26"),0.255],[new Date("2013/06/27"),0.214],[new Date("2013/06/28"),0.216],[new Date("2013/06/29"),0.177],[new Date("2013/06/30"),0.225],[new Date("2013/07/01"),0.159],[new Date("2013/07/02"),0.19],[new Date("2013/07/03"),0.289],[new Date("2013/07/04"),0.285],[new Date("2013/07/05"),0.421],[new Date("2013/07/06"),0.543],[new Date("2013/07/07"),0.483],[new Date("2013/07/08"),0.424],[new Date("2013/07/09"),0.135],[new Date("2013/07/10"),0.163],[new Date("2013/07/11"),0.068],[new Date("2013/07/12"),0.389],[new Date("2013/07/13"),0.544],[new Date("2013/07/14"),0.515],[new Date("2013/07/15"),0.437],[new Date("2013/07/16"),0.37],[new Date("2013/07/17"),0.242],[new Date("2013/07/18"),0.225],[new Date("2013/07/19"),0.17],[new Date("2013/07/20"),0.193],[new Date("2013/07/21"),0.363],[new Date("2013/07/22"),0.355],[new Date("2013/07/23"),0.828],[new Date("2013/07/24"),0.796],[new Date("2013/07/25"),0.984],[new Date("2013/07/26"),0.966],[new Date("2013/07/27"),0.907],[new Date("2013/07/28"),0.516],[new Date("2013/07/29"),0.62],[new Date("2013/07/30"),0.59],[new Date("2013/07/31"),0.63],[new Date("2013/08/01"),0.228],[new Date("2013/08/02"),0.165],[new Date("2013/08/03"),0.209],[new Date("2013/08/04"),0.149],[new Date("2013/08/05"),0.148],[new Date("2013/08/06"),0.118],[new Date("2013/08/07"),0.109],[new Date("2013/08/08"),0.176],[new Date("2013/08/09"),0.184],[new Date("2013/08/10"),0.146],[new Date("2013/08/11"),0.15],[new Date("2013/08/12"),0.165],[new Date("2013/08/13"),0.212],[new Date("2013/08/14"),0.432],[new Date("2013/08/15"),0.577],[new Date("2013/08/16"),0.711],[new Date("2013/08/17"),0.608],[new Date("2013/08/18"),0.44],[new Date("2013/08/19"),0.195],[new Date("2013/08/20"),0.224],[new Date("2013/08/21"),0.224],[new Date("2013/08/22"),0.314],[new Date("2013/08/23"),0.163],[new Date("2013/08/24"),0.184],[new Date("2013/08/25"),0.696],[new Date("2013/08/26"),0.786],[new Date("2013/08/27"),0.819],[new Date("2013/08/28"),0.749],[new Date("2013/08/29"),0.47],[new Date("2013/08/30"),0.565],[new Date("2013/08/31"),0.939],[new Date("2013/09/01"),0.72],[new Date("2013/09/02"),0.568],[new Date("2013/09/03"),0.325],[new Date("2013/09/04"),0.599],[new Date("2013/09/05"),0.669],[new Date("2013/09/06"),0.683],[new Date("2013/09/07"),1.232],[new Date("2013/09/08"),1.053],[new Date("2013/09/09"),0.894],[new Date("2013/09/10"),0.866],[new Date("2013/09/11"),0.963],[new Date("2013/09/12"),1.189],[new Date("2013/09/13"),1.282],[new Date("2013/09/14"),0.633],[new Date("2013/09/15"),0.18],[new Date("2013/09/16"),0.752],[new Date("2013/09/17"),0.79],[new Date("2013/09/18"),0.915],[new Date("2013/09/19"),0.757],[new Date("2013/09/20"),0.725],[new Date("2013/09/21"),0.47],[new Date("2013/09/22"),0.588],[new Date("2013/09/23"),0.348],[new Date("2013/09/24"),0.377],[new Date("2013/09/25"),0.093],[new Date("2013/09/26"),0.459],[new Date("2013/09/27"),0.518],[new Date("2013/09/28"),0.572],[new Date("2013/09/29"),0.625],[new Date("2013/09/30"),0.601],[new Date("2013/10/01"),0.381],[new Date("2013/10/02"),0.235],[new Date("2013/10/03"),0.261],[new Date("2013/10/04"),0.26],[new Date("2013/10/05"),0.492],[new Date("2013/10/06"),0.412],[new Date("2013/10/07"),0.563],[new Date("2013/10/08"),0.744],[new Date("2013/10/09"),0.723],[new Date("2013/10/10"),0.676],[new Date("2013/10/11"),0.683],[new Date("2013/10/12"),0.624],[new Date("2013/10/13"),0.9],[new Date("2013/10/14"),0.977],[new Date("2013/10/15"),0.822],[new Date("2013/10/16"),0.586],[new Date("2013/10/17"),1.007],[new Date("2013/10/18"),0.939],[new Date("2013/10/19"),0.953],[new Date("2013/10/20"),0.968],[new Date("2013/10/21"),0.774],[new Date("2013/10/22"),0.646],[new Date("2013/10/23"),0.68],[new Date("2013/10/24"),0.244],[new Date("2013/10/25"),0.172],[new Date("2013/10/26"),0.4],[new Date("2013/10/27"),0.594],[new Date("2013/10/28"),0.822],[new Date("2013/10/29"),0.963],[new Date("2013/10/30"),0.81],[new Date("2013/10/31"),0.779],[new Date("2013/11/01"),0.511],[new Date("2013/11/02"),0.552],[new Date("2013/11/03"),0.527],[new Date("2013/11/04"),0.455],[new Date("2013/11/05"),0.198],[new Date("2013/11/06"),0.472],[new Date("2013/11/07"),1.046],[new Date("2013/11/08"),1.652],[new Date("2013/11/09"),1.422],[new Date("2013/11/10"),1.151],[new Date("2013/11/11"),1.012],[new Date("2013/11/12"),1.426],[new Date("2013/11/13"),1.442],[new Date("2013/11/14"),1.332],[new Date("2013/11/15"),0.587],[new Date("2013/11/16"),0.299],[new Date("2013/11/17"),0.269],[new Date("2013/11/18"),0.478],[new Date("2013/11/19"),0.392],[new Date("2013/11/20"),0.411],[new Date("2013/11/21"),0.524],[new Date("2013/11/22"),0.532],[new Date("2013/11/23"),0.318],[new Date("2013/11/24"),0.167],[new Date("2013/11/25"),0.17],[new Date("2013/11/26"),0.179],[new Date("2013/11/27"),0.199],[new Date("2013/11/28"),0.095],[new Date("2013/11/29"),0.096],[new Date("2013/11/30"),0.103],[new Date("2013/12/01"),0.214],[new Date("2013/12/02"),0.302],[new Date("2013/12/03"),0.336],[new Date("2013/12/04"),0.345],[new Date("2013/12/05"),0.36],[new Date("2013/12/06"),0.53],[new Date("2013/12/07"),0.554],[new Date("2013/12/08"),0.554],[new Date("2013/12/09"),0.343],[new Date("2013/12/10"),0.31],[new Date("2013/12/11"),0.38],[new Date("2013/12/12"),0.466],[new Date("2013/12/13"),0.333],[new Date("2013/12/14"),0.355],[new Date("2013/12/15"),0.287],[new Date("2013/12/16"),0.399],[new Date("2013/12/17"),0.476],[new Date("2013/12/18"),0.408],[new Date("2013/12/19"),0.364],[new Date("2013/12/20"),0.32],[new Date("2013/12/21"),0.631],[new Date("2013/12/22"),0.711],[new Date("2013/12/23"),0.736],[new Date("2013/12/24"),0.693],[new Date("2013/12/25"),0.66],[new Date("2013/12/26"),0.11],[new Date("2013/12/27"),0.148],[new Date("2013/12/28"),0.294],[new Date("2013/12/29"),0.295],[new Date("2013/12/30"),0.299],[new Date("2013/12/31"),0.361],[new Date("2014/01/01"),0.544],[new Date("2014/01/02"),1.336],[new Date("2014/01/03"),1.255],[new Date("2014/01/04"),1.455],[new Date("2014/01/05"),1.681],[new Date("2014/01/06"),1.776],[new Date("2014/01/07"),1.722],[new Date("2014/01/08"),1.548],[new Date("2014/01/09"),1.06],[new Date("2014/01/10"),0.961],[new Date("2014/01/11"),0.173],[new Date("2014/01/12"),0.206],[new Date("2014/01/13"),0.356],[new Date("2014/01/14"),0.559],[new Date("2014/01/15"),0.559],[new Date("2014/01/16"),0.474],[new Date("2014/01/17"),0.813],[new Date("2014/01/18"),0.579],[new Date("2014/01/19"),0.302],[new Date("2014/01/20"),0.443],[new Date("2014/01/21"),0.413],[new Date("2014/01/22"),0.468],[new Date("2014/01/23"),0.439],[new Date("2014/01/24"),0.228],[new Date("2014/01/25"),0.286],[new Date("2014/01/26"),0.517],[new Date("2014/01/27"),0.403],[new Date("2014/01/28"),0.522],[new Date("2014/01/29"),0.469],[new Date("2014/01/30"),0.462],[new Date("2014/01/31"),0.401],[new Date("2014/02/01"),0.562],[new Date("2014/02/02"),0.497],[new Date("2014/02/03"),0.516],[new Date("2014/02/04"),0.342],[new Date("2014/02/05"),0.105],[new Date("2014/02/06"),0.102],[new Date("2014/02/07"),0.292],[new Date("2014/02/08"),0.253],[new Date("2014/02/09"),0.75],[new Date("2014/02/10"),0.701],[new Date("2014/02/11"),0.67],[new Date("2014/02/12"),0.74],[new Date("2014/02/13"),0.698],[new Date("2014/02/14"),0.845],[new Date("2014/02/15"),0.891],[new Date("2014/02/16"),0.389],[new Date("2014/02/17"),0.409],[new Date("2014/02/18"),0.419],[new Date("2014/02/19"),0.527],[new Date("2014/02/20"),0.528],[new Date("2014/02/21"),0.725],[new Date("2014/02/22"),0.686],[new Date("2014/02/23"),0.537],[new Date("2014/02/24"),0.518],[new Date("2014/02/25"),0.538],[new Date("2014/02/26"),0.395],[new Date("2014/02/27"),0.453],[new Date("2014/02/28"),0.22],[new Date("2014/03/01"),0.67],[new Date("2014/03/02"),1.135],[new Date("2014/03/03"),1.058],[new Date("2014/03/04"),1.127],[new Date("2014/03/05"),0.891],[new Date("2014/03/06"),0.649],[new Date("2014/03/07"),0.434],[new Date("2014/03/08"),0.445],[new Date("2014/03/09"),0.372],[new Date("2014/03/10"),0.357],[new Date("2014/03/11"),0.259],[new Date("2014/03/12"),0.282],[new Date("2014/03/13"),0.286],[new Date("2014/03/14"),0.888],[new Date("2014/03/15"),0.875],[new Date("2014/03/16"),0.796],[new Date("2014/03/17"),0.723],[new Date("2014/03/18"),0.806],[new Date("2014/03/19"),0.587],[new Date("2014/03/20"),0.732],[new Date("2014/03/21"),0.402],[new Date("2014/03/22"),0.408],[new Date("2014/03/23"),0.871],[new Date("2014/03/24"),0.878],[new Date("2014/03/25"),0.613],[new Date("2014/03/26"),0.628],[new Date("2014/03/27"),0.632],[new Date("2014/03/28"),0.602],[new Date("2014/03/29"),0.594],[new Date("2014/03/30"),0.641],[new Date("2014/03/31"),0.553],[new Date("2014/04/01"),0.534],[new Date("2014/04/02"),0.708],[new Date("2014/04/03"),0.934],[new Date("2014/04/04"),1.018],[new Date("2014/04/05"),1.03],[new Date("2014/04/06"),0.636],[new Date("2014/04/07"),0.917],[new Date("2014/04/08"),1.701],[new Date("2014/04/09"),1.439],[new Date("2014/04/10"),0.936],[new Date("2014/04/11"),0.53],[new Date("2014/04/12"),0.434],[new Date("2014/04/13"),0.754],[new Date("2014/04/14"),1.021],[new Date("2014/04/15"),0.43],[new Date("2014/04/16"),0.449],[new Date("2014/04/17"),0.328],[new Date("2014/04/18"),0.386],[new Date("2014/04/19"),0.406],[new Date("2014/04/20"),0.349],[new Date("2014/04/21"),0.192],[new Date("2014/04/22"),0.171],[new Date("2014/04/23"),0.159],[new Date("2014/04/24"),0.222],[new Date("2014/04/25"),0.331],[new Date("2014/04/26"),0.316],[new Date("2014/04/27"),0.308],[new Date("2014/04/28"),0.359],[new Date("2014/04/29"),0.333],[new Date("2014/04/30"),0.726],[new Date("2014/05/01"),0.734],[new Date("2014/05/02"),0.608],[new Date("2014/05/03"),0.782],[new Date("2014/05/04"),0.63],[new Date("2014/05/05"),1.235],[new Date("2014/05/06"),1.695],[new Date("2014/05/07"),1.52],[new Date("2014/05/08"),1.408],[new Date("2014/05/09"),1.487],[new Date("2014/05/10"),1.493],[new Date("2014/05/11"),1.483],[new Date("2014/05/12"),0.386],[new Date("2014/05/13"),0.176],[new Date("2014/05/14"),0.257],[new Date("2014/05/15"),0.275],[new Date("2014/05/16"),0.348],[new Date("2014/05/17"),0.302],[new Date("2014/05/18"),0.233],[new Date("2014/05/19"),0.229],[new Date("2014/05/20"),0.236],[new Date("2014/05/21"),0.031],[new Date("2014/05/22"),0.029],[new Date("2014/05/23"),0.035],[new Date("2014/05/24"),0.144],[new Date("2014/05/25"),0.157],[new Date("2014/05/26"),0.186],[new Date("2014/05/27"),0.53],[new Date("2014/05/28"),0.472],[new Date("2014/05/29"),0.511],[new Date("2014/05/30"),0.53],[new Date("2014/05/31"),0.557],[new Date("2014/06/01"),0.712],[new Date("2014/06/02"),1.134],[new Date("2014/06/03"),0.808],[new Date("2014/06/04"),0.877],[new Date("2014/06/05"),0.608],[new Date("2014/06/06"),1.03],[new Date("2014/06/07"),0.912],[new Date("2014/06/08"),1.28],[new Date("2014/06/09"),0.87],[new Date("2014/06/10"),0.723],[new Date("2014/06/11"),0.403],[new Date("2014/06/12"),0.601],[new Date("2014/06/13"),0.501],[new Date("2014/06/14"),0.666],[new Date("2014/06/15"),0.483],[new Date("2014/06/16"),0.527],[new Date("2014/06/17"),0.561],[new Date("2014/06/18"),0.299],[new Date("2014/06/19"),0.319],[new Date("2014/06/20"),0.281],[new Date("2014/06/21"),0.296],[new Date("2014/06/22"),0.262],[new Date("2014/06/23"),0.23],[new Date("2014/06/24"),0.25],[new Date("2014/06/25"),0.106],[new Date("2014/06/26"),0.072],[new Date("2014/06/27"),0.117],[new Date("2014/06/28"),0.115],[new Date("2014/06/29"),0.322],[new Date("2014/06/30"),1.335],[new Date("2014/07/01"),1.857],[new Date("2014/07/02"),1.866],[new Date("2014/07/03"),1.843],[new Date("2014/07/04"),1.189],[new Date("2014/07/05"),0.66],[new Date("2014/07/06"),0.549],[new Date("2014/07/07"),0.466],[new Date("2014/07/08"),0.34],[new Date("2014/07/09"),0.362],[new Date("2014/07/10"),0.251],[new Date("2014/07/11"),0.173],[new Date("2014/07/12"),0.185],[new Date("2014/07/13"),0.116],[new Date("2014/07/14"),0.354],[new Date("2014/07/15"),0.363],[new Date("2014/07/16"),0.322],[new Date("2014/07/17"),0.481],[new Date("2014/07/18"),0.602],[new Date("2014/07/19"),0.752],[new Date("2014/07/20"),0.755],[new Date("2014/07/21"),0.382],[new Date("2014/07/22"),0.565],[new Date("2014/07/23"),0.531],[new Date("2014/07/24"),0.548],[new Date("2014/07/25"),0.45],[new Date("2014/07/26"),0.36],[new Date("2014/07/27"),0.346],[new Date("2014/07/28"),0.316],[new Date("2014/07/29"),0.299],[new Date("2014/07/30"),0.519],[new Date("2014/07/31"),0.471],[new Date("2014/08/01"),0.428],[new Date("2014/08/02"),0.18],[new Date("2014/08/03"),0.177],[new Date("2014/08/04"),0.703],[new Date("2014/08/05"),0.894],[new Date("2014/08/06"),0.774],[new Date("2014/08/07"),0.817],[new Date("2014/08/08"),0.824],[new Date("2014/08/09"),1.123],[new Date("2014/08/10"),1.334],[new Date("2014/08/11"),0.806],[new Date("2014/08/12"),0.223],[new Date("2014/08/13"),0.495],[new Date("2014/08/14"),0.506],[new Date("2014/08/15"),0.453],[new Date("2014/08/16"),0.458],[new Date("2014/08/17"),0.428],[new Date("2014/08/18"),0.61],[new Date("2014/08/19"),0.686],[new Date("2014/08/20"),0.339],[new Date("2014/08/21"),0.349],[new Date("2014/08/22"),0.418],[new Date("2014/08/23"),0.381],[new Date("2014/08/24"),0.647],[new Date("2014/08/25"),0.704],[new Date("2014/08/26"),0.527],[new Date("2014/08/27"),0.527],[new Date("2014/08/28"),0.595],[new Date("2014/08/29"),0.638],[new Date("2014/08/30"),0.782],[new Date("2014/08/31"),0.736],[new Date("2014/09/01"),0.78],[new Date("2014/09/02"),0.954],[new Date("2014/09/03"),0.954],[new Date("2014/09/04"),0.933],[new Date("2014/09/05"),1.03],[new Date("2014/09/06"),0.988],[new Date("2014/09/07"),0.645],[new Date("2014/09/08"),0.476],[new Date("2014/09/09"),0.487],[new Date("2014/09/10"),0.403],[new Date("2014/09/11"),0.496],[new Date("2014/09/12"),0.425],[new Date("2014/09/13"),0.454],[new Date("2014/09/14"),0.451],[new Date("2014/09/15"),0.328],[new Date("2014/09/16"),0.229],[new Date("2014/09/17"),0.327],[new Date("2014/09/18"),0.365],[new Date("2014/09/19"),0.254],[new Date("2014/09/20"),0.231],[new Date("2014/09/21"),0.18],[new Date("2014/09/22"),0.108],[new Date("2014/09/23"),0.313],[new Date("2014/09/24"),0.269],[new Date("2014/09/25"),0.221],[new Date("2014/09/26"),0.668],[new Date("2014/09/27"),0.818],[new Date("2014/09/28"),1.029],[new Date("2014/09/29"),0.846],[new Date("2014/09/30"),0.874],[new Date("2014/10/01"),0.862],[new Date("2014/10/02"),0.41],[new Date("2014/10/03"),0.397],[new Date("2014/10/04"),0.414],[new Date("2014/10/05"),0.421],[new Date("2014/10/06"),0.326],[new Date("2014/10/07"),0.548],[new Date("2014/10/08"),0.548],[new Date("2014/10/09"),0.46],[new Date("2014/10/10"),0.456],[new Date("2014/10/11"),0.477],[new Date("2014/10/12"),0.282],[new Date("2014/10/13"),0.214],[new Date("2014/10/14"),0.26],[new Date("2014/10/15"),0.267],[new Date("2014/10/16"),0.267],[new Date("2014/10/17"),0.235],[new Date("2014/10/18"),0.384],[new Date("2014/10/19"),0.532],[new Date("2014/10/20"),0.506],[new Date("2014/10/21"),0.418],[new Date("2014/10/22"),0.489],[new Date("2014/10/23"),0.496],[new Date("2014/10/24"),0.52],[new Date("2014/10/25"),0.432],[new Date("2014/10/26"),0.72],[new Date("2014/10/27"),0.671],[new Date("2014/10/28"),0.755],[new Date("2014/10/29"),0.719],[new Date("2014/10/30"),0.92],[new Date("2014/10/31"),1.371],[new Date("2014/11/01"),1.385],[new Date("2014/11/02"),0.614],[new Date("2014/11/03"),0.647],[new Date("2014/11/04"),0.288],[new Date("2014/11/05"),0.628],[new Date("2014/11/06"),0.615],[new Date("2014/11/07"),0.317],[new Date("2014/11/08"),0.307],[new Date("2014/11/09"),0.313],[new Date("2014/11/10"),0.191],[new Date("2014/11/11"),0.373],[new Date("2014/11/12"),0.327],[new Date("2014/11/13"),0.291],[new Date("2014/11/14"),0.32],[new Date("2014/11/15"),0.3],[new Date("2014/11/16"),0.3],[new Date("2014/11/17"),0.294],[new Date("2014/11/18"),0.104],[new Date("2014/11/19"),0.129],[new Date("2014/11/20"),0.177],[new Date("2014/11/21"),0.354],[new Date("2014/11/22"),0.431],[new Date("2014/11/23"),0.399],[new Date("2014/11/24"),0.411],[new Date("2014/11/25"),0.379],[new Date("2014/11/26"),0.382],[new Date("2014/11/27"),0.383],[new Date("2014/11/28"),0.233],[new Date("2014/11/29"),0.274],[new Date("2014/11/30"),0.41],[new Date("2014/12/01"),0.571],[new Date("2014/12/02"),0.474],[new Date("2014/12/03"),1.249],[new Date("2014/12/04"),1.26],[new Date("2014/12/05"),1.346],[new Date("2014/12/06"),1.23],[new Date("2014/12/07"),1.09],[new Date("2014/12/08"),1.393],[new Date("2014/12/09"),1.326],[new Date("2014/12/10"),0.614],[new Date("2014/12/11"),0.621],[new Date("2014/12/12"),0.526],[new Date("2014/12/13"),0.507],[new Date("2014/12/14"),0.206],[new Date("2014/12/15"),0.032],[new Date("2014/12/16"),0.031],[new Date("2014/12/17"),0.207],[new Date("2014/12/18"),0.257],[new Date("2014/12/19"),0.25],[new Date("2014/12/20"),0.193],[new Date("2014/12/21"),0.176],[new Date("2014/12/22"),0.624],[new Date("2014/12/23"),0.708],[new Date("2014/12/24"),0.687],[new Date("2014/12/25"),0.614],[new Date("2014/12/26"),0.555],[new Date("2014/12/27"),0.38],[new Date("2014/12/28"),0.143],[new Date("2014/12/29"),0.143],[new Date("2014/12/30"),0.119],[new Date("2014/12/31"),0.124],[new Date("2015/01/01"),0.147],[new Date("2015/01/02"),0.137],[new Date("2015/01/03"),0.1],[new Date("2015/01/04"),0.119],[new Date("2015/01/05"),0.129],[new Date("2015/01/06"),0.116],[new Date("2015/01/07"),0.323],[new Date("2015/01/08"),0.364],[new Date("2015/01/09"),0.45],[new Date("2015/01/10"),0.412],[new Date("2015/01/11"),0.205],[new Date("2015/01/12"),0.188],[new Date("2015/01/13"),0.348],[new Date("2015/01/14"),0.348],[new Date("2015/01/15"),0.378],[new Date("2015/01/16"),0.383],[new Date("2015/01/17"),0.386],[new Date("2015/01/18"),0.358],[new Date("2015/01/19"),0.361],[new Date("2015/01/20"),0.748],[new Date("2015/01/21"),0.782],[new Date("2015/01/22"),0.715],[new Date("2015/01/23"),0.896],[new Date("2015/01/24"),0.978],[new Date("2015/01/25"),0.739],[new Date("2015/01/26"),0.57],[new Date("2015/01/27"),0.636],[new Date("2015/01/28"),1.029],[new Date("2015/01/29"),1.491],[new Date("2015/01/30"),1.268],[new Date("2015/01/31"),1.292],[new Date("2015/02/01"),0.859],[new Date("2015/02/02"),0.341],[new Date("2015/02/03"),0.887],[new Date("2015/02/04"),0.841],[new Date("2015/02/05"),0.792],[new Date("2015/02/06"),0.864],[new Date("2015/02/07"),0.821],[new Date("2015/02/08"),1.145],[new Date("2015/02/09"),1.161],[new Date("2015/02/10"),0.677],[new Date("2015/02/11"),0.673],[new Date("2015/02/12"),1.582],[new Date("2015/02/13"),1.15],[new Date("2015/02/14"),1.165],[new Date("2015/02/15"),1.049],[new Date("2015/02/16"),0.993],[new Date("2015/02/17"),1.001],[new Date("2015/02/18"),1.139],[new Date("2015/02/19"),0.339],[new Date("2015/02/20"),0.293],[new Date("2015/02/21"),0.381],[new Date("2015/02/22"),0.256],[new Date("2015/02/23"),0.342],[new Date("2015/02/24"),0.725],[new Date("2015/02/25"),0.623],[new Date("2015/02/26"),0.46],[new Date("2015/02/27"),0.403],[new Date("2015/02/28"),0.403],[new Date("2015/03/01"),0.4],[new Date("2015/03/02"),0.482],[new Date("2015/03/03"),0.217],[new Date("2015/03/04"),0.232],[new Date("2015/03/05"),0.399],[new Date("2015/03/06"),0.375],[new Date("2015/03/07"),0.386],[new Date("2015/03/08"),0.425],[new Date("2015/03/09"),0.344],[new Date("2015/03/10"),0.276],[new Date("2015/03/11"),0.303],[new Date("2015/03/12"),0.329],[new Date("2015/03/13"),0.326],[new Date("2015/03/14"),0.468],[new Date("2015/03/15"),0.373],[new Date("2015/03/16"),0.378],[new Date("2015/03/17"),0.418],[new Date("2015/03/18"),0.4],[new Date("2015/03/19"),0.349],[new Date("2015/03/20"),0.316],[new Date("2015/03/21"),0.357],[new Date("2015/03/22"),0.354],[new Date("2015/03/23"),0.365],[new Date("2015/03/24"),0.541],[new Date("2015/03/25"),0.631],[new Date("2015/03/26"),0.528],[new Date("2015/03/27"),0.463],[new Date("2015/03/28"),0.481],[new Date("2015/03/29"),0.373],[new Date("2015/03/30"),0.422],[new Date("2015/03/31"),0.289],[new Date("2015/04/01"),0.484],[new Date("2015/04/02"),0.613],[new Date("2015/04/03"),0.4],[new Date("2015/04/04"),0.415],[new Date("2015/04/05"),0.4],[new Date("2015/04/06"),0.743],[new Date("2015/04/07"),0.757],[new Date("2015/04/08"),0.974],[new Date("2015/04/09"),0.718],[new Date("2015/04/10"),0.787],[new Date("2015/04/11"),0.668],[new Date("2015/04/12"),0.663],[new Date("2015/04/13"),0.74],[new Date("2015/04/14"),0.699],[new Date("2015/04/15"),0.806],[new Date("2015/04/16"),0.773],[new Date("2015/04/17"),0.776],[new Date("2015/04/18"),0.834],[new Date("2015/04/19"),0.774],[new Date("2015/04/20"),0.738],[new Date("2015/04/21"),0.795],[new Date("2015/04/22"),0.471],[new Date("2015/04/23"),0.604],[new Date("2015/04/24"),0.679],[new Date("2015/04/25"),0.879],[new Date("2015/04/26"),0.879],[new Date("2015/04/27"),0.84],[new Date("2015/04/28"),0.84],[new Date("2015/04/29"),0.916],[new Date("2015/04/30"),0.865],[new Date("2015/05/01"),0.62],[new Date("2015/05/02"),0.391],[new Date("2015/05/03"),0.383],[new Date("2015/05/04"),0.505],[new Date("2015/05/05"),0.522],[new Date("2015/05/06"),0.545],[new Date("2015/05/07"),0.467],[new Date("2015/05/08"),0.476],[new Date("2015/05/09"),0.661],[new Date("2015/05/10"),0.801],[new Date("2015/05/11"),0.743],[new Date("2015/05/12"),0.709],[new Date("2015/05/13"),0.726],[new Date("2015/05/14"),0.755],[new Date("2015/05/15"),0.746],[new Date("2015/05/16"),0.66],[new Date("2015/05/17"),0.538],[new Date("2015/05/18"),0.552],[new Date("2015/05/19"),0.833],[new Date("2015/05/20"),0.701],[new Date("2015/05/21"),0.712],[new Date("2015/05/22"),0.739],[new Date("2015/05/23"),1.705],[new Date("2015/05/24"),1.191],[new Date("2015/05/25"),1.166],[new Date("2015/05/26"),1.138],[new Date("2015/05/27"),1.106],[new Date("2015/05/28"),0.894],[new Date("2015/05/29"),1.112],[new Date("2015/05/30"),0.226],[new Date("2015/05/31"),0.241],[new Date("2015/06/01"),0.308],[new Date("2015/06/02"),0.359],[new Date("2015/06/03"),0.351],[new Date("2015/06/04"),0.265],[new Date("2015/06/05"),0.184],[new Date("2015/06/06"),0.693],[new Date("2015/06/07"),0.696],[new Date("2015/06/08"),0.547],[new Date("2015/06/09"),0.548],[new Date("2015/06/10"),0.622],[new Date("2015/06/11"),0.756],[new Date("2015/06/12"),0.683],[new Date("2015/06/13"),0.436],[new Date("2015/06/14"),0.439],[new Date("2015/06/15"),0.435],[new Date("2015/06/16"),1.208],[new Date("2015/06/17"),0.993],[new Date("2015/06/18"),1.025],[new Date("2015/06/19"),1.018],[new Date("2015/06/20"),0.972],[new Date("2015/06/21"),1.198],[new Date("2015/06/22"),1.306],[new Date("2015/06/23"),0.714],[new Date("2015/06/24"),0.685],[new Date("2015/06/25"),0.636],[new Date("2015/06/26"),0.696],[new Date("2015/06/27"),0.805],[new Date("2015/06/28"),0.43],[new Date("2015/06/29"),0.407],[new Date("2015/06/30"),0.394],[new Date("2015/07/01"),0.351],[new Date("2015/07/02"),0.377],[new Date("2015/07/03"),0.489],[new Date("2015/07/04"),0.315],[new Date("2015/07/05"),0.308],[new Date("2015/07/06"),0.668],[new Date("2015/07/07"),0.851],[new Date("2015/07/08"),0.695],[new Date("2015/07/09"),0.955],[new Date("2015/07/10"),0.902],[new Date("2015/07/11"),0.899],[new Date("2015/07/12"),1.003],[new Date("2015/07/13"),0.481],[new Date("2015/07/14"),0.39],[new Date("2015/07/15"),0.29],[new Date("2015/07/16"),0.271],[new Date("2015/07/17"),0.219],[new Date("2015/07/18"),0.225],[new Date("2015/07/19"),0.173],[new Date("2015/07/20"),0.218],[new Date("2015/07/21"),0.529],[new Date("2015/07/22"),0.539],[new Date("2015/07/23"),0.459],[new Date("2015/07/24"),0.688],[new Date("2015/07/25"),0.702],[new Date("2015/07/26"),0.71],[new Date("2015/07/27"),0.672],[new Date("2015/07/28"),0.408],[new Date("2015/07/29"),0.398],[new Date("2015/07/30"),0.525],[new Date("2015/07/31"),0.287],[new Date("2015/08/01"),0.298],[new Date("2015/08/02"),0.312],[new Date("2015/08/03"),0.367],[new Date("2015/08/04"),0.367],[new Date("2015/08/05"),0.475],[new Date("2015/08/06"),0.36],[new Date("2015/08/07"),0.386],[new Date("2015/08/08"),0.471],[new Date("2015/08/09"),0.444],[new Date("2015/08/10"),0.616],[new Date("2015/08/11"),0.664],[new Date("2015/08/12"),0.899],[new Date("2015/08/13"),0.887],[new Date("2015/08/14"),0.825],[new Date("2015/08/15"),0.783],[new Date("2015/08/16"),0.811],[new Date("2015/08/17"),0.527],[new Date("2015/08/18"),0.267],[new Date("2015/08/19"),0.17],[new Date("2015/08/20"),0.187],[new Date("2015/08/21"),0.37],[new Date("2015/08/22"),0.321],[new Date("2015/08/23"),0.408],[new Date("2015/08/24"),0.415],[new Date("2015/08/25"),0.525],[new Date("2015/08/26"),0.568],[new Date("2015/08/27"),0.673],[new Date("2015/08/28"),0.554],[new Date("2015/08/29"),0.577],[new Date("2015/08/30"),0.421],[new Date("2015/08/31"),0.434],[new Date("2015/09/01"),0.244],[new Date("2015/09/02"),0.237],[new Date("2015/09/03"),0.086],[new Date("2015/09/04"),0.087],[new Date("2015/09/05"),0.093],[new Date("2015/09/06"),0.132],[new Date("2015/09/07"),0.115],[new Date("2015/09/08"),0.239],[new Date("2015/09/09"),0.159],[new Date("2015/09/10"),0.389],[new Date("2015/09/11"),0.403],[new Date("2015/09/12"),0.549],[new Date("2015/09/13"),0.536],[new Date("2015/09/14"),0.536],[new Date("2015/09/15"),0.414],[new Date("2015/09/16"),0.476],[new Date("2015/09/17"),0.304],[new Date("2015/09/18"),0.246],[new Date("2015/09/19"),0.546],[new Date("2015/09/20"),0.716],[new Date("2015/09/21"),0.683],[new Date("2015/09/22"),0.619],[new Date("2015/09/23"),0.824],[new Date("2015/09/24"),0.814],[new Date("2015/09/25"),1.084],[new Date("2015/09/26"),0.772],[new Date("2015/09/27"),0.468],[new Date("2015/09/28"),0.259],[new Date("2015/09/29"),0.455],[new Date("2015/09/30"),0.446],[new Date("2015/10/01"),0.357],[new Date("2015/10/02"),0.387],[new Date("2015/10/03"),0.394],[new Date("2015/10/04"),0.403],[new Date("2015/10/05"),0.376],[new Date("2015/10/06"),0.123],[new Date("2015/10/07"),0.243],[new Date("2015/10/08"),0.235],[new Date("2015/10/09"),0.461],[new Date("2015/10/10"),0.64],[new Date("2015/10/11"),0.58],[new Date("2015/10/12"),0.494],[new Date("2015/10/13"),0.5],[new Date("2015/10/14"),0.518],[new Date("2015/10/15"),0.751],[new Date("2015/10/16"),0.365],[new Date("2015/10/17"),0.371],[new Date("2015/10/18"),0.371],[new Date("2015/10/19"),0.52],[new Date("2015/10/20"),0.758],[new Date("2015/10/21"),0.742],[new Date("2015/10/22"),0.514],[new Date("2015/10/23"),0.531],[new Date("2015/10/24"),0.471],[new Date("2015/10/25"),0.513],[new Date("2015/10/26"),0.497],[new Date("2015/10/27"),0.157],[new Date("2015/10/28"),0.214],[new Date("2015/10/29"),0.214],[new Date("2015/10/30"),0.388],[new Date("2015/10/31"),0.372],[new Date("2015/11/01"),0.369],[new Date("2015/11/02"),0.298],[new Date("2015/11/03"),0.292],[new Date("2015/11/04"),0.157],[new Date("2015/11/05"),0.191],[new Date("2015/11/06"),0.068],[new Date("2015/11/07"),0.06],[new Date("2015/11/08"),0.139],[new Date("2015/11/09"),0.129],[new Date("2015/11/10"),0.103],[new Date("2015/11/11"),0.266],[new Date("2015/11/12"),0.32],[new Date("2015/11/13"),0.323],[new Date("2015/11/14"),0.39],[new Date("2015/11/15"),0.285],[new Date("2015/11/16"),0.37],[new Date("2015/11/17"),0.333],[new Date("2015/11/18"),0.294],[new Date("2015/11/19"),0.499],[new Date("2015/11/20"),0.565],[new Date("2015/11/21"),0.592],[new Date("2015/11/22"),0.663],[new Date("2015/11/23"),0.591],[new Date("2015/11/24"),0.545],[new Date("2015/11/25"),0.591],[new Date("2015/11/26"),0.272],[new Date("2015/11/27"),0.787],[new Date("2015/11/28"),0.686],[new Date("2015/11/29"),0.579],[new Date("2015/11/30"),0.57],[new Date("2015/12/01"),0.647],[new Date("2015/12/02"),0.631],[new Date("2015/12/03"),0.525],[new Date("2015/12/04"),0.23],[new Date("2015/12/05"),0.364],[new Date("2015/12/06"),0.316],[new Date("2015/12/07"),0.377],[new Date("2015/12/08"),0.458],[new Date("2015/12/09"),0.494],[new Date("2015/12/10"),0.901],[new Date("2015/12/11"),0.822],[new Date("2015/12/12"),0.823],[new Date("2015/12/13"),1.108],[new Date("2015/12/14"),1.103],[new Date("2015/12/15"),1.138],[new Date("2015/12/16"),1.162],[new Date("2015/12/17"),0.707],[new Date("2015/12/18"),0.704],[new Date("2015/12/19"),0.729],[new Date("2015/12/20"),0.41],[new Date("2015/12/21"),0.292],[new Date("2015/12/22"),0.165],[new Date("2015/12/23"),0.152],[new Date("2015/12/24"),0.353],[new Date("2015/12/25"),0.285],[new Date("2015/12/26"),0.399],[new Date("2015/12/27"),1.019],[new Date("2015/12/28"),0.998],[new Date("2015/12/29"),0.943],[new Date("2015/12/30"),0.937],[new Date("2015/12/31"),0.816],[new Date("2016/01/01"),1.234],[new Date("2016/01/02"),1.228],[new Date("2016/01/03"),0.374],[new Date("2016/01/04"),0.76],[new Date("2016/01/05"),0.748],[new Date("2016/01/06"),0.688],[new Date("2016/01/07"),0.661],[new Date("2016/01/08"),0.664],[new Date("2016/01/09"),0.615],[new Date("2016/01/10"),0.651],[new Date("2016/01/11"),0.525],[new Date("2016/01/12"),0.572],[new Date("2016/01/13"),0.434],[new Date("2016/01/14"),0.817],[new Date("2016/01/15"),1.544],[new Date("2016/01/16"),1.581],[new Date("2016/01/17"),1.253],[new Date("2016/01/18"),1.314],[new Date("2016/01/19"),1.077],[new Date("2016/01/20"),1.117],[new Date("2016/01/21"),1.066],[new Date("2016/01/22"),0.897],[new Date("2016/01/23"),1.094],[new Date("2016/01/24"),1.162],[new Date("2016/01/25"),1.074],[new Date("2016/01/26"),0.629],[new Date("2016/01/27"),0.605],[new Date("2016/01/28"),0.359],[new Date("2016/01/29"),0.312],[new Date("2016/01/30"),0.407],[new Date("2016/01/31"),0.485],[new Date("2016/02/01"),0.488],[new Date("2016/02/02"),0.54],[new Date("2016/02/03"),0.488],[new Date("2016/02/04"),0.164],[new Date("2016/02/05"),0.188],[new Date("2016/02/06"),0.28],[new Date("2016/02/07"),0.28],[new Date("2016/02/08"),0.548],[new Date("2016/02/09"),0.542],[new Date("2016/02/10"),0.57],[new Date("2016/02/11"),0.637],[new Date("2016/02/12"),0.595],[new Date("2016/02/13"),0.471],[new Date("2016/02/14"),0.445],[new Date("2016/02/15"),0.374],[new Date("2016/02/16"),0.72],[new Date("2016/02/17"),0.73],[new Date("2016/02/18"),0.419],[new Date("2016/02/19"),0.384],[new Date("2016/02/20"),0.387],[new Date("2016/02/21"),0.652],[new Date("2016/02/22"),0.912],[new Date("2016/02/23"),0.931],[new Date("2016/02/24"),1.318],[new Date("2016/02/25"),0.957],[new Date("2016/02/26"),0.905],[new Date("2016/02/27"),0.851],[new Date("2016/02/28"),0.8],[new Date("2016/02/29"),0.725],[new Date("2016/03/01"),0.736],[new Date("2016/03/02"),0.369],[new Date("2016/03/03"),0.303],[new Date("2016/03/04"),0.413],[new Date("2016/03/05"),0.435],[new Date("2016/03/06"),0.366],[new Date("2016/03/07"),0.366],[new Date("2016/03/08"),0.387],[new Date("2016/03/09"),0.54],[new Date("2016/03/10"),0.399],[new Date("2016/03/11"),0.429],[new Date("2016/03/12"),0.462],[new Date("2016/03/13"),0.669],[new Date("2016/03/14"),0.456],[new Date("2016/03/15"),0.494],[new Date("2016/03/16"),0.368],[new Date("2016/03/17"),0.398],[new Date("2016/03/18"),0.387],[new Date("2016/03/19"),0.441],[new Date("2016/03/20"),0.331],[new Date("2016/03/21"),0.325],[new Date("2016/03/22"),0.163],[new Date("2016/03/23"),0.132],[new Date("2016/03/24"),0.145],[new Date("2016/03/25"),0.105],[new Date("2016/03/26"),0.071],[new Date("2016/03/27"),0.091],[new Date("2016/03/28"),0.259],[new Date("2016/03/29"),0.275],[new Date("2016/03/30"),0.283],[new Date("2016/03/31"),0.825],[new Date("2016/04/01"),0.84],[new Date("2016/04/02"),0.865],[new Date("2016/04/03"),0.859],[new Date("2016/04/04"),0.783],[new Date("2016/04/05"),0.761],[new Date("2016/04/06"),0.827],[new Date("2016/04/07"),0.373],[new Date("2016/04/08"),0.379],[new Date("2016/04/09"),0.372],[new Date("2016/04/10"),0.446],[new Date("2016/04/11"),0.392],[new Date("2016/04/12"),0.409],[new Date("2016/04/13"),0.454],[new Date("2016/04/14"),0.307],[new Date("2016/04/15"),0.412],[new Date("2016/04/16"),0.575],[new Date("2016/04/17"),0.408],[new Date("2016/04/18"),0.586],[new Date("2016/04/19"),0.588],[new Date("2016/04/20"),0.602],[new Date("2016/04/21"),0.477],[new Date("2016/04/22"),0.44],[new Date("2016/04/23"),0.378],[new Date("2016/04/24"),0.48],[new Date("2016/04/25"),0.659],[new Date("2016/04/26"),0.667],[new Date("2016/04/27"),0.496],[new Date("2016/04/28"),0.385],[new Date("2016/04/29"),0.622],[new Date("2016/04/30"),0.639],[new Date("2016/05/01"),0.711],[new Date("2016/05/02"),0.543],[new Date("2016/05/03"),0.543],[new Date("2016/05/04"),0.365],[new Date("2016/05/05"),0.125],[new Date("2016/05/06"),0.141],[new Date("2016/05/07"),0.103],[new Date("2016/05/08"),0.148],[new Date("2016/05/09"),0.201],[new Date("2016/05/10"),0.157],[new Date("2016/05/11"),0.558],[new Date("2016/05/12"),0.712],[new Date("2016/05/13"),0.669],[new Date("2016/05/14"),0.702],[new Date("2016/05/15"),0.6],[new Date("2016/05/16"),0.29],[new Date("2016/05/17"),0.145],[new Date("2016/05/18"),0.139],[new Date("2016/05/19"),0.635],[new Date("2016/05/20"),0.598],[new Date("2016/05/21"),0.587],[new Date("2016/05/22"),1.327],[new Date("2016/05/23"),1.751],[new Date("2016/05/24"),1.701],[new Date("2016/05/25"),1.786],[new Date("2016/05/26"),1.13],[new Date("2016/05/27"),1.219],[new Date("2016/05/28"),1.37],[new Date("2016/05/29"),0.79],[new Date("2016/05/30"),0.146],[new Date("2016/05/31"),0.23],[new Date("2016/06/01"),0.251],[new Date("2016/06/02"),0.243],[new Date("2016/06/03"),0.251],[new Date("2016/06/04"),0.616],[new Date("2016/06/05"),1.118],[new Date("2016/06/06"),1.564],[new Date("2016/06/07"),1.341],[new Date("2016/06/08"),1.34],[new Date("2016/06/09"),1.478],[new Date("2016/06/10"),1.465],[new Date("2016/06/11"),0.523],[new Date("2016/06/12"),0.425],[new Date("2016/06/13"),0.312],[new Date("2016/06/14"),0.486],[new Date("2016/06/15"),0.47],[new Date("2016/06/16"),0.345],[new Date("2016/06/17"),0.333],[new Date("2016/06/18"),0.35],[new Date("2016/06/19"),0.616],[new Date("2016/06/20"),0.641],[new Date("2016/06/21"),0.291],[new Date("2016/06/22"),0.766],[new Date("2016/06/23"),0.85],[new Date("2016/06/24"),1.177],[new Date("2016/06/25"),1.224],[new Date("2016/06/26"),0.805],[new Date("2016/06/27"),0.585],[new Date("2016/06/28"),0.577],[new Date("2016/06/29"),0.399],[new Date("2016/06/30"),0.39],[new Date("2016/07/01"),0.113],[new Date("2016/07/02"),0.034],[new Date("2016/07/03"),0.041],[new Date("2016/07/04"),0.035],[new Date("2016/07/05"),0.049],[new Date("2016/07/06"),0.102],[new Date("2016/07/07"),0.187],[new Date("2016/07/08"),0.145],[new Date("2016/07/09"),0.145],[new Date("2016/07/10"),0.165],[new Date("2016/07/11"),0.149],[new Date("2016/07/12"),0.151],[new Date("2016/07/13"),0.325],[new Date("2016/07/14"),0.3],[new Date("2016/07/15"),0.341],[new Date("2016/07/16"),0.44],[new Date("2016/07/17"),0.357],[new Date("2016/07/18"),0.379],[new Date("2016/07/19"),0.54],[new Date("2016/07/20"),0.439],[new Date("2016/07/21"),0.515],[new Date("2016/07/22"),0.621],[new Date("2016/07/23"),0.492],[new Date("2016/07/24"),0.513],[new Date("2016/07/25"),0.344],[new Date("2016/07/26"),0.337],[new Date("2016/07/27"),0.054],[new Date("2016/07/28"),0.083],[new Date("2016/07/29"),0.29],[new Date("2016/07/30"),0.466],[new Date("2016/07/31"),0.743],[new Date("2016/08/01"),0.939],[new Date("2016/08/02"),1.009],[new Date("2016/08/03"),1.096],[new Date("2016/08/04"),1.033],[new Date("2016/08/05"),1.207],[new Date("2016/08/06"),0.143],[new Date("2016/08/07"),0.193],[new Date("2016/08/08"),0.233],[new Date("2016/08/09"),0.985],[new Date("2016/08/10"),0.878],[new Date("2016/08/11"),0.872],[new Date("2016/08/12"),0.67],[new Date("2016/08/13"),0.622],[new Date("2016/08/14"),0.742],[new Date("2016/08/15"),0.746],[new Date("2016/08/16"),0.34],[new Date("2016/08/17"),0.896],[new Date("2016/08/18"),0.923],[new Date("2016/08/19"),0.952],[new Date("2016/08/20"),0.851],[new Date("2016/08/21"),0.851],[new Date("2016/08/22"),0.921],[new Date("2016/08/23"),0.788],[new Date("2016/08/24"),0.076],[new Date("2016/08/25"),0.458],[new Date("2016/08/26"),0.661],[new Date("2016/08/27"),0.623],[new Date("2016/08/28"),0.48],[new Date("2016/08/29"),0.382],[new Date("2016/08/30"),0.584],[new Date("2016/08/31"),0.623],[new Date("2016/09/01"),0.477],[new Date("2016/09/02"),0.354],[new Date("2016/09/03"),0.699],[new Date("2016/09/04"),1.152],[new Date("2016/09/05"),1.181],[new Date("2016/09/06"),1.027],[new Date("2016/09/07"),0.995],[new Date("2016/09/08"),0.976],[new Date("2016/09/09"),0.941],[new Date("2016/09/10"),0.625],[new Date("2016/09/11"),0.346],[new Date("2016/09/12"),0.4],[new Date("2016/09/13"),0.291],[new Date("2016/09/14"),0.288],[new Date("2016/09/15"),0.207],[new Date("2016/09/16"),0.272],[new Date("2016/09/17"),0.289],[new Date("2016/09/18"),0.327],[new Date("2016/09/19"),0.534],[new Date("2016/09/20"),0.41],[new Date("2016/09/21"),0.527],[new Date("2016/09/22"),0.545],[new Date("2016/09/23"),0.59],[new Date("2016/09/24"),0.637],[new Date("2016/09/25"),1.108],[new Date("2016/09/26"),0.805],[new Date("2016/09/27"),0.837],[new Date("2016/09/28"),0.834],[new Date("2016/09/29"),0.799],[new Date("2016/09/30"),0.655],[new Date("2016/10/01"),0.61],[new Date("2016/10/02"),0.297],[new Date("2016/10/03"),0.291],[new Date("2016/10/04"),0.178],[new Date("2016/10/05"),0.322],[new Date("2016/10/06"),0.31],[new Date("2016/10/07"),0.296],[new Date("2016/10/08"),0.387],[new Date("2016/10/09"),0.247],[new Date("2016/10/10"),1.025],[new Date("2016/10/11"),1.108],[new Date("2016/10/12"),0.96],[new Date("2016/10/13"),1.056],[new Date("2016/10/14"),1.082],[new Date("2016/10/15"),0.631],[new Date("2016/10/16"),0.315],[new Date("2016/10/17"),0.293],[new Date("2016/10/18"),0.538],[new Date("2016/10/19"),0.581],[new Date("2016/10/20"),0.543],[new Date("2016/10/21"),1],[new Date("2016/10/22"),1.068],[new Date("2016/10/23"),0.993],[new Date("2016/10/24"),0.711],[new Date("2016/10/25"),0.631],[new Date("2016/10/26"),0.354],[new Date("2016/10/27"),0.385],[new Date("2016/10/28"),0.253],[new Date("2016/10/29"),0.253],[new Date("2016/10/30"),0.438],[new Date("2016/10/31"),0.414],[new Date("2016/11/01"),0.351],[new Date("2016/11/02"),0.47],[new Date("2016/11/03"),0.408],[new Date("2016/11/04"),1.309],[new Date("2016/11/05"),1.296],[new Date("2016/11/06"),1.015],[new Date("2016/11/07"),1.008],[new Date("2016/11/08"),1.372],[new Date("2016/11/09"),1.264],[new Date("2016/11/10"),1.446],[new Date("2016/11/11"),0.309],[new Date("2016/11/12"),0.304],[new Date("2016/11/13"),0.438],[new Date("2016/11/14"),0.421],[new Date("2016/11/15"),0.391],[new Date("2016/11/16"),0.339],[new Date("2016/11/17"),0.326],[new Date("2016/11/18"),0.395],[new Date("2016/11/19"),0.471],[new Date("2016/11/20"),0.888],[new Date("2016/11/21"),0.756],[new Date("2016/11/22"),0.816],[new Date("2016/11/23"),0.444],[new Date("2016/11/24"),0.5],[new Date("2016/11/25"),0.537],[new Date("2016/11/26"),0.592],[new Date("2016/11/27"),0.334],[new Date("2016/11/28"),0.391],[new Date("2016/11/29"),0.176],[new Date("2016/11/30"),0.226],[new Date("2016/12/01"),0.178],[new Date("2016/12/02"),0.197],[new Date("2016/12/03"),0.416],[new Date("2016/12/04"),0.391],[new Date("2016/12/05"),0.304],[new Date("2016/12/06"),0.303],[new Date("2016/12/07"),0.445],[new Date("2016/12/08"),0.4],[new Date("2016/12/09"),0.585],[new Date("2016/12/10"),0.681],[new Date("2016/12/11"),1.162],[new Date("2016/12/12"),1.164],[new Date("2016/12/13"),1.342],[new Date("2016/12/14"),1.353],[new Date("2016/12/15"),1.758],[new Date("2016/12/16"),1.803],[new Date("2016/12/17"),1.61],[new Date("2016/12/18"),0.984],[new Date("2016/12/19"),0.928],[new Date("2016/12/20"),0.287],[new Date("2016/12/21"),0.505],[new Date("2016/12/22"),0.401],[new Date("2016/12/23"),0.257],[new Date("2016/12/24"),0.335],[new Date("2016/12/25"),0.411],[new Date("2016/12/26"),0.455],[new Date("2016/12/27"),0.355],[new Date("2016/12/28"),0.396],[new Date("2016/12/29"),0.376],[new Date("2016/12/30"),0.389],[new Date("2016/12/31"),0.227],[new Date("2017/01/01"),0.17],[new Date("2017/01/02"),0.088],[new Date("2017/01/03"),0.116],[new Date("2017/01/04"),0.091],[new Date("2017/01/05"),0.21],[new Date("2017/01/06"),0.23],[new Date("2017/01/07"),0.368],[new Date("2017/01/08"),0.451],[new Date("2017/01/09"),0.605],[new Date("2017/01/10"),0.56],[new Date("2017/01/11"),0.56],[new Date("2017/01/12"),0.641],[new Date("2017/01/13"),0.619],[new Date("2017/01/14"),0.55],[new Date("2017/01/15"),0.55],[new Date("2017/01/16"),0.217],[new Date("2017/01/17"),0.223],[new Date("2017/01/18"),0.257],[new Date("2017/01/19"),0.273],[new Date("2017/01/20"),0.341],[new Date("2017/01/21"),0.388],[new Date("2017/01/22"),0.394],[new Date("2017/01/23"),0.865],[new Date("2017/01/24"),0.958],[new Date("2017/01/25"),0.973],[new Date("2017/01/26"),0.935],[new Date("2017/01/27"),0.691],[new Date("2017/01/28"),0.474],[new Date("2017/01/29"),0.384],[new Date("2017/01/30"),0.276],[new Date("2017/01/31"),0.311],[new Date("2017/02/01"),0.691],[new Date("2017/02/02"),0.684],[new Date("2017/02/03"),0.67],[new Date("2017/02/04"),0.746],[new Date("2017/02/05"),0.688],[new Date("2017/02/06"),1.262],[new Date("2017/02/07"),1.238],[new Date("2017/02/08"),0.576],[new Date("2017/02/09"),0.75],[new Date("2017/02/10"),0.75],[new Date("2017/02/11"),0.791],[new Date("2017/02/12"),0.712],[new Date("2017/02/13"),0.416],[new Date("2017/02/14"),0.56],[new Date("2017/02/15"),0.649],[new Date("2017/02/16"),0.483],[new Date("2017/02/17"),0.482],[new Date("2017/02/18"),0.394],[new Date("2017/02/19"),0.522],[new Date("2017/02/20"),0.429],[new Date("2017/02/21"),0.227],[new Date("2017/02/22"),0.236],[new Date("2017/02/23"),0.228],[new Date("2017/02/24"),0.382],[new Date("2017/02/25"),0.58],[new Date("2017/02/26"),0.704],[new Date("2017/02/27"),0.739],[new Date("2017/02/28"),0.574],[new Date("2017/03/01"),0.454],[new Date("2017/03/02"),0.431],[new Date("2017/03/03"),0.425],[new Date("2017/03/04"),0.648],[new Date("2017/03/05"),0.274],[new Date("2017/03/06"),0.283],[new Date("2017/03/07"),0.283],[new Date("2017/03/08"),0.291],[new Date("2017/03/09"),0.218],[new Date("2017/03/10"),0.266],[new Date("2017/03/11"),0.1],[new Date("2017/03/12"),0.121],[new Date("2017/03/13"),0.098],[new Date("2017/03/14"),0.113],[new Date("2017/03/15"),0.113],[new Date("2017/03/16"),0.114],[new Date("2017/03/17"),0.104],[new Date("2017/03/18"),0.122],[new Date("2017/03/19"),0.195],[new Date("2017/03/20"),0.343],[new Date("2017/03/21"),0.37],[new Date("2017/03/22"),0.361],[new Date("2017/03/23"),0.366],[new Date("2017/03/24"),0.596],[new Date("2017/03/25"),0.837],[new Date("2017/03/26"),0.837],[new Date("2017/03/27"),0.94],[new Date("2017/03/28"),0.91],[new Date("2017/03/29"),0.955],[new Date("2017/03/30"),1.065],[new Date("2017/03/31"),0.819],[new Date("2017/04/01"),0.841],[new Date("2017/04/02"),0.723],[new Date("2017/04/03"),0.937],[new Date("2017/04/04"),1.332],[new Date("2017/04/05"),1.408],[new Date("2017/04/06"),1.261],[new Date("2017/04/07"),1.242],[new Date("2017/04/08"),1.114],[new Date("2017/04/09"),1.122],[new Date("2017/04/10"),0.811],[new Date("2017/04/11"),0.398],[new Date("2017/04/12"),0.419],[new Date("2017/04/13"),0.821],[new Date("2017/04/14"),0.718],[new Date("2017/04/15"),0.68],[new Date("2017/04/16"),0.578],[new Date("2017/04/17"),0.598],[new Date("2017/04/18"),0.28],[new Date("2017/04/19"),0.283],[new Date("2017/04/20"),0.093],[new Date("2017/04/21"),0.329],[new Date("2017/04/22"),0.319],[new Date("2017/04/23"),0.347],[new Date("2017/04/24"),0.723],[new Date("2017/04/25"),0.73],[new Date("2017/04/26"),0.765],[new Date("2017/04/27"),0.714],[new Date("2017/04/28"),0.532],[new Date("2017/04/29"),0.912],[new Date("2017/04/30"),0.899],[new Date("2017/05/01"),0.385],[new Date("2017/05/02"),0.403],[new Date("2017/05/03"),0.648],[new Date("2017/05/04"),0.796],[new Date("2017/05/05"),1.012],[new Date("2017/05/06"),0.929],[new Date("2017/05/07"),1.058],[new Date("2017/05/08"),1.329],[new Date("2017/05/09"),1.324],[new Date("2017/05/10"),0.954],[new Date("2017/05/11"),1.154],[new Date("2017/05/12"),0.661],[new Date("2017/05/13"),0.603],[new Date("2017/05/14"),0.578],[new Date("2017/05/15"),0.433],[new Date("2017/05/16"),0.73],[new Date("2017/05/17"),0.734],[new Date("2017/05/18"),0.594],[new Date("2017/05/19"),0.648],[new Date("2017/05/20"),0.693],[new Date("2017/05/21"),0.669],[new Date("2017/05/22"),0.518],[new Date("2017/05/23"),0.343],[new Date("2017/05/24"),0.343],[new Date("2017/05/25"),0.245],[new Date("2017/05/26"),0.23],[new Date("2017/05/27"),0.255],[new Date("2017/05/28"),0.213],[new Date("2017/05/29"),0.15],[new Date("2017/05/30"),0.248],[new Date("2017/05/31"),0.219],[new Date("2017/06/01"),0.236],[new Date("2017/06/02"),0.341],[new Date("2017/06/03"),0.569],[new Date("2017/06/04"),0.576],[new Date("2017/06/05"),0.473],[new Date("2017/06/06"),0.497],[new Date("2017/06/07"),0.499],[new Date("2017/06/08"),0.48],[new Date("2017/06/09"),0.4],[new Date("2017/06/10"),0.277],[new Date("2017/06/11"),0.311],[new Date("2017/06/12"),0.275],[new Date("2017/06/13"),0.341],[new Date("2017/06/14"),0.257],[new Date("2017/06/15"),0.096],[new Date("2017/06/16"),0.08],[new Date("2017/06/17"),0.067],[new Date("2017/06/18"),0.067],[new Date("2017/06/19"),0.084],[new Date("2017/06/20"),0.124],[new Date("2017/06/21"),0.124],[new Date("2017/06/22"),0.108],[new Date("2017/06/23"),0.238],[new Date("2017/06/24"),0.239],[new Date("2017/06/25"),0.671],[new Date("2017/06/26"),0.602],[new Date("2017/06/27"),0.662],[new Date("2017/06/28"),0.834],[new Date("2017/06/29"),1.243],[new Date("2017/06/30"),1.115],[new Date("2017/07/01"),1.448],[new Date("2017/07/02"),1.794],[new Date("2017/07/03"),1.939],[new Date("2017/07/04"),1.566],[new Date("2017/07/05"),1.583],[new Date("2017/07/06"),0.59],[new Date("2017/07/07"),0.638],[new Date("2017/07/08"),0.643],[new Date("2017/07/09"),0.433],[new Date("2017/07/10"),0.943],[new Date("2017/07/11"),11.611],[new Date("2017/07/12"),11.171],[new Date("2017/07/13"),10.633],[new Date("2017/07/14"),11.057],[new Date("2017/07/15"),12.633],[new Date("2017/07/16"),11.882],[new Date("2017/07/17"),12.206],[new Date("2017/07/18"),1.025],[new Date("2017/07/19"),0.728],[new Date("2017/07/20"),0.78],[new Date("2017/07/21"),0.699],[new Date("2017/07/22"),0.144],[new Date("2017/07/23"),0.214],[new Date("2017/07/24"),0.251],[new Date("2017/07/25"),0.333],[new Date("2017/07/26"),0.359],[new Date("2017/07/27"),0.367],[new Date("2017/07/28"),0.392],[new Date("2017/07/29"),0.389],[new Date("2017/07/30"),0.318],[new Date("2017/07/31"),0.063],[new Date("2017/08/01"),0.062],[new Date("2017/08/02"),0.058],[new Date("2017/08/03"),0.134],[new Date("2017/08/04"),0.486],[new Date("2017/08/05"),0.715],[new Date("2017/08/06"),0.806],[new Date("2017/08/07"),0.764],[new Date("2017/08/08"),0.78],[new Date("2017/08/09"),0.962],[new Date("2017/08/10"),1.07],[new Date("2017/08/11"),0.777],[new Date("2017/08/12"),0.441],[new Date("2017/08/13"),0.441],[new Date("2017/08/14"),0.517],[new Date("2017/08/15"),0.293],[new Date("2017/08/16"),0.368],[new Date("2017/08/17"),0.991],[new Date("2017/08/18"),1.006],[new Date("2017/08/19"),0.934],[new Date("2017/08/20"),1.13],[new Date("2017/08/21"),1.833],[new Date("2017/08/22"),5.949],[new Date("2017/08/23"),6.495],[new Date("2017/08/24"),6.209],[new Date("2017/08/25"),6.047],[new Date("2017/08/26"),4.751],[new Date("2017/08/27"),6.129],[new Date("2017/08/28"),6.445],[new Date("2017/08/29"),4.904],[new Date("2017/08/30"),5.29],[new Date("2017/08/31"),4.711],[new Date("2017/09/01"),3.158],[new Date("2017/09/02"),0.804],[new Date("2017/09/03"),0.806],[new Date("2017/09/04"),0.243],[new Date("2017/09/05"),0.351],[new Date("2017/09/06"),0.372],[new Date("2017/09/07"),0.366],[new Date("2017/09/08"),0.368],[new Date("2017/09/09"),0.35],[new Date("2017/09/10"),0.793],[new Date("2017/09/11"),0.789],[new Date("2017/09/12"),0.68],[new Date("2017/09/13"),0.781],[new Date("2017/09/14"),0.776],[new Date("2017/09/15"),0.795],[new Date("2017/09/16"),0.795],[new Date("2017/09/17"),0.102],[new Date("2017/09/18"),1.431],[new Date("2017/09/19"),1.352],[new Date("2017/09/20"),2.532],[new Date("2017/09/21"),2.563],[new Date("2017/09/22"),2.305],[new Date("2017/09/23"),2.254],[new Date("2017/09/24"),1.844],[new Date("2017/09/25"),1.917],[new Date("2017/09/26"),1.82],[new Date("2017/09/27"),1.081],[new Date("2017/09/28"),1.103],[new Date("2017/09/29"),1.242],[new Date("2017/09/30"),1.169],[new Date("2017/10/01"),1.365],[new Date("2017/10/02"),0.976],[new Date("2017/10/03"),1.254],[new Date("2017/10/04"),1.486],[new Date("2017/10/05"),1.585],[new Date("2017/10/06"),1.399],[new Date("2017/10/07"),1.465],[new Date("2017/10/08"),1.586],[new Date("2017/10/09"),1.602],[new Date("2017/10/10"),1.293],[new Date("2017/10/11"),1.171],[new Date("2017/10/12"),0.447],[new Date("2017/10/13"),0.709],[new Date("2017/10/14"),0.788],[new Date("2017/10/15"),1.06],[new Date("2017/10/16"),1.205],[new Date("2017/10/17"),1.231],[new Date("2017/10/18"),1.061],[new Date("2017/10/19"),1.184],[new Date("2017/10/20"),0.808],[new Date("2017/10/21"),0.522],[new Date("2017/10/22"),0.387],[new Date("2017/10/23"),0.377],[new Date("2017/10/24"),0.372],[new Date("2017/10/25"),0.245],[new Date("2017/10/26"),0.349],[new Date("2017/10/27"),5.602],[new Date("2017/10/28"),10.699],[new Date("2017/10/29"),10.063],[new Date("2017/10/30"),9.525],[new Date("2017/10/31"),8.947],[new Date("2017/11/01"),8.005],[new Date("2017/11/02"),6.491],[new Date("2017/11/03"),4.689],[new Date("2017/11/04"),1.052],[new Date("2017/11/05"),0.902],[new Date("2017/11/06"),0.883],[new Date("2017/11/07"),1.09],[new Date("2017/11/08"),0.991],[new Date("2017/11/09"),0.973],[new Date("2017/11/10"),0.82],[new Date("2017/11/11"),8.039],[new Date("2017/11/12"),12.861],[new Date("2017/11/13"),13.154],[new Date("2017/11/14"),11.815],[new Date("2017/11/15"),12.256],[new Date("2017/11/16"),12.199],[new Date("2017/11/17"),14.214],[new Date("2017/11/18"),8.569],[new Date("2017/11/19"),0.742],[new Date("2017/11/20"),0.983],[new Date("2017/11/21"),0.585],[new Date("2017/11/22"),0.62],[new Date("2017/11/23"),0.602],[new Date("2017/11/24"),0.595],[new Date("2017/11/25"),0.299],[new Date("2017/11/26"),0.314],[new Date("2017/11/27"),0.26],[new Date("2017/11/28"),0.148],[new Date("2017/11/29"),0.207],[new Date("2017/11/30"),0.228],[new Date("2017/12/01"),0.279],[new Date("2017/12/02"),0.248],[new Date("2017/12/03"),0.182],[new Date("2017/12/04"),0.222],[new Date("2017/12/05"),0.126],[new Date("2017/12/06"),0.172],[new Date("2017/12/07"),0.366],[new Date("2017/12/08"),0.422],[new Date("2017/12/09"),0.392],[new Date("2017/12/10"),0.397],[new Date("2017/12/11"),0.352],[new Date("2017/12/12"),0.358],[new Date("2017/12/13"),0.334],[new Date("2017/12/14"),0.327],[new Date("2017/12/15"),0.24],[new Date("2017/12/16"),0.237],[new Date("2017/12/17"),0.255],[new Date("2017/12/18"),0.265],[new Date("2017/12/19"),0.712],[new Date("2017/12/20"),1.21],[new Date("2017/12/21"),1.537],[new Date("2017/12/22"),1.46],[new Date("2017/12/23"),1.426],[new Date("2017/12/24"),0.903],[new Date("2017/12/25"),0.322],[new Date("2017/12/26"),0.322],[new Date("2017/12/27"),0.399],[new Date("2017/12/28"),0.269],[new Date("2017/12/29"),0.395],[new Date("2017/12/30"),0.336],[new Date("2017/12/31"),0.422],[new Date("2018/01/01"),0.229],[new Date("2018/01/02"),0.215],[new Date("2018/01/03"),0.213],[new Date("2018/01/04"),0.19],[new Date("2018/01/05"),0.319],[new Date("2018/01/06"),0.279],[new Date("2018/01/07"),0.277],[new Date("2018/01/08"),0.277],[new Date("2018/01/09"),0.243],[new Date("2018/01/10"),0.243],[new Date("2018/01/11"),0.495],[new Date("2018/01/12"),0.218],[new Date("2018/01/13"),0.402],[new Date("2018/01/14"),0.455],[new Date("2018/01/15"),0.563],[new Date("2018/01/16"),0.571],[new Date("2018/01/17"),0.574],[new Date("2018/01/18"),0.328],[new Date("2018/01/19"),0.222],[new Date("2018/01/20"),0.245],[new Date("2018/01/21"),0.339],[new Date("2018/01/22"),0.173],[new Date("2018/01/23"),0.117],[new Date("2018/01/24"),0.102],[new Date("2018/01/25"),0.195],[new Date("2018/01/26"),0.291],[new Date("2018/01/27"),0.324],[new Date("2018/01/28"),0.204],[new Date("2018/01/29"),0.297],[new Date("2018/01/30"),0.211],[new Date("2018/01/31"),1.293],[new Date("2018/02/01"),1.311],[new Date("2018/02/02"),1.439],[new Date("2018/02/03"),1.445],[new Date("2018/02/04"),1.685],[new Date("2018/02/05"),1.936],[new Date("2018/02/06"),1.958],[new Date("2018/02/07"),0.545],[new Date("2018/02/08"),1.174],[new Date("2018/02/09"),1.435],[new Date("2018/02/10"),1.487],[new Date("2018/02/11"),1.173],[new Date("2018/02/12"),0.788],[new Date("2018/02/13"),0.682],[new Date("2018/02/14"),1.032],[new Date("2018/02/15"),1.032],[new Date("2018/02/16"),0.823],[new Date("2018/02/17"),0.757],[new Date("2018/02/18"),0.758],[new Date("2018/02/19"),0.733],[new Date("2018/02/20"),0.811],[new Date("2018/02/21"),0.653],[new Date("2018/02/22"),0.294],[new Date("2018/02/23"),0.314],[new Date("2018/02/24"),0.345],[new Date("2018/02/25"),0.441],[new Date("2018/02/26"),0.486],[new Date("2018/02/27"),0.428],[new Date("2018/02/28"),0.318],[new Date("2018/03/01"),0.371],[new Date("2018/03/02"),0.345],[new Date("2018/03/03"),0.431],[new Date("2018/03/04"),0.43],[new Date("2018/03/05"),0.304],[new Date("2018/03/06"),0.304],[new Date("2018/03/07"),0.3],[new Date("2018/03/08"),0.286],[new Date("2018/03/09"),0.353],[new Date("2018/03/10"),0.195],[new Date("2018/03/11"),0.191],[new Date("2018/03/12"),0.221],[new Date("2018/03/13"),0.229],[new Date("2018/03/14"),0.263],[new Date("2018/03/15"),0.219],[new Date("2018/03/16"),0.232],[new Date("2018/03/17"),0.152],[new Date("2018/03/18"),0.151],[new Date("2018/03/19"),0.111],[new Date("2018/03/20"),0.441],[new Date("2018/03/21"),0.455],[new Date("2018/03/22"),0.46],[new Date("2018/03/23"),0.512],[new Date("2018/03/24"),0.58],[new Date("2018/03/25"),0.598],[new Date("2018/03/26"),0.535],[new Date("2018/03/27"),0.34],[new Date("2018/03/28"),0.367],[new Date("2018/03/29"),0.411],[new Date("2018/03/30"),0.408],[new Date("2018/03/31"),0.629],[new Date("2018/04/01"),0.678],[new Date("2018/04/02"),0.711],[new Date("2018/04/03"),0.801],[new Date("2018/04/04"),0.63],[new Date("2018/04/05"),0.638],[new Date("2018/04/06"),0.684],[new Date("2018/04/07"),0.507],[new Date("2018/04/08"),0.503],[new Date("2018/04/09"),0.545],[new Date("2018/04/10"),0.553],[new Date("2018/04/11"),0.517],[new Date("2018/04/12"),0.521],[new Date("2018/04/13"),0.265],[new Date("2018/04/14"),0.367],[new Date("2018/04/15"),0.379],[new Date("2018/04/16"),0.462],[new Date("2018/04/17"),0.446],[new Date("2018/04/18"),0.44],[new Date("2018/04/19"),0.638],[new Date("2018/04/20"),0.797],[new Date("2018/04/21"),0.609],[new Date("2018/04/22"),0.594],[new Date("2018/04/23"),0.452],[new Date("2018/04/24"),0.444],[new Date("2018/04/25"),1.217],[new Date("2018/04/26"),0.885],[new Date("2018/04/27"),0.831],[new Date("2018/04/28"),0.956],[new Date("2018/04/29"),0.921],[new Date("2018/04/30"),0.948],[new Date("2018/05/01"),0.931],[new Date("2018/05/02"),0.533],[new Date("2018/05/03"),0.532],[new Date("2018/05/04"),0.569],[new Date("2018/05/05"),0.305],[new Date("2018/05/06"),0.378],[new Date("2018/05/07"),0.35],[new Date("2018/05/08"),0.305],[new Date("2018/05/09"),0.385],[new Date("2018/05/10"),0.402],[new Date("2018/05/11"),0.681],[new Date("2018/05/12"),0.744],[new Date("2018/05/13"),0.669],[new Date("2018/05/14"),0.83],[new Date("2018/05/15"),0.798],[new Date("2018/05/16"),1.14],[new Date("2018/05/17"),1.278],[new Date("2018/05/18"),0.948],[new Date("2018/05/19"),0.822],[new Date("2018/05/20"),0.827],[new Date("2018/05/21"),0.66],[new Date("2018/05/22"),0.647],[new Date("2018/05/23"),0.375],[new Date("2018/05/24"),0.161],[new Date("2018/05/25"),0.368],[new Date("2018/05/26"),0.389],[new Date("2018/05/27"),0.309],[new Date("2018/05/28"),0.311],[new Date("2018/05/29"),0.501],[new Date("2018/05/30"),0.602],[new Date("2018/05/31"),0.478],[new Date("2018/06/01"),0.408],[new Date("2018/06/02"),0.439],[new Date("2018/06/03"),0.436],[new Date("2018/06/04"),0.591],[new Date("2018/06/05"),0.228],[new Date("2018/06/06"),0.394],[new Date("2018/06/07"),0.573],[new Date("2018/06/08"),0.652],[new Date("2018/06/09"),0.747],[new Date("2018/06/10"),1.213],[new Date("2018/06/11"),0.722],[new Date("2018/06/12"),0.235],[new Date("2018/06/13"),0.212],[new Date("2018/06/14"),0.298],[new Date("2018/06/15"),0.363],[new Date("2018/06/16"),0.603],[new Date("2018/06/17"),0.272],[new Date("2018/06/18"),0.239],[new Date("2018/06/19"),0.183],[new Date("2018/06/20"),0.077],[new Date("2018/06/21"),0.114],[new Date("2018/06/22"),0.131],[new Date("2018/06/23"),0.11],[new Date("2018/06/24"),0.159],[new Date("2018/06/25"),0.157],[new Date("2018/06/26"),0.24],[new Date("2018/06/27"),1.281],[new Date("2018/06/28"),1.136],[new Date("2018/06/29"),1.136],[new Date("2018/06/30"),1.11],[new Date("2018/07/01"),0.812],[new Date("2018/07/02"),0.709],[new Date("2018/07/03"),1.323],[new Date("2018/07/04"),0.97],[new Date("2018/07/05"),0.759],[new Date("2018/07/06"),0.94],[new Date("2018/07/07"),1.115],[new Date("2018/07/08"),1.264],[new Date("2018/07/09"),1.286],[new Date("2018/07/10"),0.495],[new Date("2018/07/11"),0.475],[new Date("2018/07/12"),0.428],[new Date("2018/07/13"),0.329],[new Date("2018/07/14"),0.319],[new Date("2018/07/15"),0.165],[new Date("2018/07/16"),0.482],[new Date("2018/07/17"),0.691],[new Date("2018/07/18"),1.293],[new Date("2018/07/19"),1.67],[new Date("2018/07/20"),1.704],[new Date("2018/07/21"),1.625],[new Date("2018/07/22"),1.791],[new Date("2018/07/23"),0.638],[new Date("2018/07/24"),0.638],[new Date("2018/07/25"),0.665],[new Date("2018/07/26"),0.638],[new Date("2018/07/27"),0.611],[new Date("2018/07/28"),0.369],[new Date("2018/07/29"),0.278],[new Date("2018/07/30"),0.728],[new Date("2018/07/31"),0.786],[new Date("2018/08/01"),0.601],[new Date("2018/08/02"),0.525],[new Date("2018/08/03"),0.512],[new Date("2018/08/04"),0.68],[new Date("2018/08/05"),0.594],[new Date("2018/08/06"),0.7],[new Date("2018/08/07"),0.677],[new Date("2018/08/08"),0.668],[new Date("2018/08/09"),0.685],[new Date("2018/08/10"),0.806],[new Date("2018/08/11"),0.728],[new Date("2018/08/12"),0.714],[new Date("2018/08/13"),0.29],[new Date("2018/08/14"),0.548],[new Date("2018/08/15"),0.561],[new Date("2018/08/16"),0.533],[new Date("2018/08/17"),0.373],[new Date("2018/08/18"),0.273],[new Date("2018/08/19"),0.298],[new Date("2018/08/20"),0.298],[new Date("2018/08/21"),0.127],[new Date("2018/08/22"),0.12],[new Date("2018/08/23"),0.111],[new Date("2018/08/24"),0.128],[new Date("2018/08/25"),0.21],[new Date("2018/08/26"),0.457],[new Date("2018/08/27"),0.835],[new Date("2018/08/28"),0.807],[new Date("2018/08/29"),0.939],[new Date("2018/08/30"),0.93],[new Date("2018/08/31"),0.894],[new Date("2018/09/01"),0.613],[new Date("2018/09/02"),0.561],[new Date("2018/09/03"),0.145],[new Date("2018/09/04"),0.473],[new Date("2018/09/05"),0.567],[new Date("2018/09/06"),0.523],[new Date("2018/09/07"),0.484],[new Date("2018/09/08"),0.474],[new Date("2018/09/09"),0.689],[new Date("2018/09/10"),0.747],[new Date("2018/09/11"),0.457],[new Date("2018/09/12"),0.452],[new Date("2018/09/13"),0.455],[new Date("2018/09/14"),0.663],[new Date("2018/09/15"),0.683],[new Date("2018/09/16"),0.509],[new Date("2018/09/17"),0.509],[new Date("2018/09/18"),0.508],[new Date("2018/09/19"),0.274],[new Date("2018/09/20"),0.341],[new Date("2018/09/21"),0.241],[new Date("2018/09/22"),0.283],[new Date("2018/09/23"),0.245],[new Date("2018/09/24"),0.109],[new Date("2018/09/25"),0.189],[new Date("2018/09/26"),0.294],[new Date("2018/09/27"),0.317],[new Date("2018/09/28"),0.304],[new Date("2018/09/29"),0.294],[new Date("2018/09/30"),0.363],[new Date("2018/10/01"),0.365],[new Date("2018/10/02"),0.356],[new Date("2018/10/03"),0.294],[new Date("2018/10/04"),0.26],[new Date("2018/10/05"),0.529],[new Date("2018/10/06"),0.856],[new Date("2018/10/07"),0.598],[new Date("2018/10/08"),0.38],[new Date("2018/10/09"),0.423],[new Date("2018/10/10"),0.411],[new Date("2018/10/11"),0.599],[new Date("2018/10/12"),0.575],[new Date("2018/10/13"),0.397],[new Date("2018/10/14"),1.047],[new Date("2018/10/15"),1.426],[new Date("2018/10/16"),1.367],[new Date("2018/10/17"),1.348],[new Date("2018/10/18"),1.051],[new Date("2018/10/19"),1.055],[new Date("2018/10/20"),1.069],[new Date("2018/10/21"),0.301],[new Date("2018/10/22"),0.176],[new Date("2018/10/23"),0.216],[new Date("2018/10/24"),1.141],[new Date("2018/10/25"),1.143],[new Date("2018/10/26"),1.149],[new Date("2018/10/27"),1.14],[new Date("2018/10/28"),1.142],[new Date("2018/10/29"),1],[new Date("2018/10/30"),1],[new Date("2018/10/31"),0.351],[new Date("2018/11/01"),0.323],[new Date("2018/11/02"),0.323],[new Date("2018/11/03"),0.266],[new Date("2018/11/04"),0.822],[new Date("2018/11/05"),0.829],[new Date("2018/11/06"),1.053],[new Date("2018/11/07"),0.908],[new Date("2018/11/08"),0.982],[new Date("2018/11/09"),0.948],[new Date("2018/11/10"),0.324],[new Date("2018/11/11"),0.463],[new Date("2018/11/12"),0.398],[new Date("2018/11/13"),0.529],[new Date("2018/11/14"),0.549],[new Date("2018/11/15"),0.444],[new Date("2018/11/16"),0.455],[new Date("2018/11/17"),0.577],[new Date("2018/11/18"),0.506],[new Date("2018/11/19"),0.416],[new Date("2018/11/20"),0.317],[new Date("2018/11/21"),1.113],[new Date("2018/11/22"),1.119],[new Date("2018/11/23"),1.117],[new Date("2018/11/24"),1.054],[new Date("2018/11/25"),1.058],[new Date("2018/11/26"),1.301],[new Date("2018/11/27"),1.282],[new Date("2018/11/28"),0.723],[new Date("2018/11/29"),1.305],[new Date("2018/11/30"),1.98],[new Date("2018/12/01"),1.323],[new Date("2018/12/02"),1.12],[new Date("2018/12/03"),1.1],[new Date("2018/12/04"),1.391],[new Date("2018/12/05"),1.641],[new Date("2018/12/06"),1.579],[new Date("2018/12/07"),0.809],[new Date("2018/12/08"),0.822],[new Date("2018/12/09"),0.661],[new Date("2018/12/10"),0.439],[new Date("2018/12/11"),0.319],[new Date("2018/12/12"),0.327],[new Date("2018/12/13"),0.255],[new Date("2018/12/14"),0.394],[new Date("2018/12/15"),0.683],[new Date("2018/12/16"),0.977],[new Date("2018/12/17"),1.481],[new Date("2018/12/18"),1.434],[new Date("2018/12/19"),1.272],[new Date("2018/12/20"),1.232],[new Date("2018/12/21"),1.192],[new Date("2018/12/22"),1.761],[new Date("2018/12/23"),1.227],[new Date("2018/12/24"),1.171],[new Date("2018/12/25"),0.776],[new Date("2018/12/26"),0.763],[new Date("2018/12/27"),0.526],[new Date("2018/12/28"),0.232],[new Date("2018/12/29"),0.521],[new Date("2018/12/30"),0.521],[new Date("2018/12/31"),0.502],[new Date("2019/01/01"),0.556],[new Date("2019/01/02"),0.581],[new Date("2019/01/03"),0.455],[new Date("2019/01/04"),0.39],[new Date("2019/01/05"),0.247],[new Date("2019/01/06"),0.156],[new Date("2019/01/07"),0.206],[new Date("2019/01/08"),0.355],[new Date("2019/01/09"),0.41],[new Date("2019/01/10"),0.411],[new Date("2019/01/11"),0.418],[new Date("2019/01/12"),0.491],[new Date("2019/01/13"),0.555],[new Date("2019/01/14"),0.501],[new Date("2019/01/15"),0.495],[new Date("2019/01/16"),0.356],[new Date("2019/01/17"),0.325],[new Date("2019/01/18"),0.233],[new Date("2019/01/19"),0.234],[new Date("2019/01/20"),0.505],[new Date("2019/01/21"),0.52],[new Date("2019/01/22"),0.546],[new Date("2019/01/23"),0.561],[new Date("2019/01/24"),0.59],[new Date("2019/01/25"),0.59],[new Date("2019/01/26"),0.477],[new Date("2019/01/27"),0.455],[new Date("2019/01/28"),0.431],[new Date("2019/01/29"),0.253],[new Date("2019/01/30"),0.316],[new Date("2019/01/31"),0.211],[new Date("2019/02/01"),0.272],[new Date("2019/02/02"),0.264],[new Date("2019/02/03"),0.252],[new Date("2019/02/04"),0.252],[new Date("2019/02/05"),0.253],[new Date("2019/02/06"),0.277],[new Date("2019/02/07"),0.493],[new Date("2019/02/08"),0.53],[new Date("2019/02/09"),0.483],[new Date("2019/02/10"),0.44],[new Date("2019/02/11"),0.46],[new Date("2019/02/12"),0.901],[new Date("2019/02/13"),0.808],[new Date("2019/02/14"),0.504],[new Date("2019/02/15"),0.486],[new Date("2019/02/16"),0.486],[new Date("2019/02/17"),0.673],[new Date("2019/02/18"),0.757],[new Date("2019/02/19"),0.548],[new Date("2019/02/20"),0.734],[new Date("2019/02/21"),1.3],[new Date("2019/02/22"),1.252],[new Date("2019/02/23"),1.239],[new Date("2019/02/24"),1.119],[new Date("2019/02/25"),0.997],[new Date("2019/02/26"),1.093],[new Date("2019/02/27"),0.979],[new Date("2019/02/28"),0.331],[new Date("2019/03/01"),0.344],[new Date("2019/03/02"),0.506],[new Date("2019/03/03"),0.44],[new Date("2019/03/04"),0.5],[new Date("2019/03/05"),0.377],[new Date("2019/03/06"),0.587],[new Date("2019/03/07"),0.546],[new Date("2019/03/08"),0.304],[new Date("2019/03/09"),0.251],[new Date("2019/03/10"),0.236],[new Date("2019/03/11"),0.236],[new Date("2019/03/12"),0.182],[new Date("2019/03/13"),0.075],[new Date("2019/03/14"),0.195],[new Date("2019/03/15"),0.257],[new Date("2019/03/16"),0.412],[new Date("2019/03/17"),0.325],[new Date("2019/03/18"),0.368],[new Date("2019/03/19"),0.512],[new Date("2019/03/20"),0.216],[new Date("2019/03/21"),0.337],[new Date("2019/03/22"),0.334],[new Date("2019/03/23"),0.391],[new Date("2019/03/24"),0.355],[new Date("2019/03/25"),0.364],[new Date("2019/03/26"),0.348],[new Date("2019/03/27"),0.254],[new Date("2019/03/28"),0.244],[new Date("2019/03/29"),0.129],[new Date("2019/03/30"),0.155],[new Date("2019/03/31"),0.146],[new Date("2019/04/01"),0.152],[new Date("2019/04/02"),0.208],[new Date("2019/04/03"),0.194],[new Date("2019/04/04"),0.195],[new Date("2019/04/05"),0.311],[new Date("2019/04/06"),0.311],[new Date("2019/04/07"),0.299],[new Date("2019/04/08"),0.24],[new Date("2019/04/09"),0.269],[new Date("2019/04/10"),0.285],[new Date("2019/04/11"),0.362],[new Date("2019/04/12"),0.29],[new Date("2019/04/13"),0.338],[new Date("2019/04/14"),0.747],[new Date("2019/04/15"),0.723],[new Date("2019/04/16"),0.656],[new Date("2019/04/17"),0.641],[new Date("2019/04/18"),0.524],[new Date("2019/04/19"),0.538],[new Date("2019/04/20"),0.588],[new Date("2019/04/21"),0.392],[new Date("2019/04/22"),0.48],[new Date("2019/04/23"),1.172],[new Date("2019/04/24"),1.458],[new Date("2019/04/25"),1.422],[new Date("2019/04/26"),1.41],[new Date("2019/04/27"),1.331],[new Date("2019/04/28"),1.351],[new Date("2019/04/29"),1.464],[new Date("2019/04/30"),0.467],[new Date("2019/05/01"),0.574],[new Date("2019/05/02"),0.824],[new Date("2019/05/03"),0.818],[new Date("2019/05/04"),0.99],[new Date("2019/05/05"),1.393],[new Date("2019/05/06"),1.308],[new Date("2019/05/07"),1.633],[new Date("2019/05/08"),1.351],[new Date("2019/05/09"),0.654],[new Date("2019/05/10"),0.735],[new Date("2019/05/11"),0.757],[new Date("2019/05/12"),0.901],[new Date("2019/05/13"),1.186],[new Date("2019/05/14"),0.955],[new Date("2019/05/15"),0.94],[new Date("2019/05/16"),0.928],[new Date("2019/05/17"),0.495],[new Date("2019/05/18"),0.142],[new Date("2019/05/19"),0.173],[new Date("2019/05/20"),0.119],[new Date("2019/05/21"),0.118],[new Date("2019/05/22"),0.167],[new Date("2019/05/23"),0.1],[new Date("2019/05/24"),0.088],[new Date("2019/05/25"),0.257],[new Date("2019/05/26"),0.271],[new Date("2019/05/27"),0.309],[new Date("2019/05/28"),0.314],[new Date("2019/05/29"),0.374],[new Date("2019/05/30"),0.373],[new Date("2019/05/31"),1.728],[new Date("2019/06/01"),1.613],[new Date("2019/06/02"),1.857],[new Date("2019/06/03"),2.322],[new Date("2019/06/04"),2.141],[new Date("2019/06/05"),1.802],[new Date("2019/06/06"),1.74],[new Date("2019/06/07"),1.204],[new Date("2019/06/08"),1.519],[new Date("2019/06/09"),1.421],[new Date("2019/06/10"),0.731],[new Date("2019/06/11"),0.742],[new Date("2019/06/12"),0.827],[new Date("2019/06/13"),0.758],[new Date("2019/06/14"),0.958],[new Date("2019/06/15"),0.506],[new Date("2019/06/16"),0.739],[new Date("2019/06/17"),0.735],[new Date("2019/06/18"),0.942],[new Date("2019/06/19"),1.09],[new Date("2019/06/20"),1.116],[new Date("2019/06/21"),1.051],[new Date("2019/06/22"),1.058],[new Date("2019/06/23"),1.28],[new Date("2019/06/24"),1.178],[new Date("2019/06/25"),1.213],[new Date("2019/06/26"),1.058]]

==> data/txNums_Bitcoin.txt <==
[[new Date("2009/01/03"),null],[new Date("2009/01/04"),null],[new Date("2009/01/05"),null],[new Date("2009/01/06"),null],[new Date("2009/01/07"),null],[new Date("2009/01/08"),null],[new Date("2009/01/09"),null],[new Date("2009/01/10"),null],[new Date("2009/01/11"),null],[new Date("2009/01/12"),7],[new Date("2009/01/13"),null],[new Date("2009/01/14"),1],[new Date("2009/01/15"),8],[new Date("2009/01/16"),2],[new Date("2009/01/17"),null],[new Date("2009/01/18"),1],[new Date("2009/01/19"),2],[new Date("2009/01/20"),1],[new Date("2009/01/21"),1],[new Date("2009/01/22"),1],[new Date("2009/01/23"),2],[new Date("2009/01/24"),1],[new Date("2009/01/25"),1],[new Date("2009/01/26"),1],[new Date("2009/01/27"),1],[new Date("2009/01/28"),null],[new Date("2009/01/29"),1],[new Date("2009/01/30"),null],[new Date("2009/01/31"),1],[new Date("2009/02/01"),1],[new Date("2009/02/02"),1],[new Date("2009/02/03"),16],[new Date("2009/02/04"),null],[new Date("2009/02/05"),null],[new Date("2009/02/06"),null],[new Date("2009/02/07"),4],[new Date("2009/02/08"),1],[new Date("2009/02/09"),1],[new Date("2009/02/10"),null],[new Date("2009/02/11"),2],[new Date("2009/02/12"),null],[new Date("2009/02/13"),null],[new Date("2009/02/14"),null],[new Date("2009/02/15"),3],[new Date("2009/02/16"),1],[new Date("2009/02/17"),null],[new Date("2009/02/18"),null],[new Date("2009/02/19"),1],[new Date("2009/02/20"),null],[new Date("2009/02/21"),null],[new Date("2009/02/22"),4],[new Date("2009/02/23"),null],[new Date("2009/02/24"),null],[new Date("2009/02/25"),null],[new Date("2009/02/26"),null],[new Date("2009/02/27"),1],[new Date("2009/02/28"),1],[new Date("2009/03/01"),null],[new Date("2009/03/02"),null],[new Date("2009/03/03"),2],[new Date("2009/03/04"),2],[new Date("2009/03/05"),1],[new Date("2009/03/06"),null],[new Date("2009/03/07"),null],[new Date("2009/03/08"),3],[new Date("2009/03/09"),null],[new Date("2009/03/10"),null],[new Date("2009/03/11"),null],[new Date("2009/03/12"),1],[new Date("2009/03/13"),1],[new Date("2009/03/14"),null],[new Date("2009/03/15"),null],[new Date("2009/03/16"),1],[new Date("2009/03/17"),null],[new Date("2009/03/18"),2],[new Date("2009/03/19"),null],[new Date("2009/03/20"),1],[new Date("2009/03/21"),null],[new Date("2009/03/22"),2],[new Date("2009/03/23"),null],[new Date("2009/03/24"),null],[new Date("2009/03/25"),null],[new Date("2009/03/26"),1],[new Date("2009/03/27"),null],[new Date("2009/03/28"),3],[new Date("2009/03/29"),null],[new Date("2009/03/30"),null],[new Date("2009/03/31"),1],[new Date("2009/04/01"),null],[new Date("2009/04/02"),null],[new Date("2009/04/03"),null],[new Date("2009/04/04"),null],[new Date("2009/04/05"),2],[new Date("2009/04/06"),null],[new Date("2009/04/07"),null],[new Date("2009/04/08"),null],[new Date("2009/04/09"),null],[new Date("2009/04/10"),null],[new Date("2009/04/11"),1],[new Date("2009/04/12"),2],[new Date("2009/04/13"),1],[new Date("2009/04/14"),null],[new Date("2009/04/15"),null],[new Date("2009/04/16"),null],[new Date("2009/04/17"),null],[new Date("2009/04/18"),4],[new Date("2009/04/19"),1],[new Date("2009/04/20"),2],[new Date("2009/04/21"),1],[new Date("2009/04/22"),null],[new Date("2009/04/23"),null],[new Date("2009/04/24"),null],[new Date("2009/04/25"),null],[new Date("2009/04/26"),2],[new Date("2009/04/27"),null],[new Date("2009/04/28"),null],[new Date("2009/04/29"),1],[new Date("2009/04/30"),null],[new Date("2009/05/01"),null],[new Date("2009/05/02"),2],[new Date("2009/05/03"),3],[new Date("2009/05/04"),1],[new Date("2009/05/05"),1],[new Date("2009/05/06"),null],[new Date("2009/05/07"),null],[new Date("2009/05/08"),null],[new Date("2009/05/09"),null],[new Date("2009/05/10"),null],[new Date("2009/05/11"),1],[new Date("2009/05/12"),null],[new Date("2009/05/13"),5],[new Date("2009/05/14"),3],[new Date("2009/05/15"),1],[new Date("2009/05/16"),null],[new Date("2009/05/17"),null],[new Date("2009/05/18"),null],[new Date("2009/05/19"),null],[new Date("2009/05/20"),null],[new Date("2009/05/21"),null],[new Date("2009/05/22"),null],[new Date("2009/05/23"),null],[new Date("2009/05/24"),null],[new Date("2009/05/25"),null],[new Date("2009/05/26"),null],[new Date("2009/05/27"),null],[new Date("2009/05/28"),null],[new Date("2009/05/29"),1],[new Date("2009/05/30"),null],[new Date("2009/05/31"),null],[new Date("2009/06/01"),1],[new Date("2009/06/02"),null],[new Date("2009/06/03"),null],[new Date("2009/06/04"),null],[new Date("2009/06/05"),null],[new Date("2009/06/06"),null],[new Date("2009/06/07"),null],[new Date("2009/06/08"),null],[new Date("2009/06/09"),null],[new Date("2009/06/10"),null],[new Date("2009/06/11"),null],[new Date("2009/06/12"),null],[new Date("2009/06/13"),null],[new Date("2009/06/14"),null],[new Date("2009/06/15"),null],[new Date("2009/06/16"),null],[new Date("2009/06/17"),null],[new Date("2009/06/18"),null],[new Date("2009/06/19"),null],[new Date("2009/06/20"),null],[new Date("2009/06/21"),null],[new Date("2009/06/22"),1],[new Date("2009/06/23"),null],[new Date("2009/06/24"),2],[new Date("2009/06/25"),1],[new Date("2009/06/26"),null],[new Date("2009/06/27"),null],[new Date("2009/06/28"),1],[new Date("2009/06/29"),1],[new Date("2009/06/30"),1],[new Date("2009/07/01"),1],[new Date("2009/07/02"),1],[new Date("2009/07/03"),null],[new Date("2009/07/04"),null],[new Date("2009/07/05"),null],[new Date("2009/07/06"),null],[new Date("2009/07/07"),null],[new Date("2009/07/08"),null],[new Date("2009/07/09"),null],[new Date("2009/07/10"),null],[new Date("2009/07/11"),null],[new Date("2009/07/12"),null],[new Date("2009/07/13"),null],[new Date("2009/07/14"),null],[new Date("2009/07/15"),null],[new Date("2009/07/16"),null],[new Date("2009/07/17"),null],[new Date("2009/07/18"),null],[new Date("2009/07/19"),null],[new Date("2009/07/20"),1],[new Date("2009/07/21"),null],[new Date("2009/07/22"),null],[new Date("2009/07/23"),null],[new Date("2009/07/24"),null],[new Date("2009/07/25"),null],[new Date("2009/07/26"),null],[new Date("2009/07/27"),null],[new Date("2009/07/28"),null],[new Date("2009/07/29"),1],[new Date("2009/07/30"),1],[new Date("2009/07/31"),null],[new Date("2009/08/01"),null],[new Date("2009/08/02"),null],[new Date("2009/08/03"),null],[new Date("2009/08/04"),null],[new Date("2009/08/05"),null],[new Date("2009/08/06"),null],[new Date("2009/08/07"),1],[new Date("2009/08/08"),null],[new Date("2009/08/09"),null],[new Date("2009/08/10"),null],[new Date("2009/08/11"),null],[new Date("2009/08/12"),null],[new Date("2009/08/13"),null],[new Date("2009/08/14"),null],[new Date("2009/08/15"),null],[new Date("2009/08/16"),null],[new Date("2009/08/17"),null],[new Date("2009/08/18"),null],[new Date("2009/08/19"),null],[new Date("2009/08/20"),null],[new Date("2009/08/21"),null],[new Date("2009/08/22"),null],[new Date("2009/08/23"),null],[new Date("2009/08/24"),null],[new Date("2009/08/25"),null],[new Date("2009/08/26"),3],[new Date("2009/08/27"),null],[new Date("2009/08/28"),null],[new Date("2009/08/29"),null],[new Date("2009/08/30"),1],[new Date("2009/08/31"),1],[new Date("2009/09/01"),null],[new Date("2009/09/02"),null],[new Date("2009/09/03"),1],[new Date("2009/09/04"),null],[new Date("2009/09/05"),null],[new Date("2009/09/06"),null],[new Date("2009/09/07"),1],[new Date("2009/09/08"),null],[new Date("2009/09/09"),null],[new Date("2009/09/10"),null],[new Date("2009/09/11"),null],[new Date("2009/09/12"),null],[new Date("2009/09/13"),null],[new Date("2009/09/14"),null],[new Date("2009/09/15"),null],[new Date("2009/09/16"),1],[new Date("2009/09/17"),1],[new Date("2009/09/18"),null],[new Date("2009/09/19"),null],[new Date("2009/09/20"),null],[new Date("2009/09/21"),1],[new Date("2009/09/22"),1],[new Date("2009/09/23"),null],[new Date("2009/09/24"),null],[new Date("2009/09/25"),2],[new Date("2009/09/26"),null],[new Date("2009/09/27"),1],[new Date("2009/09/28"),null],[new Date("2009/09/29"),2],[new Date("2009/09/30"),null],[new Date("2009/10/01"),null],[new Date("2009/10/02"),1],[new Date("2009/10/03"),null],[new Date("2009/10/04"),null],[new Date("2009/10/05"),null],[new Date("2009/10/06"),2],[new Date("2009/10/07"),null],[new Date("2009/10/08"),null],[new Date("2009/10/09"),null],[new Date("2009/10/10"),null],[new Date("2009/10/11"),null],[new Date("2009/10/12"),1],[new Date("2009/10/13"),null],[new Date("2009/10/14"),null],[new Date("2009/10/15"),null],[new Date("2009/10/16"),1],[new Date("2009/10/17"),null],[new Date("2009/10/18"),1],[new Date("2009/10/19"),null],[new Date("2009/10/20"),1],[new Date("2009/10/21"),1],[new Date("2009/10/22"),1],[new Date("2009/10/23"),null],[new Date("2009/10/24"),1],[new Date("2009/10/25"),null],[new Date("2009/10/26"),null],[new Date("2009/10/27"),1],[new Date("2009/10/28"),null],[new Date("2009/10/29"),2],[new Date("2009/10/30"),null],[new Date("2009/10/31"),null],[new Date("2009/11/01"),null],[new Date("2009/11/02"),null],[new Date("2009/11/03"),null],[new Date("2009/11/04"),1],[new Date("2009/11/05"),null],[new Date("2009/11/06"),null],[new Date("2009/11/07"),null],[new Date("2009/11/08"),null],[new Date("2009/11/09"),null],[new Date("2009/11/10"),null],[new Date("2009/11/11"),9],[new Date("2009/11/12"),null],[new Date("2009/11/13"),3],[new Date("2009/11/14"),null],[new Date("2009/11/15"),null],[new Date("2009/11/16"),null],[new Date("2009/11/17"),null],[new Date("2009/11/18"),null],[new Date("2009/11/19"),2],[new Date("2009/11/20"),null],[new Date("2009/11/21"),null],[new Date("2009/11/22"),null],[new Date("2009/11/23"),null],[new Date("2009/11/24"),null],[new Date("2009/11/25"),null],[new Date("2009/11/26"),null],[new Date("2009/11/27"),null],[new Date("2009/11/28"),null],[new Date("2009/11/29"),null],[new Date("2009/11/30"),null],[new Date("2009/12/01"),1],[new Date("2009/12/02"),null],[new Date("2009/12/03"),null],[new Date("2009/12/04"),null],[new Date("2009/12/05"),1],[new Date("2009/12/06"),2],[new Date("2009/12/07"),null],[new Date("2009/12/08"),2],[new Date("2009/12/09"),13],[new Date("2009/12/10"),null],[new Date("2009/12/11"),null],[new Date("2009/12/12"),2],[new Date("2009/12/13"),null],[new Date("2009/12/14"),5],[new Date("2009/12/15"),2],[new Date("2009/12/16"),1],[new Date("2009/12/17"),3],[new Date("2009/12/18"),null],[new Date("2009/12/19"),1],[new Date("2009/12/20"),null],[new Date("2009/12/21"),1],[new Date("2009/12/22"),null],[new Date("2009/12/23"),null],[new Date("2009/12/24"),null],[new Date("2009/12/25"),1],[new Date("2009/12/26"),null],[new Date("2009/12/27"),1],[new Date("2009/12/28"),null],[new Date("2009/12/29"),null],[new Date("2009/12/30"),null],[new Date("2009/12/31"),null],[new Date("2010/01/01"),2],[new Date("2010/01/02"),null],[new Date("2010/01/03"),null],[new Date("2010/01/04"),2],[new Date("2010/01/05"),null],[new Date("2010/01/06"),null],[new Date("2010/01/07"),null],[new Date("2010/01/08"),null],[new Date("2010/01/09"),null],[new Date("2010/01/10"),null],[new Date("2010/01/11"),null],[new Date("2010/01/12"),2],[new Date("2010/01/13"),2],[new Date("2010/01/14"),2],[new Date("2010/01/15"),1],[new Date("2010/01/16"),1],[new Date("2010/01/17"),null],[new Date("2010/01/18"),1],[new Date("2010/01/19"),null],[new Date("2010/01/20"),null],[new Date("2010/01/21"),9],[new Date("2010/01/22"),3],[new Date("2010/01/23"),2],[new Date("2010/01/24"),1],[new Date("2010/01/25"),4],[new Date("2010/01/26"),6],[new Date("2010/01/27"),2],[new Date("2010/01/28"),2],[new Date("2010/01/29"),4],[new Date("2010/01/30"),4],[new Date("2010/01/31"),2],[new Date("2010/02/01"),9],[new Date("2010/02/02"),1],[new Date("2010/02/03"),2],[new Date("2010/02/04"),5],[new Date("2010/02/05"),4],[new Date("2010/02/06"),14],[new Date("2010/02/07"),5],[new Date("2010/02/08"),8],[new Date("2010/02/09"),3],[new Date("2010/02/10"),5],[new Date("2010/02/11"),5],[new Date("2010/02/12"),5],[new Date("2010/02/13"),3],[new Date("2010/02/14"),11],[new Date("2010/02/15"),9],[new Date("2010/02/16"),6],[new Date("2010/02/17"),11],[new Date("2010/02/18"),7],[new Date("2010/02/19"),3],[new Date("2010/02/20"),2],[new Date("2010/02/21"),4],[new Date("2010/02/22"),5],[new Date("2010/02/23"),1],[new Date("2010/02/24"),6],[new Date("2010/02/25"),4],[new Date("2010/02/26"),4],[new Date("2010/02/27"),3],[new Date("2010/02/28"),3],[new Date("2010/03/01"),4],[new Date("2010/03/02"),5],[new Date("2010/03/03"),6],[new Date("2010/03/04"),3],[new Date("2010/03/05"),2],[new Date("2010/03/06"),6],[new Date("2010/03/07"),4],[new Date("2010/03/08"),5],[new Date("2010/03/09"),2],[new Date("2010/03/10"),7],[new Date("2010/03/11"),3],[new Date("2010/03/12"),2],[new Date("2010/03/13"),1],[new Date("2010/03/14"),2],[new Date("2010/03/15"),5],[new Date("2010/03/16"),3],[new Date("2010/03/17"),3],[new Date("2010/03/18"),9],[new Date("2010/03/19"),9],[new Date("2010/03/20"),12],[new Date("2010/03/21"),7],[new Date("2010/03/22"),7],[new Date("2010/03/23"),13],[new Date("2010/03/24"),11],[new Date("2010/03/25"),15],[new Date("2010/03/26"),16],[new Date("2010/03/27"),6],[new Date("2010/03/28"),6],[new Date("2010/03/29"),12],[new Date("2010/03/30"),6],[new Date("2010/03/31"),5],[new Date("2010/04/01"),11],[new Date("2010/04/02"),5],[new Date("2010/04/03"),5],[new Date("2010/04/04"),12],[new Date("2010/04/05"),28],[new Date("2010/04/06"),15],[new Date("2010/04/07"),11],[new Date("2010/04/08"),12],[new Date("2010/04/09"),35],[new Date("2010/04/10"),38],[new Date("2010/04/11"),42],[new Date("2010/04/12"),44],[new Date("2010/04/13"),20],[new Date("2010/04/14"),43],[new Date("2010/04/15"),74],[new Date("2010/04/16"),32],[new Date("2010/04/17"),29],[new Date("2010/04/18"),3106],[new Date("2010/04/19"),44],[new Date("2010/04/20"),38],[new Date("2010/04/21"),32],[new Date("2010/04/22"),40],[new Date("2010/04/23"),50],[new Date("2010/04/24"),34],[new Date("2010/04/25"),47],[new Date("2010/04/26"),47],[new Date("2010/04/27"),53],[new Date("2010/04/28"),47],[new Date("2010/04/29"),33],[new Date("2010/04/30"),26],[new Date("2010/05/01"),27],[new Date("2010/05/02"),25],[new Date("2010/05/03"),29],[new Date("2010/05/04"),41],[new Date("2010/05/05"),25],[new Date("2010/05/06"),28],[new Date("2010/05/07"),26],[new Date("2010/05/08"),28],[new Date("2010/05/09"),40],[new Date("2010/05/10"),29],[new Date("2010/05/11"),19],[new Date("2010/05/12"),32],[new Date("2010/05/13"),39],[new Date("2010/05/14"),30],[new Date("2010/05/15"),22],[new Date("2010/05/16"),20],[new Date("2010/05/17"),35],[new Date("2010/05/18"),55],[new Date("2010/05/19"),43],[new Date("2010/05/20"),34],[new Date("2010/05/21"),59],[new Date("2010/05/22"),31],[new Date("2010/05/23"),98],[new Date("2010/05/24"),62],[new Date("2010/05/25"),44],[new Date("2010/05/26"),64],[new Date("2010/05/27"),75],[new Date("2010/05/28"),54],[new Date("2010/05/29"),55],[new Date("2010/05/30"),51],[new Date("2010/05/31"),52],[new Date("2010/06/01"),48],[new Date("2010/06/02"),47],[new Date("2010/06/03"),83],[new Date("2010/06/04"),48],[new Date("2010/06/05"),45],[new Date("2010/06/06"),52],[new Date("2010/06/07"),52],[new Date("2010/06/08"),63],[new Date("2010/06/09"),52],[new Date("2010/06/10"),57],[new Date("2010/06/11"),79],[new Date("2010/06/12"),78],[new Date("2010/06/13"),67],[new Date("2010/06/14"),96],[new Date("2010/06/15"),85],[new Date("2010/06/16"),50],[new Date("2010/06/17"),58],[new Date("2010/06/18"),43],[new Date("2010/06/19"),64],[new Date("2010/06/20"),43],[new Date("2010/06/21"),88],[new Date("2010/06/22"),71],[new Date("2010/06/23"),70],[new Date("2010/06/24"),71],[new Date("2010/06/25"),60],[new Date("2010/06/26"),42],[new Date("2010/06/27"),56],[new Date("2010/06/28"),78],[new Date("2010/06/29"),95],[new Date("2010/06/30"),91],[new Date("2010/07/01"),73],[new Date("2010/07/02"),74],[new Date("2010/07/03"),74],[new Date("2010/07/04"),58],[new Date("2010/07/05"),73],[new Date("2010/07/06"),39],[new Date("2010/07/07"),62],[new Date("2010/07/08"),72],[new Date("2010/07/09"),69],[new Date("2010/07/10"),42],[new Date("2010/07/11"),174],[new Date("2010/07/12"),1641],[new Date("2010/07/13"),787],[new Date("2010/07/14"),5554],[new Date("2010/07/15"),706],[new Date("2010/07/16"),676],[new Date("2010/07/17"),235],[new Date("2010/07/18"),248],[new Date("2010/07/19"),354],[new Date("2010/07/20"),413],[new Date("2010/07/21"),256],[new Date("2010/07/22"),221],[new Date("2010/07/23"),217],[new Date("2010/07/24"),705],[new Date("2010/07/25"),1592],[new Date("2010/07/26"),224],[new Date("2010/07/27"),260],[new Date("2010/07/28"),1792],[new Date("2010/07/29"),1687],[new Date("2010/07/30"),143],[new Date("2010/07/31"),92],[new Date("2010/08/01"),125],[new Date("2010/08/02"),156],[new Date("2010/08/03"),421],[new Date("2010/08/04"),196],[new Date("2010/08/05"),297],[new Date("2010/08/06"),212],[new Date("2010/08/07"),118],[new Date("2010/08/08"),192],[new Date("2010/08/09"),234],[new Date("2010/08/10"),149],[new Date("2010/08/11"),179],[new Date("2010/08/12"),175],[new Date("2010/08/13"),301],[new Date("2010/08/14"),153],[new Date("2010/08/15"),108],[new Date("2010/08/16"),306],[new Date("2010/08/17"),189],[new Date("2010/08/18"),244],[new Date("2010/08/19"),190],[new Date("2010/08/20"),230],[new Date("2010/08/21"),169],[new Date("2010/08/22"),154],[new Date("2010/08/23"),156],[new Date("2010/08/24"),164],[new Date("2010/08/25"),149],[new Date("2010/08/26"),158],[new Date("2010/08/27"),123],[new Date("2010/08/28"),169],[new Date("2010/08/29"),98],[new Date("2010/08/30"),180],[new Date("2010/08/31"),257],[new Date("2010/09/01"),223],[new Date("2010/09/02"),165],[new Date("2010/09/03"),155],[new Date("2010/09/04"),93],[new Date("2010/09/05"),146],[new Date("2010/09/06"),120],[new Date("2010/09/07"),122],[new Date("2010/09/08"),174],[new Date("2010/09/09"),189],[new Date("2010/09/10"),183],[new Date("2010/09/11"),145],[new Date("2010/09/12"),202],[new Date("2010/09/13"),265],[new Date("2010/09/14"),221],[new Date("2010/09/15"),261],[new Date("2010/09/16"),219],[new Date("2010/09/17"),153],[new Date("2010/09/18"),162],[new Date("2010/09/19"),146],[new Date("2010/09/20"),262],[new Date("2010/09/21"),638],[new Date("2010/09/22"),499],[new Date("2010/09/23"),421],[new Date("2010/09/24"),273],[new Date("2010/09/25"),325],[new Date("2010/09/26"),195],[new Date("2010/09/27"),374],[new Date("2010/09/28"),279],[new Date("2010/09/29"),811],[new Date("2010/09/30"),219],[new Date("2010/10/01"),430],[new Date("2010/10/02"),401],[new Date("2010/10/03"),255],[new Date("2010/10/04"),254],[new Date("2010/10/05"),245],[new Date("2010/10/06"),236],[new Date("2010/10/07"),180],[new Date("2010/10/08"),209],[new Date("2010/10/09"),243],[new Date("2010/10/10"),185],[new Date("2010/10/11"),183],[new Date("2010/10/12"),197],[new Date("2010/10/13"),188],[new Date("2010/10/14"),162],[new Date("2010/10/15"),151],[new Date("2010/10/16"),183],[new Date("2010/10/17"),187],[new Date("2010/10/18"),330],[new Date("2010/10/19"),668],[new Date("2010/10/20"),449],[new Date("2010/10/21"),366],[new Date("2010/10/22"),448],[new Date("2010/10/23"),342],[new Date("2010/10/24"),347],[new Date("2010/10/25"),207],[new Date("2010/10/26"),277],[new Date("2010/10/27"),355],[new Date("2010/10/28"),267],[new Date("2010/10/29"),244],[new Date("2010/10/30"),174],[new Date("2010/10/31"),128],[new Date("2010/11/01"),174],[new Date("2010/11/02"),110],[new Date("2010/11/03"),157],[new Date("2010/11/04"),141],[new Date("2010/11/05"),223],[new Date("2010/11/06"),176],[new Date("2010/11/07"),210],[new Date("2010/11/08"),240],[new Date("2010/11/09"),192],[new Date("2010/11/10"),194],[new Date("2010/11/11"),176],[new Date("2010/11/12"),117],[new Date("2010/11/13"),120],[new Date("2010/11/14"),160],[new Date("2010/11/15"),4671],[new Date("2010/11/16"),8908],[new Date("2010/11/17"),188],[new Date("2010/11/18"),1237],[new Date("2010/11/19"),9482],[new Date("2010/11/20"),9615],[new Date("2010/11/21"),9904],[new Date("2010/11/22"),180],[new Date("2010/11/23"),201],[new Date("2010/11/24"),3759],[new Date("2010/11/25"),4802],[new Date("2010/11/26"),1120],[new Date("2010/11/27"),265],[new Date("2010/11/28"),282],[new Date("2010/11/29"),245],[new Date("2010/11/30"),252],[new Date("2010/12/01"),324],[new Date("2010/12/02"),272],[new Date("2010/12/03"),195],[new Date("2010/12/04"),189],[new Date("2010/12/05"),195],[new Date("2010/12/06"),224],[new Date("2010/12/07"),334],[new Date("2010/12/08"),285],[new Date("2010/12/09"),263],[new Date("2010/12/10"),226],[new Date("2010/12/11"),375],[new Date("2010/12/12"),472],[new Date("2010/12/13"),505],[new Date("2010/12/14"),482],[new Date("2010/12/15"),446],[new Date("2010/12/16"),358],[new Date("2010/12/17"),296],[new Date("2010/12/18"),338],[new Date("2010/12/19"),367],[new Date("2010/12/20"),773],[new Date("2010/12/21"),434],[new Date("2010/12/22"),502],[new Date("2010/12/23"),374],[new Date("2010/12/24"),383],[new Date("2010/12/25"),466],[new Date("2010/12/26"),439],[new Date("2010/12/27"),360],[new Date("2010/12/28"),492],[new Date("2010/12/29"),348],[new Date("2010/12/30"),424],[new Date("2010/12/31"),393],[new Date("2011/01/01"),478],[new Date("2011/01/02"),394],[new Date("2011/01/03"),972],[new Date("2011/01/04"),838],[new Date("2011/01/05"),1156],[new Date("2011/01/06"),553],[new Date("2011/01/07"),856],[new Date("2011/01/08"),1266],[new Date("2011/01/09"),1060],[new Date("2011/01/10"),1150],[new Date("2011/01/11"),1190],[new Date("2011/01/12"),995],[new Date("2011/01/13"),1078],[new Date("2011/01/14"),1081],[new Date("2011/01/15"),805],[new Date("2011/01/16"),757],[new Date("2011/01/17"),649],[new Date("2011/01/18"),677],[new Date("2011/01/19"),748],[new Date("2011/01/20"),738],[new Date("2011/01/21"),992],[new Date("2011/01/22"),1257],[new Date("2011/01/23"),911],[new Date("2011/01/24"),1131],[new Date("2011/01/25"),733],[new Date("2011/01/26"),825],[new Date("2011/01/27"),681],[new Date("2011/01/28"),923],[new Date("2011/01/29"),1186],[new Date("2011/01/30"),2436],[new Date("2011/01/31"),1223],[new Date("2011/02/01"),849],[new Date("2011/02/02"),738],[new Date("2011/02/03"),629],[new Date("2011/02/04"),760],[new Date("2011/02/05"),653],[new Date("2011/02/06"),732],[new Date("2011/02/07"),689],[new Date("2011/02/08"),678],[new Date("2011/02/09"),1035],[new Date("2011/02/10"),1848],[new Date("2011/02/11"),2169],[new Date("2011/02/12"),1716],[new Date("2011/02/13"),1624],[new Date("2011/02/14"),1810],[new Date("2011/02/15"),1999],[new Date("2011/02/16"),1858],[new Date("2011/02/17"),2019],[new Date("2011/02/18"),1844],[new Date("2011/02/19"),1422],[new Date("2011/02/20"),1741],[new Date("2011/02/21"),1776],[new Date("2011/02/22"),1985],[new Date("2011/02/23"),2020],[new Date("2011/02/24"),1902],[new Date("2011/02/25"),1835],[new Date("2011/02/26"),1676],[new Date("2011/02/27"),2025],[new Date("2011/02/28"),1570],[new Date("2011/03/01"),2599],[new Date("2011/03/02"),1841],[new Date("2011/03/03"),3018],[new Date("2011/03/04"),1761],[new Date("2011/03/05"),1771],[new Date("2011/03/06"),1757],[new Date("2011/03/07"),1715],[new Date("2011/03/08"),2253],[new Date("2011/03/09"),1674],[new Date("2011/03/10"),1551],[new Date("2011/03/11"),1754],[new Date("2011/03/12"),2816],[new Date("2011/03/13"),2594],[new Date("2011/03/14"),2531],[new Date("2011/03/15"),2742],[new Date("2011/03/16"),3047],[new Date("2011/03/17"),3226],[new Date("2011/03/18"),2251],[new Date("2011/03/19"),3074],[new Date("2011/03/20"),3939],[new Date("2011/03/21"),5707],[new Date("2011/03/22"),2119],[new Date("2011/03/23"),4413],[new Date("2011/03/24"),2012],[new Date("2011/03/25"),1826],[new Date("2011/03/26"),3197],[new Date("2011/03/27"),2320],[new Date("2011/03/28"),2763],[new Date("2011/03/29"),2555],[new Date("2011/03/30"),1600],[new Date("2011/03/31"),1894],[new Date("2011/04/01"),1403],[new Date("2011/04/02"),1592],[new Date("2011/04/03"),1630],[new Date("2011/04/04"),2131],[new Date("2011/04/05"),1925],[new Date("2011/04/06"),1716],[new Date("2011/04/07"),1530],[new Date("2011/04/08"),1601],[new Date("2011/04/09"),1577],[new Date("2011/04/10"),1571],[new Date("2011/04/11"),1780],[new Date("2011/04/12"),1914],[new Date("2011/04/13"),2177],[new Date("2011/04/14"),2721],[new Date("2011/04/15"),1882],[new Date("2011/04/16"),1981],[new Date("2011/04/17"),2077],[new Date("2011/04/18"),2887],[new Date("2011/04/19"),3444],[new Date("2011/04/20"),2825],[new Date("2011/04/21"),1768],[new Date("2011/04/22"),1921],[new Date("2011/04/23"),2138],[new Date("2011/04/24"),2111],[new Date("2011/04/25"),2400],[new Date("2011/04/26"),3260],[new Date("2011/04/27"),4397],[new Date("2011/04/28"),2871],[new Date("2011/04/29"),3334],[new Date("2011/04/30"),4284],[new Date("2011/05/01"),3770],[new Date("2011/05/02"),2898],[new Date("2011/05/03"),2739],[new Date("2011/05/04"),2603],[new Date("2011/05/05"),3245],[new Date("2011/05/06"),3072],[new Date("2011/05/07"),3673],[new Date("2011/05/08"),2679],[new Date("2011/05/09"),3277],[new Date("2011/05/10"),2968],[new Date("2011/05/11"),2899],[new Date("2011/05/12"),3192],[new Date("2011/05/13"),3857],[new Date("2011/05/14"),4172],[new Date("2011/05/15"),3550],[new Date("2011/05/16"),4102],[new Date("2011/05/17"),4207],[new Date("2011/05/18"),5293],[new Date("2011/05/19"),4492],[new Date("2011/05/20"),4575],[new Date("2011/05/21"),4744],[new Date("2011/05/22"),5030],[new Date("2011/05/23"),5459],[new Date("2011/05/24"),5566],[new Date("2011/05/25"),5951],[new Date("2011/05/26"),6671],[new Date("2011/05/27"),4686],[new Date("2011/05/28"),4858],[new Date("2011/05/29"),4573],[new Date("2011/05/30"),5183],[new Date("2011/05/31"),5913],[new Date("2011/06/01"),6352],[new Date("2011/06/02"),6946],[new Date("2011/06/03"),8239],[new Date("2011/06/04"),8587],[new Date("2011/06/05"),8384],[new Date("2011/06/06"),9470],[new Date("2011/06/07"),8832],[new Date("2011/06/08"),11630],[new Date("2011/06/09"),11954],[new Date("2011/06/10"),11046],[new Date("2011/06/11"),10645],[new Date("2011/06/12"),12207],[new Date("2011/06/13"),11019],[new Date("2011/06/14"),13911],[new Date("2011/06/15"),12326],[new Date("2011/06/16"),12566],[new Date("2011/06/17"),11110],[new Date("2011/06/18"),11366],[new Date("2011/06/19"),11249],[new Date("2011/06/20"),10991],[new Date("2011/06/21"),9451],[new Date("2011/06/22"),11259],[new Date("2011/06/23"),10178],[new Date("2011/06/24"),10706],[new Date("2011/06/25"),9550],[new Date("2011/06/26"),9836],[new Date("2011/06/27"),11582],[new Date("2011/06/28"),10559],[new Date("2011/06/29"),9830],[new Date("2011/06/30"),9445],[new Date("2011/07/01"),10430],[new Date("2011/07/02"),7849],[new Date("2011/07/03"),8199],[new Date("2011/07/04"),9434],[new Date("2011/07/05"),8826],[new Date("2011/07/06"),10362],[new Date("2011/07/07"),9049],[new Date("2011/07/08"),8363],[new Date("2011/07/09"),7702],[new Date("2011/07/10"),8255],[new Date("2011/07/11"),10366],[new Date("2011/07/12"),8006],[new Date("2011/07/13"),9002],[new Date("2011/07/14"),8572],[new Date("2011/07/15"),7836],[new Date("2011/07/16"),8719],[new Date("2011/07/17"),8209],[new Date("2011/07/18"),8806],[new Date("2011/07/19"),9043],[new Date("2011/07/20"),8714],[new Date("2011/07/21"),8011],[new Date("2011/07/22"),8840],[new Date("2011/07/23"),7269],[new Date("2011/07/24"),8053],[new Date("2011/07/25"),9320],[new Date("2011/07/26"),8194],[new Date("2011/07/27"),7821],[new Date("2011/07/28"),7964],[new Date("2011/07/29"),7151],[new Date("2011/07/30"),6057],[new Date("2011/07/31"),7924],[new Date("2011/08/01"),8030],[new Date("2011/08/02"),8663],[new Date("2011/08/03"),7580],[new Date("2011/08/04"),8178],[new Date("2011/08/05"),7220],[new Date("2011/08/06"),6712],[new Date("2011/08/07"),6584],[new Date("2011/08/08"),7131],[new Date("2011/08/09"),9073],[new Date("2011/08/10"),8183],[new Date("2011/08/11"),7459],[new Date("2011/08/12"),7034],[new Date("2011/08/13"),7268],[new Date("2011/08/14"),7339],[new Date("2011/08/15"),8250],[new Date("2011/08/16"),9493],[new Date("2011/08/17"),7586],[new Date("2011/08/18"),7271],[new Date("2011/08/19"),7483],[new Date("2011/08/20"),7039],[new Date("2011/08/21"),7507],[new Date("2011/08/22"),7646],[new Date("2011/08/23"),7122],[new Date("2011/08/24"),7233],[new Date("2011/08/25"),7106],[new Date("2011/08/26"),7274],[new Date("2011/08/27"),6239],[new Date("2011/08/28"),5473],[new Date("2011/08/29"),7956],[new Date("2011/08/30"),7658],[new Date("2011/08/31"),7137],[new Date("2011/09/01"),7074],[new Date("2011/09/02"),6870],[new Date("2011/09/03"),5780],[new Date("2011/09/04"),7124],[new Date("2011/09/05"),6883],[new Date("2011/09/06"),7679],[new Date("2011/09/07"),6954],[new Date("2011/09/08"),6368],[new Date("2011/09/09"),7222],[new Date("2011/09/10"),5860],[new Date("2011/09/11"),6318],[new Date("2011/09/12"),6442],[new Date("2011/09/13"),6377],[new Date("2011/09/14"),6054],[new Date("2011/09/15"),6318],[new Date("2011/09/16"),6090],[new Date("2011/09/17"),5320],[new Date("2011/09/18"),5828],[new Date("2011/09/19"),6526],[new Date("2011/09/20"),8005],[new Date("2011/09/21"),7538],[new Date("2011/09/22"),5991],[new Date("2011/09/23"),6195],[new Date("2011/09/24"),5599],[new Date("2011/09/25"),5585],[new Date("2011/09/26"),5505],[new Date("2011/09/27"),5968],[new Date("2011/09/28"),5870],[new Date("2011/09/29"),5464],[new Date("2011/09/30"),5743],[new Date("2011/10/01"),5231],[new Date("2011/10/02"),4914],[new Date("2011/10/03"),6376],[new Date("2011/10/04"),5697],[new Date("2011/10/05"),5626],[new Date("2011/10/06"),5784],[new Date("2011/10/07"),5536],[new Date("2011/10/08"),5283],[new Date("2011/10/09"),5330],[new Date("2011/10/10"),5759],[new Date("2011/10/11"),5837],[new Date("2011/10/12"),5829],[new Date("2011/10/13"),4887],[new Date("2011/10/14"),5972],[new Date("2011/10/15"),5445],[new Date("2011/10/16"),4862],[new Date("2011/10/17"),5663],[new Date("2011/10/18"),4743],[new Date("2011/10/19"),4997],[new Date("2011/10/20"),4534],[new Date("2011/10/21"),5085],[new Date("2011/10/22"),5016],[new Date("2011/10/23"),5500],[new Date("2011/10/24"),5807],[new Date("2011/10/25"),5097],[new Date("2011/10/26"),5155],[new Date("2011/10/27"),4577],[new Date("2011/10/28"),5013],[new Date("2011/10/29"),5483],[new Date("2011/10/30"),4869],[new Date("2011/10/31"),5051],[new Date("2011/11/01"),5627],[new Date("2011/11/02"),5837],[new Date("2011/11/03"),6128],[new Date("2011/11/04"),6393],[new Date("2011/11/05"),5782],[new Date("2011/11/06"),4890],[new Date("2011/11/07"),5364],[new Date("2011/11/08"),5845],[new Date("2011/11/09"),6287],[new Date("2011/11/10"),6400],[new Date("2011/11/11"),4974],[new Date("2011/11/12"),4984],[new Date("2011/11/13"),5230],[new Date("2011/11/14"),5765],[new Date("2011/11/15"),5941],[new Date("2011/11/16"),5913],[new Date("2011/11/17"),4820],[new Date("2011/11/18"),5036],[new Date("2011/11/19"),4601],[new Date("2011/11/20"),4982],[new Date("2011/11/21"),4652],[new Date("2011/11/22"),5351],[new Date("2011/11/23"),5464],[new Date("2011/11/24"),4905],[new Date("2011/11/25"),5351],[new Date("2011/11/26"),4632],[new Date("2011/11/27"),4947],[new Date("2011/11/28"),5803],[new Date("2011/11/29"),6276],[new Date("2011/11/30"),6695],[new Date("2011/12/01"),6170],[new Date("2011/12/02"),6172],[new Date("2011/12/03"),5479],[new Date("2011/12/04"),5249],[new Date("2011/12/05"),6079],[new Date("2011/12/06"),7807],[new Date("2011/12/07"),5997],[new Date("2011/12/08"),5656],[new Date("2011/12/09"),5441],[new Date("2011/12/10"),5534],[new Date("2011/12/11"),5109],[new Date("2011/12/12"),4735],[new Date("2011/12/13"),5274],[new Date("2011/12/14"),5539],[new Date("2011/12/15"),4738],[new Date("2011/12/16"),5046],[new Date("2011/12/17"),4843],[new Date("2011/12/18"),4488],[new Date("2011/12/19"),5685],[new Date("2011/12/20"),6161],[new Date("2011/12/21"),5428],[new Date("2011/12/22"),5711],[new Date("2011/12/23"),5540],[new Date("2011/12/24"),4513],[new Date("2011/12/25"),5112],[new Date("2011/12/26"),5464],[new Date("2011/12/27"),5066],[new Date("2011/12/28"),4845],[new Date("2011/12/29"),5074],[new Date("2011/12/30"),4909],[new Date("2011/12/31"),4986],[new Date("2012/01/01"),4848],[new Date("2012/01/02"),5259],[new Date("2012/01/03"),5614],[new Date("2012/01/04"),5582],[new Date("2012/01/05"),6847],[new Date("2012/01/06"),6473],[new Date("2012/01/07"),5721],[new Date("2012/01/08"),6241],[new Date("2012/01/09"),5948],[new Date("2012/01/10"),6536],[new Date("2012/01/11"),6986],[new Date("2012/01/12"),6541],[new Date("2012/01/13"),6707],[new Date("2012/01/14"),6657],[new Date("2012/01/15"),6173],[new Date("2012/01/16"),6799],[new Date("2012/01/17"),6595],[new Date("2012/01/18"),6519],[new Date("2012/01/19"),6752],[new Date("2012/01/20"),6635],[new Date("2012/01/21"),6202],[new Date("2012/01/22"),5189],[new Date("2012/01/23"),5930],[new Date("2012/01/24"),7129],[new Date("2012/01/25"),7813],[new Date("2012/01/26"),6460],[new Date("2012/01/27"),6196],[new Date("2012/01/28"),5765],[new Date("2012/01/29"),6259],[new Date("2012/01/30"),5981],[new Date("2012/01/31"),6775],[new Date("2012/02/01"),6361],[new Date("2012/02/02"),7005],[new Date("2012/02/03"),6892],[new Date("2012/02/04"),7080],[new Date("2012/02/05"),6632],[new Date("2012/02/06"),5990],[new Date("2012/02/07"),6875],[new Date("2012/02/08"),6879],[new Date("2012/02/09"),7343],[new Date("2012/02/10"),8318],[new Date("2012/02/11"),7529],[new Date("2012/02/12"),6872],[new Date("2012/02/13"),7855],[new Date("2012/02/14"),9351],[new Date("2012/02/15"),9203],[new Date("2012/02/16"),9399],[new Date("2012/02/17"),6626],[new Date("2012/02/18"),6345],[new Date("2012/02/19"),5800],[new Date("2012/02/20"),6199],[new Date("2012/02/21"),6291],[new Date("2012/02/22"),7035],[new Date("2012/02/23"),7848],[new Date("2012/02/24"),6781],[new Date("2012/02/25"),6141],[new Date("2012/02/26"),5671],[new Date("2012/02/27"),6581],[new Date("2012/02/28"),6565],[new Date("2012/02/29"),6540],[new Date("2012/03/01"),6660],[new Date("2012/03/02"),7511],[new Date("2012/03/03"),5074],[new Date("2012/03/04"),6454],[new Date("2012/03/05"),6834],[new Date("2012/03/06"),6231],[new Date("2012/03/07"),6481],[new Date("2012/03/08"),6481],[new Date("2012/03/09"),6334],[new Date("2012/03/10"),5205],[new Date("2012/03/11"),5089],[new Date("2012/03/12"),5975],[new Date("2012/03/13"),7235],[new Date("2012/03/14"),6758],[new Date("2012/03/15"),6163],[new Date("2012/03/16"),6782],[new Date("2012/03/17"),6706],[new Date("2012/03/18"),5879],[new Date("2012/03/19"),6509],[new Date("2012/03/20"),6674],[new Date("2012/03/21"),6842],[new Date("2012/03/22"),6429],[new Date("2012/03/23"),6030],[new Date("2012/03/24"),6191],[new Date("2012/03/25"),6055],[new Date("2012/03/26"),6468],[new Date("2012/03/27"),6510],[new Date("2012/03/28"),7089],[new Date("2012/03/29"),7377],[new Date("2012/03/30"),6674],[new Date("2012/03/31"),6022],[new Date("2012/04/01"),5421],[new Date("2012/04/02"),6356],[new Date("2012/04/03"),7606],[new Date("2012/04/04"),7006],[new Date("2012/04/05"),6911],[new Date("2012/04/06"),6563],[new Date("2012/04/07"),5951],[new Date("2012/04/08"),5765],[new Date("2012/04/09"),6471],[new Date("2012/04/10"),8321],[new Date("2012/04/11"),7717],[new Date("2012/04/12"),8163],[new Date("2012/04/13"),6918],[new Date("2012/04/14"),7888],[new Date("2012/04/15"),7264],[new Date("2012/04/16"),8427],[new Date("2012/04/17"),7670],[new Date("2012/04/18"),8450],[new Date("2012/04/19"),7743],[new Date("2012/04/20"),8131],[new Date("2012/04/21"),7047],[new Date("2012/04/22"),6214],[new Date("2012/04/23"),6969],[new Date("2012/04/24"),7522],[new Date("2012/04/25"),7430],[new Date("2012/04/26"),9944],[new Date("2012/04/27"),7060],[new Date("2012/04/28"),7275],[new Date("2012/04/29"),7550],[new Date("2012/04/30"),9234],[new Date("2012/05/01"),10038],[new Date("2012/05/02"),9828],[new Date("2012/05/03"),13845],[new Date("2012/05/04"),13937],[new Date("2012/05/05"),12831],[new Date("2012/05/06"),10986],[new Date("2012/05/07"),18077],[new Date("2012/05/08"),17543],[new Date("2012/05/09"),17079],[new Date("2012/05/10"),11653],[new Date("2012/05/11"),18918],[new Date("2012/05/12"),18198],[new Date("2012/05/13"),14597],[new Date("2012/05/14"),28210],[new Date("2012/05/15"),22105],[new Date("2012/05/16"),17957],[new Date("2012/05/17"),16819],[new Date("2012/05/18"),24336],[new Date("2012/05/19"),35255],[new Date("2012/05/20"),31322],[new Date("2012/05/21"),31478],[new Date("2012/05/22"),23365],[new Date("2012/05/23"),27302],[new Date("2012/05/24"),26464],[new Date("2012/05/25"),28878],[new Date("2012/05/26"),23137],[new Date("2012/05/27"),26288],[new Date("2012/05/28"),29746],[new Date("2012/05/29"),29690],[new Date("2012/05/30"),25449],[new Date("2012/05/31"),20875],[new Date("2012/06/01"),26917],[new Date("2012/06/02"),12640],[new Date("2012/06/03"),33448],[new Date("2012/06/04"),45783],[new Date("2012/06/05"),44217],[new Date("2012/06/06"),15784],[new Date("2012/06/07"),33064],[new Date("2012/06/08"),23756],[new Date("2012/06/09"),32879],[new Date("2012/06/10"),40555],[new Date("2012/06/11"),32391],[new Date("2012/06/12"),18087],[new Date("2012/06/13"),56644],[new Date("2012/06/14"),61782],[new Date("2012/06/15"),54827],[new Date("2012/06/16"),43126],[new Date("2012/06/17"),43745],[new Date("2012/06/18"),38896],[new Date("2012/06/19"),35815],[new Date("2012/06/20"),32101],[new Date("2012/06/21"),26646],[new Date("2012/06/22"),23427],[new Date("2012/06/23"),22139],[new Date("2012/06/24"),22261],[new Date("2012/06/25"),28559],[new Date("2012/06/26"),30086],[new Date("2012/06/27"),30712],[new Date("2012/06/28"),26385],[new Date("2012/06/29"),22731],[new Date("2012/06/30"),22486],[new Date("2012/07/01"),19134],[new Date("2012/07/02"),24995],[new Date("2012/07/03"),22507],[new Date("2012/07/04"),23014],[new Date("2012/07/05"),21499],[new Date("2012/07/06"),23761],[new Date("2012/07/07"),25449],[new Date("2012/07/08"),20646],[new Date("2012/07/09"),24966],[new Date("2012/07/10"),34930],[new Date("2012/07/11"),31116],[new Date("2012/07/12"),24153],[new Date("2012/07/13"),24393],[new Date("2012/07/14"),22626],[new Date("2012/07/15"),26205],[new Date("2012/07/16"),31229],[new Date("2012/07/17"),35029],[new Date("2012/07/18"),32433],[new Date("2012/07/19"),30900],[new Date("2012/07/20"),36646],[new Date("2012/07/21"),34452],[new Date("2012/07/22"),34705],[new Date("2012/07/23"),32557],[new Date("2012/07/24"),28208],[new Date("2012/07/25"),27167],[new Date("2012/07/26"),30538],[new Date("2012/07/27"),26977],[new Date("2012/07/28"),35077],[new Date("2012/07/29"),34317],[new Date("2012/07/30"),34219],[new Date("2012/07/31"),41377],[new Date("2012/08/01"),30404],[new Date("2012/08/02"),33046],[new Date("2012/08/03"),27618],[new Date("2012/08/04"),28854],[new Date("2012/08/05"),33144],[new Date("2012/08/06"),35260],[new Date("2012/08/07"),29439],[new Date("2012/08/08"),40002],[new Date("2012/08/09"),29772],[new Date("2012/08/10"),28219],[new Date("2012/08/11"),32971],[new Date("2012/08/12"),34477],[new Date("2012/08/13"),48712],[new Date("2012/08/14"),34349],[new Date("2012/08/15"),52802],[new Date("2012/08/16"),46323],[new Date("2012/08/17"),40416],[new Date("2012/08/18"),37011],[new Date("2012/08/19"),36769],[new Date("2012/08/20"),35663],[new Date("2012/08/21"),42242],[new Date("2012/08/22"),37718],[new Date("2012/08/23"),31653],[new Date("2012/08/24"),32127],[new Date("2012/08/25"),33301],[new Date("2012/08/26"),29341],[new Date("2012/08/27"),32951],[new Date("2012/08/28"),29687],[new Date("2012/08/29"),34041],[new Date("2012/08/30"),33760],[new Date("2012/08/31"),40484],[new Date("2012/09/01"),40613],[new Date("2012/09/02"),33424],[new Date("2012/09/03"),38081],[new Date("2012/09/04"),39793],[new Date("2012/09/05"),40955],[new Date("2012/09/06"),42619],[new Date("2012/09/07"),33315],[new Date("2012/09/08"),31028],[new Date("2012/09/09"),31305],[new Date("2012/09/10"),33482],[new Date("2012/09/11"),38080],[new Date("2012/09/12"),27941],[new Date("2012/09/13"),28895],[new Date("2012/09/14"),35956],[new Date("2012/09/15"),27104],[new Date("2012/09/16"),28254],[new Date("2012/09/17"),24278],[new Date("2012/09/18"),32654],[new Date("2012/09/19"),32090],[new Date("2012/09/20"),31130],[new Date("2012/09/21"),30178],[new Date("2012/09/22"),21857],[new Date("2012/09/23"),27841],[new Date("2012/09/24"),29037],[new Date("2012/09/25"),24038],[new Date("2012/09/26"),32273],[new Date("2012/09/27"),28186],[new Date("2012/09/28"),32610],[new Date("2012/09/29"),23824],[new Date("2012/09/30"),20509],[new Date("2012/10/01"),24596],[new Date("2012/10/02"),32732],[new Date("2012/10/03"),26536],[new Date("2012/10/04"),32484],[new Date("2012/10/05"),36235],[new Date("2012/10/06"),32517],[new Date("2012/10/07"),34601],[new Date("2012/10/08"),38033],[new Date("2012/10/09"),35308],[new Date("2012/10/10"),31077],[new Date("2012/10/11"),27546],[new Date("2012/10/12"),28544],[new Date("2012/10/13"),32942],[new Date("2012/10/14"),27287],[new Date("2012/10/15"),30829],[new Date("2012/10/16"),34378],[new Date("2012/10/17"),31671],[new Date("2012/10/18"),28100],[new Date("2012/10/19"),25218],[new Date("2012/10/20"),30284],[new Date("2012/10/21"),40672],[new Date("2012/10/22"),42997],[new Date("2012/10/23"),31901],[new Date("2012/10/24"),32032],[new Date("2012/10/25"),26855],[new Date("2012/10/26"),21762],[new Date("2012/10/27"),16138],[new Date("2012/10/28"),17799],[new Date("2012/10/29"),21342],[new Date("2012/10/30"),30604],[new Date("2012/10/31"),27611],[new Date("2012/11/01"),23501],[new Date("2012/11/02"),28847],[new Date("2012/11/03"),23753],[new Date("2012/11/04"),24147],[new Date("2012/11/05"),32024],[new Date("2012/11/06"),31851],[new Date("2012/11/07"),36323],[new Date("2012/11/08"),32261],[new Date("2012/11/09"),25005],[new Date("2012/11/10"),26965],[new Date("2012/11/11"),23408],[new Date("2012/11/12"),23771],[new Date("2012/11/13"),26991],[new Date("2012/11/14"),29758],[new Date("2012/11/15"),37468],[new Date("2012/11/16"),39301],[new Date("2012/11/17"),32398],[new Date("2012/11/18"),33990],[new Date("2012/11/19"),36777],[new Date("2012/11/20"),36711],[new Date("2012/11/21"),38914],[new Date("2012/11/22"),30756],[new Date("2012/11/23"),32184],[new Date("2012/11/24"),29567],[new Date("2012/11/25"),36590],[new Date("2012/11/26"),35741],[new Date("2012/11/27"),27484],[new Date("2012/11/28"),37084],[new Date("2012/11/29"),37257],[new Date("2012/11/30"),29633],[new Date("2012/12/01"),33325],[new Date("2012/12/02"),20463],[new Date("2012/12/03"),21512],[new Date("2012/12/04"),32244],[new Date("2012/12/05"),33622],[new Date("2012/12/06"),37026],[new Date("2012/12/07"),32016],[new Date("2012/12/08"),33036],[new Date("2012/12/09"),31933],[new Date("2012/12/10"),36078],[new Date("2012/12/11"),36635],[new Date("2012/12/12"),36606],[new Date("2012/12/13"),42384],[new Date("2012/12/14"),38908],[new Date("2012/12/15"),32249],[new Date("2012/12/16"),35365],[new Date("2012/12/17"),40906],[new Date("2012/12/18"),49687],[new Date("2012/12/19"),44623],[new Date("2012/12/20"),35816],[new Date("2012/12/21"),44454],[new Date("2012/12/22"),51105],[new Date("2012/12/23"),36616],[new Date("2012/12/24"),35979],[new Date("2012/12/25"),28619],[new Date("2012/12/26"),36432],[new Date("2012/12/27"),43631],[new Date("2012/12/28"),46936],[new Date("2012/12/29"),37966],[new Date("2012/12/30"),45281],[new Date("2012/12/31"),29906],[new Date("2013/01/01"),31734],[new Date("2013/01/02"),39280],[new Date("2013/01/03"),42147],[new Date("2013/01/04"),48436],[new Date("2013/01/05"),39455],[new Date("2013/01/06"),32881],[new Date("2013/01/07"),40120],[new Date("2013/01/08"),38491],[new Date("2013/01/09"),43060],[new Date("2013/01/10"),52392],[new Date("2013/01/11"),52632],[new Date("2013/01/12"),45549],[new Date("2013/01/13"),49308],[new Date("2013/01/14"),44403],[new Date("2013/01/15"),44901],[new Date("2013/01/16"),53498],[new Date("2013/01/17"),47989],[new Date("2013/01/18"),49018],[new Date("2013/01/19"),56016],[new Date("2013/01/20"),41241],[new Date("2013/01/21"),40309],[new Date("2013/01/22"),43608],[new Date("2013/01/23"),46552],[new Date("2013/01/24"),46065],[new Date("2013/01/25"),48374],[new Date("2013/01/26"),52210],[new Date("2013/01/27"),55262],[new Date("2013/01/28"),52033],[new Date("2013/01/29"),51545],[new Date("2013/01/30"),41066],[new Date("2013/01/31"),51440],[new Date("2013/02/01"),59235],[new Date("2013/02/02"),54312],[new Date("2013/02/03"),60978],[new Date("2013/02/04"),54841],[new Date("2013/02/05"),53253],[new Date("2013/02/06"),42409],[new Date("2013/02/07"),61083],[new Date("2013/02/08"),60770],[new Date("2013/02/09"),57607],[new Date("2013/02/10"),56282],[new Date("2013/02/11"),57435],[new Date("2013/02/12"),58412],[new Date("2013/02/13"),58919],[new Date("2013/02/14"),50777],[new Date("2013/02/15"),55468],[new Date("2013/02/16"),51244],[new Date("2013/02/17"),49447],[new Date("2013/02/18"),50213],[new Date("2013/02/19"),54360],[new Date("2013/02/20"),59555],[new Date("2013/02/21"),55740],[new Date("2013/02/22"),62001],[new Date("2013/02/23"),57722],[new Date("2013/02/24"),57008],[new Date("2013/02/25"),66940],[new Date("2013/02/26"),63272],[new Date("2013/02/27"),60756],[new Date("2013/02/28"),62853],[new Date("2013/03/01"),64383],[new Date("2013/03/02"),55680],[new Date("2013/03/03"),54298],[new Date("2013/03/04"),63865],[new Date("2013/03/05"),56729],[new Date("2013/03/06"),62605],[new Date("2013/03/07"),66610],[new Date("2013/03/08"),55697],[new Date("2013/03/09"),55377],[new Date("2013/03/10"),73661],[new Date("2013/03/11"),59125],[new Date("2013/03/12"),48349],[new Date("2013/03/13"),56533],[new Date("2013/03/14"),57890],[new Date("2013/03/15"),62604],[new Date("2013/03/16"),34012],[new Date("2013/03/17"),35139],[new Date("2013/03/18"),43295],[new Date("2013/03/19"),45938],[new Date("2013/03/20"),46065],[new Date("2013/03/21"),55346],[new Date("2013/03/22"),60355],[new Date("2013/03/23"),52697],[new Date("2013/03/24"),51146],[new Date("2013/03/25"),48849],[new Date("2013/03/26"),48910],[new Date("2013/03/27"),53076],[new Date("2013/03/28"),60806],[new Date("2013/03/29"),62085],[new Date("2013/03/30"),59023],[new Date("2013/03/31"),43817],[new Date("2013/04/01"),52572],[new Date("2013/04/02"),63095],[new Date("2013/04/03"),63766],[new Date("2013/04/04"),66738],[new Date("2013/04/05"),61215],[new Date("2013/04/06"),51555],[new Date("2013/04/07"),63377],[new Date("2013/04/08"),61525],[new Date("2013/04/09"),66803],[new Date("2013/04/10"),63690],[new Date("2013/04/11"),68247],[new Date("2013/04/12"),58517],[new Date("2013/04/13"),53350],[new Date("2013/04/14"),55318],[new Date("2013/04/15"),54332],[new Date("2013/04/16"),67608],[new Date("2013/04/17"),56535],[new Date("2013/04/18"),46484],[new Date("2013/04/19"),59391],[new Date("2013/04/20"),48148],[new Date("2013/04/21"),44048],[new Date("2013/04/22"),47041],[new Date("2013/04/23"),61500],[new Date("2013/04/24"),64861],[new Date("2013/04/25"),62394],[new Date("2013/04/26"),55093],[new Date("2013/04/27"),44222],[new Date("2013/04/28"),41702],[new Date("2013/04/29"),51602],[new Date("2013/04/30"),47450],[new Date("2013/05/01"),55176],[new Date("2013/05/02"),55295],[new Date("2013/05/03"),51275],[new Date("2013/05/04"),50102],[new Date("2013/05/05"),50167],[new Date("2013/05/06"),53174],[new Date("2013/05/07"),56567],[new Date("2013/05/08"),50274],[new Date("2013/05/09"),66610],[new Date("2013/05/10"),67709],[new Date("2013/05/11"),73220],[new Date("2013/05/12"),65260],[new Date("2013/05/13"),60824],[new Date("2013/05/14"),66316],[new Date("2013/05/15"),64030],[new Date("2013/05/16"),61010],[new Date("2013/05/17"),58570],[new Date("2013/05/18"),52066],[new Date("2013/05/19"),47664],[new Date("2013/05/20"),48692],[new Date("2013/05/21"),53791],[new Date("2013/05/22"),51834],[new Date("2013/05/23"),59615],[new Date("2013/05/24"),55232],[new Date("2013/05/25"),51115],[new Date("2013/05/26"),40559],[new Date("2013/05/27"),52582],[new Date("2013/05/28"),56912],[new Date("2013/05/29"),54892],[new Date("2013/05/30"),57247],[new Date("2013/05/31"),54171],[new Date("2013/06/01"),54098],[new Date("2013/06/02"),49748],[new Date("2013/06/03"),55661],[new Date("2013/06/04"),57409],[new Date("2013/06/05"),56376],[new Date("2013/06/06"),54457],[new Date("2013/06/07"),52027],[new Date("2013/06/08"),48037],[new Date("2013/06/09"),44312],[new Date("2013/06/10"),44826],[new Date("2013/06/11"),49483],[new Date("2013/06/12"),45704],[new Date("2013/06/13"),43007],[new Date("2013/06/14"),49992],[new Date("2013/06/15"),35653],[new Date("2013/06/16"),42781],[new Date("2013/06/17"),45798],[new Date("2013/06/18"),45877],[new Date("2013/06/19"),46895],[new Date("2013/06/20"),52361],[new Date("2013/06/21"),46859],[new Date("2013/06/22"),44418],[new Date("2013/06/23"),38342],[new Date("2013/06/24"),44095],[new Date("2013/06/25"),44472],[new Date("2013/06/26"),45453],[new Date("2013/06/27"),45961],[new Date("2013/06/28"),49383],[new Date("2013/06/29"),36376],[new Date("2013/06/30"),30800],[new Date("2013/07/01"),38971],[new Date("2013/07/02"),39497],[new Date("2013/07/03"),35347],[new Date("2013/07/04"),35127],[new Date("2013/07/05"),36851],[new Date("2013/07/06"),33185],[new Date("2013/07/07"),30170],[new Date("2013/07/08"),39437],[new Date("2013/07/09"),40647],[new Date("2013/07/10"),39043],[new Date("2013/07/11"),43260],[new Date("2013/07/12"),48106],[new Date("2013/07/13"),37813],[new Date("2013/07/14"),34761],[new Date("2013/07/15"),36590],[new Date("2013/07/16"),39228],[new Date("2013/07/17"),40459],[new Date("2013/07/18"),41009],[new Date("2013/07/19"),36588],[new Date("2013/07/20"),33516],[new Date("2013/07/21"),35257],[new Date("2013/07/22"),39814],[new Date("2013/07/23"),38291],[new Date("2013/07/24"),42202],[new Date("2013/07/25"),42384],[new Date("2013/07/26"),37209],[new Date("2013/07/27"),36711],[new Date("2013/07/28"),37134],[new Date("2013/07/29"),41634],[new Date("2013/07/30"),41936],[new Date("2013/07/31"),49334],[new Date("2013/08/01"),50727],[new Date("2013/08/02"),51489],[new Date("2013/08/03"),45576],[new Date("2013/08/04"),42767],[new Date("2013/08/05"),50812],[new Date("2013/08/06"),54179],[new Date("2013/08/07"),57420],[new Date("2013/08/08"),57817],[new Date("2013/08/09"),49463],[new Date("2013/08/10"),51485],[new Date("2013/08/11"),38206],[new Date("2013/08/12"),50012],[new Date("2013/08/13"),52897],[new Date("2013/08/14"),51492],[new Date("2013/08/15"),57959],[new Date("2013/08/16"),70951],[new Date("2013/08/17"),56356],[new Date("2013/08/18"),56203],[new Date("2013/08/19"),71137],[new Date("2013/08/20"),63038],[new Date("2013/08/21"),60335],[new Date("2013/08/22"),66596],[new Date("2013/08/23"),54999],[new Date("2013/08/24"),51634],[new Date("2013/08/25"),44296],[new Date("2013/08/26"),55927],[new Date("2013/08/27"),62018],[new Date("2013/08/28"),64569],[new Date("2013/08/29"),58803],[new Date("2013/08/30"),62398],[new Date("2013/08/31"),47282],[new Date("2013/09/01"),46377],[new Date("2013/09/02"),51051],[new Date("2013/09/03"),51969],[new Date("2013/09/04"),52816],[new Date("2013/09/05"),60551],[new Date("2013/09/06"),60665],[new Date("2013/09/07"),51822],[new Date("2013/09/08"),46295],[new Date("2013/09/09"),57473],[new Date("2013/09/10"),53092],[new Date("2013/09/11"),49010],[new Date("2013/09/12"),52087],[new Date("2013/09/13"),44630],[new Date("2013/09/14"),43342],[new Date("2013/09/15"),53491],[new Date("2013/09/16"),51731],[new Date("2013/09/17"),67752],[new Date("2013/09/18"),60386],[new Date("2013/09/19"),59625],[new Date("2013/09/20"),58794],[new Date("2013/09/21"),52309],[new Date("2013/09/22"),50700],[new Date("2013/09/23"),65118],[new Date("2013/09/24"),62380],[new Date("2013/09/25"),54342],[new Date("2013/09/26"),57383],[new Date("2013/09/27"),46742],[new Date("2013/09/28"),42403],[new Date("2013/09/29"),41011],[new Date("2013/09/30"),46993],[new Date("2013/10/01"),56984],[new Date("2013/10/02"),61773],[new Date("2013/10/03"),59352],[new Date("2013/10/04"),51760],[new Date("2013/10/05"),45260],[new Date("2013/10/06"),42672],[new Date("2013/10/07"),44391],[new Date("2013/10/08"),44970],[new Date("2013/10/09"),50494],[new Date("2013/10/10"),56661],[new Date("2013/10/11"),51737],[new Date("2013/10/12"),49260],[new Date("2013/10/13"),51083],[new Date("2013/10/14"),57202],[new Date("2013/10/15"),55566],[new Date("2013/10/16"),50616],[new Date("2013/10/17"),46703],[new Date("2013/10/18"),59469],[new Date("2013/10/19"),55088],[new Date("2013/10/20"),49219],[new Date("2013/10/21"),60240],[new Date("2013/10/22"),64803],[new Date("2013/10/23"),55093],[new Date("2013/10/24"),63419],[new Date("2013/10/25"),57236],[new Date("2013/10/26"),47565],[new Date("2013/10/27"),43512],[new Date("2013/10/28"),50929],[new Date("2013/10/29"),49770],[new Date("2013/10/30"),48251],[new Date("2013/10/31"),57970],[new Date("2013/11/01"),45163],[new Date("2013/11/02"),38979],[new Date("2013/11/03"),35755],[new Date("2013/11/04"),45328],[new Date("2013/11/05"),51423],[new Date("2013/11/06"),54845],[new Date("2013/11/07"),60391],[new Date("2013/11/08"),59089],[new Date("2013/11/09"),55056],[new Date("2013/11/10"),57367],[new Date("2013/11/11"),57218],[new Date("2013/11/12"),58106],[new Date("2013/11/13"),64702],[new Date("2013/11/14"),69230],[new Date("2013/11/15"),60748],[new Date("2013/11/16"),46981],[new Date("2013/11/17"),51137],[new Date("2013/11/18"),78876],[new Date("2013/11/19"),92746],[new Date("2013/11/20"),77394],[new Date("2013/11/21"),71672],[new Date("2013/11/22"),76775],[new Date("2013/11/23"),72375],[new Date("2013/11/24"),60693],[new Date("2013/11/25"),71620],[new Date("2013/11/26"),83224],[new Date("2013/11/27"),95358],[new Date("2013/11/28"),98740],[new Date("2013/11/29"),89911],[new Date("2013/11/30"),75014],[new Date("2013/12/01"),71947],[new Date("2013/12/02"),75411],[new Date("2013/12/03"),77467],[new Date("2013/12/04"),79453],[new Date("2013/12/05"),83113],[new Date("2013/12/06"),71891],[new Date("2013/12/07"),67517],[new Date("2013/12/08"),47282],[new Date("2013/12/09"),63449],[new Date("2013/12/10"),67431],[new Date("2013/12/11"),67140],[new Date("2013/12/12"),58056],[new Date("2013/12/13"),59941],[new Date("2013/12/14"),53859],[new Date("2013/12/15"),52131],[new Date("2013/12/16"),69181],[new Date("2013/12/17"),67537],[new Date("2013/12/18"),81311],[new Date("2013/12/19"),70052],[new Date("2013/12/20"),64905],[new Date("2013/12/21"),55922],[new Date("2013/12/22"),52728],[new Date("2013/12/23"),54096],[new Date("2013/12/24"),55696],[new Date("2013/12/25"),55266],[new Date("2013/12/26"),51096],[new Date("2013/12/27"),52490],[new Date("2013/12/28"),47859],[new Date("2013/12/29"),51157],[new Date("2013/12/30"),55440],[new Date("2013/12/31"),48663],[new Date("2014/01/01"),42865],[new Date("2014/01/02"),54636],[new Date("2014/01/03"),60819],[new Date("2014/01/04"),51911],[new Date("2014/01/05"),58469],[new Date("2014/01/06"),67172],[new Date("2014/01/07"),62734],[new Date("2014/01/08"),61246],[new Date("2014/01/09"),58824],[new Date("2014/01/10"),53979],[new Date("2014/01/11"),55646],[new Date("2014/01/12"),50330],[new Date("2014/01/13"),53292],[new Date("2014/01/14"),57216],[new Date("2014/01/15"),61428],[new Date("2014/01/16"),56518],[new Date("2014/01/17"),58874],[new Date("2014/01/18"),51399],[new Date("2014/01/19"),47836],[new Date("2014/01/20"),62808],[new Date("2014/01/21"),72411],[new Date("2014/01/22"),65643],[new Date("2014/01/23"),63399],[new Date("2014/01/24"),65411],[new Date("2014/01/25"),53699],[new Date("2014/01/26"),53430],[new Date("2014/01/27"),64200],[new Date("2014/01/28"),65608],[new Date("2014/01/29"),59530],[new Date("2014/01/30"),60623],[new Date("2014/01/31"),60085],[new Date("2014/02/01"),54649],[new Date("2014/02/02"),52297],[new Date("2014/02/03"),57419],[new Date("2014/02/04"),69627],[new Date("2014/02/05"),67361],[new Date("2014/02/06"),69978],[new Date("2014/02/07"),70359],[new Date("2014/02/08"),64827],[new Date("2014/02/09"),56441],[new Date("2014/02/10"),66694],[new Date("2014/02/11"),67065],[new Date("2014/02/12"),61948],[new Date("2014/02/13"),67161],[new Date("2014/02/14"),74698],[new Date("2014/02/15"),61709],[new Date("2014/02/16"),57336],[new Date("2014/02/17"),60698],[new Date("2014/02/18"),65245],[new Date("2014/02/19"),69942],[new Date("2014/02/20"),70967],[new Date("2014/02/21"),69238],[new Date("2014/02/22"),58493],[new Date("2014/02/23"),59906],[new Date("2014/02/24"),73605],[new Date("2014/02/25"),79921],[new Date("2014/02/26"),72992],[new Date("2014/02/27"),70671],[new Date("2014/02/28"),70109],[new Date("2014/03/01"),63258],[new Date("2014/03/02"),56495],[new Date("2014/03/03"),81116],[new Date("2014/03/04"),84451],[new Date("2014/03/05"),72236],[new Date("2014/03/06"),70354],[new Date("2014/03/07"),72179],[new Date("2014/03/08"),64422],[new Date("2014/03/09"),61982],[new Date("2014/03/10"),70735],[new Date("2014/03/11"),76036],[new Date("2014/03/12"),76157],[new Date("2014/03/13"),72643],[new Date("2014/03/14"),70482],[new Date("2014/03/15"),60143],[new Date("2014/03/16"),59161],[new Date("2014/03/17"),66235],[new Date("2014/03/18"),53996],[new Date("2014/03/19"),73644],[new Date("2014/03/20"),70825],[new Date("2014/03/21"),72905],[new Date("2014/03/22"),66503],[new Date("2014/03/23"),57597],[new Date("2014/03/24"),70795],[new Date("2014/03/25"),71726],[new Date("2014/03/26"),68156],[new Date("2014/03/27"),71546],[new Date("2014/03/28"),66905],[new Date("2014/03/29"),53095],[new Date("2014/03/30"),56713],[new Date("2014/03/31"),64862],[new Date("2014/04/01"),63965],[new Date("2014/04/02"),66716],[new Date("2014/04/03"),66820],[new Date("2014/04/04"),65497],[new Date("2014/04/05"),55624],[new Date("2014/04/06"),49859],[new Date("2014/04/07"),65659],[new Date("2014/04/08"),67707],[new Date("2014/04/09"),64992],[new Date("2014/04/10"),67872],[new Date("2014/04/11"),65563],[new Date("2014/04/12"),47579],[new Date("2014/04/13"),50981],[new Date("2014/04/14"),70026],[new Date("2014/04/15"),72627],[new Date("2014/04/16"),68435],[new Date("2014/04/17"),65021],[new Date("2014/04/18"),56836],[new Date("2014/04/19"),53356],[new Date("2014/04/20"),48865],[new Date("2014/04/21"),57939],[new Date("2014/04/22"),77888],[new Date("2014/04/23"),73789],[new Date("2014/04/24"),72543],[new Date("2014/04/25"),72468],[new Date("2014/04/26"),52012],[new Date("2014/04/27"),52452],[new Date("2014/04/28"),64394],[new Date("2014/04/29"),64886],[new Date("2014/04/30"),63501],[new Date("2014/05/01"),59482],[new Date("2014/05/02"),59820],[new Date("2014/05/03"),54015],[new Date("2014/05/04"),51618],[new Date("2014/05/05"),67638],[new Date("2014/05/06"),77034],[new Date("2014/05/07"),69666],[new Date("2014/05/08"),68770],[new Date("2014/05/09"),66123],[new Date("2014/05/10"),56237],[new Date("2014/05/11"),52438],[new Date("2014/05/12"),74254],[new Date("2014/05/13"),69195],[new Date("2014/05/14"),69658],[new Date("2014/05/15"),74722],[new Date("2014/05/16"),65181],[new Date("2014/05/17"),53338],[new Date("2014/05/18"),49740],[new Date("2014/05/19"),63926],[new Date("2014/05/20"),71343],[new Date("2014/05/21"),68730],[new Date("2014/05/22"),73171],[new Date("2014/05/23"),72645],[new Date("2014/05/24"),52718],[new Date("2014/05/25"),57405],[new Date("2014/05/26"),66849],[new Date("2014/05/27"),68388],[new Date("2014/05/28"),72169],[new Date("2014/05/29"),65221],[new Date("2014/05/30"),64960],[new Date("2014/05/31"),52025],[new Date("2014/06/01"),55047],[new Date("2014/06/02"),64241],[new Date("2014/06/03"),69517],[new Date("2014/06/04"),64873],[new Date("2014/06/05"),66793],[new Date("2014/06/06"),62203],[new Date("2014/06/07"),51055],[new Date("2014/06/08"),48172],[new Date("2014/06/09"),59719],[new Date("2014/06/10"),63149],[new Date("2014/06/11"),62681],[new Date("2014/06/12"),64572],[new Date("2014/06/13"),64576],[new Date("2014/06/14"),53418],[new Date("2014/06/15"),53726],[new Date("2014/06/16"),68074],[new Date("2014/06/17"),69893],[new Date("2014/06/18"),63730],[new Date("2014/06/19"),62287],[new Date("2014/06/20"),57195],[new Date("2014/06/21"),50987],[new Date("2014/06/22"),49924],[new Date("2014/06/23"),60040],[new Date("2014/06/24"),64695],[new Date("2014/06/25"),64210],[new Date("2014/06/26"),61261],[new Date("2014/06/27"),62769],[new Date("2014/06/28"),54210],[new Date("2014/06/29"),48937],[new Date("2014/06/30"),70099],[new Date("2014/07/01"),69310],[new Date("2014/07/02"),66591],[new Date("2014/07/03"),62710],[new Date("2014/07/04"),59328],[new Date("2014/07/05"),49802],[new Date("2014/07/06"),51997],[new Date("2014/07/07"),64536],[new Date("2014/07/08"),69967],[new Date("2014/07/09"),68352],[new Date("2014/07/10"),64456],[new Date("2014/07/11"),58921],[new Date("2014/07/12"),53297],[new Date("2014/07/13"),52257],[new Date("2014/07/14"),62626],[new Date("2014/07/15"),72157],[new Date("2014/07/16"),65427],[new Date("2014/07/17"),66061],[new Date("2014/07/18"),63890],[new Date("2014/07/19"),59376],[new Date("2014/07/20"),51846],[new Date("2014/07/21"),64035],[new Date("2014/07/22"),66716],[new Date("2014/07/23"),66737],[new Date("2014/07/24"),66133],[new Date("2014/07/25"),61335],[new Date("2014/07/26"),56199],[new Date("2014/07/27"),51838],[new Date("2014/07/28"),64594],[new Date("2014/07/29"),61458],[new Date("2014/07/30"),65981],[new Date("2014/07/31"),69607],[new Date("2014/08/01"),67758],[new Date("2014/08/02"),54826],[new Date("2014/08/03"),53467],[new Date("2014/08/04"),67719],[new Date("2014/08/05"),72688],[new Date("2014/08/06"),80238],[new Date("2014/08/07"),69753],[new Date("2014/08/08"),68139],[new Date("2014/08/09"),60417],[new Date("2014/08/10"),57736],[new Date("2014/08/11"),75393],[new Date("2014/08/12"),76808],[new Date("2014/08/13"),75593],[new Date("2014/08/14"),78902],[new Date("2014/08/15"),73028],[new Date("2014/08/16"),67816],[new Date("2014/08/17"),60053],[new Date("2014/08/18"),72560],[new Date("2014/08/19"),74554],[new Date("2014/08/20"),73673],[new Date("2014/08/21"),72999],[new Date("2014/08/22"),66841],[new Date("2014/08/23"),57431],[new Date("2014/08/24"),56549],[new Date("2014/08/25"),69757],[new Date("2014/08/26"),72487],[new Date("2014/08/27"),74412],[new Date("2014/08/28"),68455],[new Date("2014/08/29"),68444],[new Date("2014/08/30"),61032],[new Date("2014/08/31"),57567],[new Date("2014/09/01"),70247],[new Date("2014/09/02"),71762],[new Date("2014/09/03"),71699],[new Date("2014/09/04"),70652],[new Date("2014/09/05"),67893],[new Date("2014/09/06"),63190],[new Date("2014/09/07"),60197],[new Date("2014/09/08"),75622],[new Date("2014/09/09"),81666],[new Date("2014/09/10"),72401],[new Date("2014/09/11"),65856],[new Date("2014/09/12"),68230],[new Date("2014/09/13"),61065],[new Date("2014/09/14"),67497],[new Date("2014/09/15"),78508],[new Date("2014/09/16"),87063],[new Date("2014/09/17"),80119],[new Date("2014/09/18"),77185],[new Date("2014/09/19"),69266],[new Date("2014/09/20"),63306],[new Date("2014/09/21"),59636],[new Date("2014/09/22"),72900],[new Date("2014/09/23"),77133],[new Date("2014/09/24"),74818],[new Date("2014/09/25"),78351],[new Date("2014/09/26"),72421],[new Date("2014/09/27"),63004],[new Date("2014/09/28"),62310],[new Date("2014/09/29"),77787],[new Date("2014/09/30"),77853],[new Date("2014/10/01"),78624],[new Date("2014/10/02"),71948],[new Date("2014/10/03"),74948],[new Date("2014/10/04"),66478],[new Date("2014/10/05"),67161],[new Date("2014/10/06"),77888],[new Date("2014/10/07"),78935],[new Date("2014/10/08"),78674],[new Date("2014/10/09"),82641],[new Date("2014/10/10"),80903],[new Date("2014/10/11"),64876],[new Date("2014/10/12"),63361],[new Date("2014/10/13"),77787],[new Date("2014/10/14"),81232],[new Date("2014/10/15"),76106],[new Date("2014/10/16"),75589],[new Date("2014/10/17"),70697],[new Date("2014/10/18"),66313],[new Date("2014/10/19"),63122],[new Date("2014/10/20"),82563],[new Date("2014/10/21"),81498],[new Date("2014/10/22"),79828],[new Date("2014/10/23"),80487],[new Date("2014/10/24"),77747],[new Date("2014/10/25"),72360],[new Date("2014/10/26"),70637],[new Date("2014/10/27"),83818],[new Date("2014/10/28"),87842],[new Date("2014/10/29"),93512],[new Date("2014/10/30"),92452],[new Date("2014/10/31"),85515],[new Date("2014/11/01"),69432],[new Date("2014/11/02"),77015],[new Date("2014/11/03"),90182],[new Date("2014/11/04"),87455],[new Date("2014/11/05"),89322],[new Date("2014/11/06"),94142],[new Date("2014/11/07"),83807],[new Date("2014/11/08"),72564],[new Date("2014/11/09"),72062],[new Date("2014/11/10"),88847],[new Date("2014/11/11"),85489],[new Date("2014/11/12"),95432],[new Date("2014/11/13"),92813],[new Date("2014/11/14"),86153],[new Date("2014/11/15"),73102],[new Date("2014/11/16"),75859],[new Date("2014/11/17"),88210],[new Date("2014/11/18"),87370],[new Date("2014/11/19"),85130],[new Date("2014/11/20"),89250],[new Date("2014/11/21"),82052],[new Date("2014/11/22"),74571],[new Date("2014/11/23"),77141],[new Date("2014/11/24"),85660],[new Date("2014/11/25"),86002],[new Date("2014/11/26"),84974],[new Date("2014/11/27"),84541],[new Date("2014/11/28"),85764],[new Date("2014/11/29"),78941],[new Date("2014/11/30"),84853],[new Date("2014/12/01"),97493],[new Date("2014/12/02"),99269],[new Date("2014/12/03"),99232],[new Date("2014/12/04"),98202],[new Date("2014/12/05"),90744],[new Date("2014/12/06"),81093],[new Date("2014/12/07"),74666],[new Date("2014/12/08"),90583],[new Date("2014/12/09"),90078],[new Date("2014/12/10"),88655],[new Date("2014/12/11"),83857],[new Date("2014/12/12"),81156],[new Date("2014/12/13"),76061],[new Date("2014/12/14"),79562],[new Date("2014/12/15"),94318],[new Date("2014/12/16"),100921],[new Date("2014/12/17"),98316],[new Date("2014/12/18"),95078],[new Date("2014/12/19"),95268],[new Date("2014/12/20"),86767],[new Date("2014/12/21"),78831],[new Date("2014/12/22"),96347],[new Date("2014/12/23"),99319],[new Date("2014/12/24"),82194],[new Date("2014/12/25"),67760],[new Date("2014/12/26"),76046],[new Date("2014/12/27"),76662],[new Date("2014/12/28"),75546],[new Date("2014/12/29"),83283],[new Date("2014/12/30"),84894],[new Date("2014/12/31"),77259],[new Date("2015/01/01"),59179],[new Date("2015/01/02"),79122],[new Date("2015/01/03"),82065],[new Date("2015/01/04"),85522],[new Date("2015/01/05"),95429],[new Date("2015/01/06"),87663],[new Date("2015/01/07"),89776],[new Date("2015/01/08"),106985],[new Date("2015/01/09"),102135],[new Date("2015/01/10"),104727],[new Date("2015/01/11"),90475],[new Date("2015/01/12"),98827],[new Date("2015/01/13"),102182],[new Date("2015/01/14"),104620],[new Date("2015/01/15"),120239],[new Date("2015/01/16"),104560],[new Date("2015/01/17"),90361],[new Date("2015/01/18"),83033],[new Date("2015/01/19"),98341],[new Date("2015/01/20"),98807],[new Date("2015/01/21"),96810],[new Date("2015/01/22"),93563],[new Date("2015/01/23"),91887],[new Date("2015/01/24"),83431],[new Date("2015/01/25"),86433],[new Date("2015/01/26"),108054],[new Date("2015/01/27"),99244],[new Date("2015/01/28"),85068],[new Date("2015/01/29"),90715],[new Date("2015/01/30"),81061],[new Date("2015/01/31"),86146],[new Date("2015/02/01"),78839],[new Date("2015/02/02"),85828],[new Date("2015/02/03"),91666],[new Date("2015/02/04"),90655],[new Date("2015/02/05"),86408],[new Date("2015/02/06"),85528],[new Date("2015/02/07"),85540],[new Date("2015/02/08"),82547],[new Date("2015/02/09"),104597],[new Date("2015/02/10"),102831],[new Date("2015/02/11"),96890],[new Date("2015/02/12"),87308],[new Date("2015/02/13"),113514],[new Date("2015/02/14"),98613],[new Date("2015/02/15"),85127],[new Date("2015/02/16"),104475],[new Date("2015/02/17"),102839],[new Date("2015/02/18"),105552],[new Date("2015/02/19"),94386],[new Date("2015/02/20"),98556],[new Date("2015/02/21"),87685],[new Date("2015/02/22"),84791],[new Date("2015/02/23"),101373],[new Date("2015/02/24"),104996],[new Date("2015/02/25"),105235],[new Date("2015/02/26"),100667],[new Date("2015/02/27"),101322],[new Date("2015/02/28"),89490],[new Date("2015/03/01"),88588],[new Date("2015/03/02"),104779],[new Date("2015/03/03"),110823],[new Date("2015/03/04"),98389],[new Date("2015/03/05"),100983],[new Date("2015/03/06"),93721],[new Date("2015/03/07"),91365],[new Date("2015/03/08"),87371],[new Date("2015/03/09"),105392],[new Date("2015/03/10"),105389],[new Date("2015/03/11"),100611],[new Date("2015/03/12"),96964],[new Date("2015/03/13"),95890],[new Date("2015/03/14"),89380],[new Date("2015/03/15"),84791],[new Date("2015/03/16"),105079],[new Date("2015/03/17"),99433],[new Date("2015/03/18"),99454],[new Date("2015/03/19"),106160],[new Date("2015/03/20"),103200],[new Date("2015/03/21"),92685],[new Date("2015/03/22"),90444],[new Date("2015/03/23"),105874],[new Date("2015/03/24"),92754],[new Date("2015/03/25"),96976],[new Date("2015/03/26"),101033],[new Date("2015/03/27"),99320],[new Date("2015/03/28"),87226],[new Date("2015/03/29"),90363],[new Date("2015/03/30"),106213],[new Date("2015/03/31"),114961],[new Date("2015/04/01"),119211],[new Date("2015/04/02"),111904],[new Date("2015/04/03"),104400],[new Date("2015/04/04"),89498],[new Date("2015/04/05"),94875],[new Date("2015/04/06"),107323],[new Date("2015/04/07"),108562],[new Date("2015/04/08"),110626],[new Date("2015/04/09"),116487],[new Date("2015/04/10"),112674],[new Date("2015/04/11"),99289],[new Date("2015/04/12"),86871],[new Date("2015/04/13"),115251],[new Date("2015/04/14"),110001],[new Date("2015/04/15"),107484],[new Date("2015/04/16"),98908],[new Date("2015/04/17"),102629],[new Date("2015/04/18"),97563],[new Date("2015/04/19"),90989],[new Date("2015/04/20"),116592],[new Date("2015/04/21"),112349],[new Date("2015/04/22"),111726],[new Date("2015/04/23"),109708],[new Date("2015/04/24"),108652],[new Date("2015/04/25"),98302],[new Date("2015/04/26"),92855],[new Date("2015/04/27"),113638],[new Date("2015/04/28"),113040],[new Date("2015/04/29"),117133],[new Date("2015/04/30"),112824],[new Date("2015/05/01"),99412],[new Date("2015/05/02"),94955],[new Date("2015/05/03"),84461],[new Date("2015/05/04"),103872],[new Date("2015/05/05"),115194],[new Date("2015/05/06"),111572],[new Date("2015/05/07"),110984],[new Date("2015/05/08"),108995],[new Date("2015/05/09"),94587],[new Date("2015/05/10"),89280],[new Date("2015/05/11"),111216],[new Date("2015/05/12"),109951],[new Date("2015/05/13"),108696],[new Date("2015/05/14"),101430],[new Date("2015/05/15"),105013],[new Date("2015/05/16"),90554],[new Date("2015/05/17"),86991],[new Date("2015/05/18"),98434],[new Date("2015/05/19"),107216],[new Date("2015/05/20"),106743],[new Date("2015/05/21"),98147],[new Date("2015/05/22"),102632],[new Date("2015/05/23"),86167],[new Date("2015/05/24"),93898],[new Date("2015/05/25"),105945],[new Date("2015/05/26"),108240],[new Date("2015/05/27"),107951],[new Date("2015/05/28"),110848],[new Date("2015/05/29"),123898],[new Date("2015/05/30"),127665],[new Date("2015/05/31"),98636],[new Date("2015/06/01"),128564],[new Date("2015/06/02"),128057],[new Date("2015/06/03"),127458],[new Date("2015/06/04"),118205],[new Date("2015/06/05"),110063],[new Date("2015/06/06"),92518],[new Date("2015/06/07"),83478],[new Date("2015/06/08"),108016],[new Date("2015/06/09"),121487],[new Date("2015/06/10"),131110],[new Date("2015/06/11"),120489],[new Date("2015/06/12"),126803],[new Date("2015/06/13"),105684],[new Date("2015/06/14"),102888],[new Date("2015/06/15"),129245],[new Date("2015/06/16"),121423],[new Date("2015/06/17"),132964],[new Date("2015/06/18"),124773],[new Date("2015/06/19"),125075],[new Date("2015/06/20"),101878],[new Date("2015/06/21"),96530],[new Date("2015/06/22"),119192],[new Date("2015/06/23"),125420],[new Date("2015/06/24"),112937],[new Date("2015/06/25"),111316],[new Date("2015/06/26"),116278],[new Date("2015/06/27"),105875],[new Date("2015/06/28"),99004],[new Date("2015/06/29"),124040],[new Date("2015/06/30"),155724],[new Date("2015/07/01"),143977],[new Date("2015/07/02"),141999],[new Date("2015/07/03"),129558],[new Date("2015/07/04"),104430],[new Date("2015/07/05"),114942],[new Date("2015/07/06"),173889],[new Date("2015/07/07"),190613],[new Date("2015/07/08"),201586],[new Date("2015/07/09"),191030],[new Date("2015/07/10"),192866],[new Date("2015/07/11"),186052],[new Date("2015/07/12"),208550],[new Date("2015/07/13"),159547],[new Date("2015/07/14"),122474],[new Date("2015/07/15"),115417],[new Date("2015/07/16"),114253],[new Date("2015/07/17"),116759],[new Date("2015/07/18"),130546],[new Date("2015/07/19"),120735],[new Date("2015/07/20"),125102],[new Date("2015/07/21"),133658],[new Date("2015/07/22"),131105],[new Date("2015/07/23"),109480],[new Date("2015/07/24"),109749],[new Date("2015/07/25"),100390],[new Date("2015/07/26"),92632],[new Date("2015/07/27"),115077],[new Date("2015/07/28"),118214],[new Date("2015/07/29"),143048],[new Date("2015/07/30"),122807],[new Date("2015/07/31"),147352],[new Date("2015/08/01"),147326],[new Date("2015/08/02"),103449],[new Date("2015/08/03"),119687],[new Date("2015/08/04"),132411],[new Date("2015/08/05"),133625],[new Date("2015/08/06"),134695],[new Date("2015/08/07"),111208],[new Date("2015/08/08"),101351],[new Date("2015/08/09"),90392],[new Date("2015/08/10"),116674],[new Date("2015/08/11"),114579],[new Date("2015/08/12"),117772],[new Date("2015/08/13"),117360],[new Date("2015/08/14"),111113],[new Date("2015/08/15"),94807],[new Date("2015/08/16"),89360],[new Date("2015/08/17"),114902],[new Date("2015/08/18"),119657],[new Date("2015/08/19"),119995],[new Date("2015/08/20"),118080],[new Date("2015/08/21"),113627],[new Date("2015/08/22"),105507],[new Date("2015/08/23"),94395],[new Date("2015/08/24"),125213],[new Date("2015/08/25"),121838],[new Date("2015/08/26"),122691],[new Date("2015/08/27"),119942],[new Date("2015/08/28"),120230],[new Date("2015/08/29"),107329],[new Date("2015/08/30"),98189],[new Date("2015/08/31"),127103],[new Date("2015/09/01"),130256],[new Date("2015/09/02"),149906],[new Date("2015/09/03"),128536],[new Date("2015/09/04"),103817],[new Date("2015/09/05"),124071],[new Date("2015/09/06"),106149],[new Date("2015/09/07"),125315],[new Date("2015/09/08"),125243],[new Date("2015/09/09"),126308],[new Date("2015/09/10"),124780],[new Date("2015/09/11"),179844],[new Date("2015/09/12"),137605],[new Date("2015/09/13"),145897],[new Date("2015/09/14"),166563],[new Date("2015/09/15"),162839],[new Date("2015/09/16"),167127],[new Date("2015/09/17"),259135],[new Date("2015/09/18"),161357],[new Date("2015/09/19"),114726],[new Date("2015/09/20"),109030],[new Date("2015/09/21"),131547],[new Date("2015/09/22"),136627],[new Date("2015/09/23"),131242],[new Date("2015/09/24"),125227],[new Date("2015/09/25"),128002],[new Date("2015/09/26"),115475],[new Date("2015/09/27"),108600],[new Date("2015/09/28"),138427],[new Date("2015/09/29"),140490],[new Date("2015/09/30"),139700],[new Date("2015/10/01"),134178],[new Date("2015/10/02"),139608],[new Date("2015/10/03"),119422],[new Date("2015/10/04"),103378],[new Date("2015/10/05"),125395],[new Date("2015/10/06"),144368],[new Date("2015/10/07"),134798],[new Date("2015/10/08"),140208],[new Date("2015/10/09"),114518],[new Date("2015/10/10"),126845],[new Date("2015/10/11"),104404],[new Date("2015/10/12"),134268],[new Date("2015/10/13"),134741],[new Date("2015/10/14"),141833],[new Date("2015/10/15"),153329],[new Date("2015/10/16"),143142],[new Date("2015/10/17"),135775],[new Date("2015/10/18"),119561],[new Date("2015/10/19"),143804],[new Date("2015/10/20"),146221],[new Date("2015/10/21"),150055],[new Date("2015/10/22"),147254],[new Date("2015/10/23"),143319],[new Date("2015/10/24"),139983],[new Date("2015/10/25"),131333],[new Date("2015/10/26"),116236],[new Date("2015/10/27"),153593],[new Date("2015/10/28"),160036],[new Date("2015/10/29"),160911],[new Date("2015/10/30"),166524],[new Date("2015/10/31"),155253],[new Date("2015/11/01"),152335],[new Date("2015/11/02"),171955],[new Date("2015/11/03"),186207],[new Date("2015/11/04"),204043],[new Date("2015/11/05"),182663],[new Date("2015/11/06"),166748],[new Date("2015/11/07"),151345],[new Date("2015/11/08"),132411],[new Date("2015/11/09"),159687],[new Date("2015/11/10"),161816],[new Date("2015/11/11"),158761],[new Date("2015/11/12"),157686],[new Date("2015/11/13"),154667],[new Date("2015/11/14"),150332],[new Date("2015/11/15"),143209],[new Date("2015/11/16"),158143],[new Date("2015/11/17"),156539],[new Date("2015/11/18"),165116],[new Date("2015/11/19"),154347],[new Date("2015/11/20"),155607],[new Date("2015/11/21"),150861],[new Date("2015/11/22"),129487],[new Date("2015/11/23"),145109],[new Date("2015/11/24"),152168],[new Date("2015/11/25"),151713],[new Date("2015/11/26"),164495],[new Date("2015/11/27"),160102],[new Date("2015/11/28"),165522],[new Date("2015/11/29"),129701],[new Date("2015/11/30"),182486],[new Date("2015/12/01"),177945],[new Date("2015/12/02"),183362],[new Date("2015/12/03"),164632],[new Date("2015/12/04"),173433],[new Date("2015/12/05"),186019],[new Date("2015/12/06"),179553],[new Date("2015/12/07"),192683],[new Date("2015/12/08"),195046],[new Date("2015/12/09"),220155],[new Date("2015/12/10"),211820],[new Date("2015/12/11"),210099],[new Date("2015/12/12"),203979],[new Date("2015/12/13"),189772],[new Date("2015/12/14"),231282],[new Date("2015/12/15"),223815],[new Date("2015/12/16"),220257],[new Date("2015/12/17"),216142],[new Date("2015/12/18"),213678],[new Date("2015/12/19"),213719],[new Date("2015/12/20"),193682],[new Date("2015/12/21"),229295],[new Date("2015/12/22"),222567],[new Date("2015/12/23"),220918],[new Date("2015/12/24"),210090],[new Date("2015/12/25"),180221],[new Date("2015/12/26"),179192],[new Date("2015/12/27"),160066],[new Date("2015/12/28"),172978],[new Date("2015/12/29"),184459],[new Date("2015/12/30"),176282],[new Date("2015/12/31"),155220],[new Date("2016/01/01"),123957],[new Date("2016/01/02"),148893],[new Date("2016/01/03"),142463],[new Date("2016/01/04"),181173],[new Date("2016/01/05"),182214],[new Date("2016/01/06"),171949],[new Date("2016/01/07"),190087],[new Date("2016/01/08"),181234],[new Date("2016/01/09"),179817],[new Date("2016/01/10"),161142],[new Date("2016/01/11"),191026],[new Date("2016/01/12"),194704],[new Date("2016/01/13"),187983],[new Date("2016/01/14"),183049],[new Date("2016/01/15"),183520],[new Date("2016/01/16"),191158],[new Date("2016/01/17"),203977],[new Date("2016/01/18"),213732],[new Date("2016/01/19"),186725],[new Date("2016/01/20"),208919],[new Date("2016/01/21"),222606],[new Date("2016/01/22"),213507],[new Date("2016/01/23"),190221],[new Date("2016/01/24"),201254],[new Date("2016/01/25"),221988],[new Date("2016/01/26"),230363],[new Date("2016/01/27"),229522],[new Date("2016/01/28"),224879],[new Date("2016/01/29"),224225],[new Date("2016/01/30"),194607],[new Date("2016/01/31"),175864],[new Date("2016/02/01"),222237],[new Date("2016/02/02"),241542],[new Date("2016/02/03"),191045],[new Date("2016/02/04"),200493],[new Date("2016/02/05"),225300],[new Date("2016/02/06"),223956],[new Date("2016/02/07"),212014],[new Date("2016/02/08"),224607],[new Date("2016/02/09"),231064],[new Date("2016/02/10"),235363],[new Date("2016/02/11"),220742],[new Date("2016/02/12"),202356],[new Date("2016/02/13"),184519],[new Date("2016/02/14"),185922],[new Date("2016/02/15"),220197],[new Date("2016/02/16"),215802],[new Date("2016/02/17"),227080],[new Date("2016/02/18"),212810],[new Date("2016/02/19"),217291],[new Date("2016/02/20"),215578],[new Date("2016/02/21"),206489],[new Date("2016/02/22"),237569],[new Date("2016/02/23"),244612],[new Date("2016/02/24"),224809],[new Date("2016/02/25"),216135],[new Date("2016/02/26"),203495],[new Date("2016/02/27"),182030],[new Date("2016/02/28"),233302],[new Date("2016/02/29"),265187],[new Date("2016/03/01"),276953],[new Date("2016/03/02"),270049],[new Date("2016/03/03"),221517],[new Date("2016/03/04"),207330],[new Date("2016/03/05"),234842],[new Date("2016/03/06"),161591],[new Date("2016/03/07"),183122],[new Date("2016/03/08"),200144],[new Date("2016/03/09"),190220],[new Date("2016/03/10"),188571],[new Date("2016/03/11"),189656],[new Date("2016/03/12"),167869],[new Date("2016/03/13"),149670],[new Date("2016/03/14"),191189],[new Date("2016/03/15"),202265],[new Date("2016/03/16"),211840],[new Date("2016/03/17"),208178],[new Date("2016/03/18"),205886],[new Date("2016/03/19"),177342],[new Date("2016/03/20"),177997],[new Date("2016/03/21"),198867],[new Date("2016/03/22"),205060],[new Date("2016/03/23"),186659],[new Date("2016/03/24"),189947],[new Date("2016/03/25"),172163],[new Date("2016/03/26"),158896],[new Date("2016/03/27"),160125],[new Date("2016/03/28"),195910],[new Date("2016/03/29"),197252],[new Date("2016/03/30"),200881],[new Date("2016/03/31"),206352],[new Date("2016/04/01"),211769],[new Date("2016/04/02"),183364],[new Date("2016/04/03"),178287],[new Date("2016/04/04"),208763],[new Date("2016/04/05"),216021],[new Date("2016/04/06"),219133],[new Date("2016/04/07"),218324],[new Date("2016/04/08"),214047],[new Date("2016/04/09"),196279],[new Date("2016/04/10"),186781],[new Date("2016/04/11"),229887],[new Date("2016/04/12"),240058],[new Date("2016/04/13"),223342],[new Date("2016/04/14"),227764],[new Date("2016/04/15"),212039],[new Date("2016/04/16"),181866],[new Date("2016/04/17"),192270],[new Date("2016/04/18"),220261],[new Date("2016/04/19"),226361],[new Date("2016/04/20"),216615],[new Date("2016/04/21"),212644],[new Date("2016/04/22"),210833],[new Date("2016/04/23"),185072],[new Date("2016/04/24"),183023],[new Date("2016/04/25"),217437],[new Date("2016/04/26"),250593],[new Date("2016/04/27"),239306],[new Date("2016/04/28"),247822],[new Date("2016/04/29"),261726],[new Date("2016/04/30"),215566],[new Date("2016/05/01"),191275],[new Date("2016/05/02"),223628],[new Date("2016/05/03"),235458],[new Date("2016/05/04"),233524],[new Date("2016/05/05"),229418],[new Date("2016/05/06"),233070],[new Date("2016/05/07"),201912],[new Date("2016/05/08"),188857],[new Date("2016/05/09"),226278],[new Date("2016/05/10"),245563],[new Date("2016/05/11"),234279],[new Date("2016/05/12"),228270],[new Date("2016/05/13"),231994],[new Date("2016/05/14"),211136],[new Date("2016/05/15"),200032],[new Date("2016/05/16"),239668],[new Date("2016/05/17"),238485],[new Date("2016/05/18"),234930],[new Date("2016/05/19"),219025],[new Date("2016/05/20"),209247],[new Date("2016/05/21"),191320],[new Date("2016/05/22"),184164],[new Date("2016/05/23"),222574],[new Date("2016/05/24"),246370],[new Date("2016/05/25"),247703],[new Date("2016/05/26"),219956],[new Date("2016/05/27"),215157],[new Date("2016/05/28"),192921],[new Date("2016/05/29"),178595],[new Date("2016/05/30"),211224],[new Date("2016/05/31"),215122],[new Date("2016/06/01"),234241],[new Date("2016/06/02"),230961],[new Date("2016/06/03"),234527],[new Date("2016/06/04"),196546],[new Date("2016/06/05"),189632],[new Date("2016/06/06"),221001],[new Date("2016/06/07"),230876],[new Date("2016/06/08"),229789],[new Date("2016/06/09"),236188],[new Date("2016/06/10"),228223],[new Date("2016/06/11"),213003],[new Date("2016/06/12"),210565],[new Date("2016/06/13"),251193],[new Date("2016/06/14"),246697],[new Date("2016/06/15"),259050],[new Date("2016/06/16"),267721],[new Date("2016/06/17"),253603],[new Date("2016/06/18"),235159],[new Date("2016/06/19"),218121],[new Date("2016/06/20"),249170],[new Date("2016/06/21"),248015],[new Date("2016/06/22"),235512],[new Date("2016/06/23"),241160],[new Date("2016/06/24"),237496],[new Date("2016/06/25"),206757],[new Date("2016/06/26"),181202],[new Date("2016/06/27"),216882],[new Date("2016/06/28"),212459],[new Date("2016/06/29"),223966],[new Date("2016/06/30"),231810],[new Date("2016/07/01"),205646],[new Date("2016/07/02"),198726],[new Date("2016/07/03"),176973],[new Date("2016/07/04"),213749],[new Date("2016/07/05"),214814],[new Date("2016/07/06"),214551],[new Date("2016/07/07"),215411],[new Date("2016/07/08"),210556],[new Date("2016/07/09"),185256],[new Date("2016/07/10"),162452],[new Date("2016/07/11"),217946],[new Date("2016/07/12"),218891],[new Date("2016/07/13"),216374],[new Date("2016/07/14"),217554],[new Date("2016/07/15"),215946],[new Date("2016/07/16"),182035],[new Date("2016/07/17"),170864],[new Date("2016/07/18"),222687],[new Date("2016/07/19"),222018],[new Date("2016/07/20"),227279],[new Date("2016/07/21"),217473],[new Date("2016/07/22"),221275],[new Date("2016/07/23"),195665],[new Date("2016/07/24"),183766],[new Date("2016/07/25"),239584],[new Date("2016/07/26"),237544],[new Date("2016/07/27"),235475],[new Date("2016/07/28"),234727],[new Date("2016/07/29"),231267],[new Date("2016/07/30"),199365],[new Date("2016/07/31"),192100],[new Date("2016/08/01"),224896],[new Date("2016/08/02"),250944],[new Date("2016/08/03"),241616],[new Date("2016/08/04"),231682],[new Date("2016/08/05"),228075],[new Date("2016/08/06"),195503],[new Date("2016/08/07"),192266],[new Date("2016/08/08"),235147],[new Date("2016/08/09"),231276],[new Date("2016/08/10"),244589],[new Date("2016/08/11"),254365],[new Date("2016/08/12"),232824],[new Date("2016/08/13"),214406],[new Date("2016/08/14"),200011],[new Date("2016/08/15"),202750],[new Date("2016/08/16"),254296],[new Date("2016/08/17"),237880],[new Date("2016/08/18"),239387],[new Date("2016/08/19"),245941],[new Date("2016/08/20"),208069],[new Date("2016/08/21"),184741],[new Date("2016/08/22"),228215],[new Date("2016/08/23"),238874],[new Date("2016/08/24"),234978],[new Date("2016/08/25"),233879],[new Date("2016/08/26"),226635],[new Date("2016/08/27"),190954],[new Date("2016/08/28"),174337],[new Date("2016/08/29"),225133],[new Date("2016/08/30"),251838],[new Date("2016/08/31"),225226],[new Date("2016/09/01"),237326],[new Date("2016/09/02"),225703],[new Date("2016/09/03"),182078],[new Date("2016/09/04"),183065],[new Date("2016/09/05"),227543],[new Date("2016/09/06"),231982],[new Date("2016/09/07"),250657],[new Date("2016/09/08"),226862],[new Date("2016/09/09"),220392],[new Date("2016/09/10"),193165],[new Date("2016/09/11"),180227],[new Date("2016/09/12"),208486],[new Date("2016/09/13"),239721],[new Date("2016/09/14"),231644],[new Date("2016/09/15"),233334],[new Date("2016/09/16"),210989],[new Date("2016/09/17"),215366],[new Date("2016/09/18"),191458],[new Date("2016/09/19"),223407],[new Date("2016/09/20"),244164],[new Date("2016/09/21"),239050],[new Date("2016/09/22"),231086],[new Date("2016/09/23"),223051],[new Date("2016/09/24"),208484],[new Date("2016/09/25"),195457],[new Date("2016/09/26"),230616],[new Date("2016/09/27"),240168],[new Date("2016/09/28"),234847],[new Date("2016/09/29"),242587],[new Date("2016/09/30"),250801],[new Date("2016/10/01"),213773],[new Date("2016/10/02"),192542],[new Date("2016/10/03"),258654],[new Date("2016/10/04"),264504],[new Date("2016/10/05"),266644],[new Date("2016/10/06"),274325],[new Date("2016/10/07"),266181],[new Date("2016/10/08"),250503],[new Date("2016/10/09"),210388],[new Date("2016/10/10"),222872],[new Date("2016/10/11"),263426],[new Date("2016/10/12"),233296],[new Date("2016/10/13"),229575],[new Date("2016/10/14"),239588],[new Date("2016/10/15"),210306],[new Date("2016/10/16"),197746],[new Date("2016/10/17"),237107],[new Date("2016/10/18"),251366],[new Date("2016/10/19"),198958],[new Date("2016/10/20"),270246],[new Date("2016/10/21"),265191],[new Date("2016/10/22"),216559],[new Date("2016/10/23"),191434],[new Date("2016/10/24"),226837],[new Date("2016/10/25"),236891],[new Date("2016/10/26"),223178],[new Date("2016/10/27"),326226],[new Date("2016/10/28"),250724],[new Date("2016/10/29"),229540],[new Date("2016/10/30"),207814],[new Date("2016/10/31"),241631],[new Date("2016/11/01"),246506],[new Date("2016/11/02"),268285],[new Date("2016/11/03"),271843],[new Date("2016/11/04"),247927],[new Date("2016/11/05"),238068],[new Date("2016/11/06"),225633],[new Date("2016/11/07"),274135],[new Date("2016/11/08"),295891],[new Date("2016/11/09"),269948],[new Date("2016/11/10"),271206],[new Date("2016/11/11"),254456],[new Date("2016/11/12"),228718],[new Date("2016/11/13"),219515],[new Date("2016/11/14"),270334],[new Date("2016/11/15"),280196],[new Date("2016/11/16"),289618],[new Date("2016/11/17"),277301],[new Date("2016/11/18"),275777],[new Date("2016/11/19"),249618],[new Date("2016/11/20"),243463],[new Date("2016/11/21"),285654],[new Date("2016/11/22"),285501],[new Date("2016/11/23"),276777],[new Date("2016/11/24"),328376],[new Date("2016/11/25"),315235],[new Date("2016/11/26"),277455],[new Date("2016/11/27"),237245],[new Date("2016/11/28"),298366],[new Date("2016/11/29"),289501],[new Date("2016/11/30"),292512],[new Date("2016/12/01"),239536],[new Date("2016/12/02"),315335],[new Date("2016/12/03"),287816],[new Date("2016/12/04"),245502],[new Date("2016/12/05"),277849],[new Date("2016/12/06"),319612],[new Date("2016/12/07"),310580],[new Date("2016/12/08"),282554],[new Date("2016/12/09"),268680],[new Date("2016/12/10"),250109],[new Date("2016/12/11"),229746],[new Date("2016/12/12"),268506],[new Date("2016/12/13"),291579],[new Date("2016/12/14"),286189],[new Date("2016/12/15"),282558],[new Date("2016/12/16"),279228],[new Date("2016/12/17"),237986],[new Date("2016/12/18"),235648],[new Date("2016/12/19"),281978],[new Date("2016/12/20"),296335],[new Date("2016/12/21"),325518],[new Date("2016/12/22"),314485],[new Date("2016/12/23"),304845],[new Date("2016/12/24"),240683],[new Date("2016/12/25"),197199],[new Date("2016/12/26"),244772],[new Date("2016/12/27"),296390],[new Date("2016/12/28"),305230],[new Date("2016/12/29"),304455],[new Date("2016/12/30"),286661],[new Date("2016/12/31"),250125],[new Date("2017/01/01"),180346],[new Date("2017/01/02"),290792],[new Date("2017/01/03"),301500],[new Date("2017/01/04"),328489],[new Date("2017/01/05"),288361],[new Date("2017/01/06"),346244],[new Date("2017/01/07"),281922],[new Date("2017/01/08"),259934],[new Date("2017/01/09"),269811],[new Date("2017/01/10"),323728],[new Date("2017/01/11"),302905],[new Date("2017/01/12"),294953],[new Date("2017/01/13"),272597],[new Date("2017/01/14"),242097],[new Date("2017/01/15"),235832],[new Date("2017/01/16"),267471],[new Date("2017/01/17"),292539],[new Date("2017/01/18"),296950],[new Date("2017/01/19"),300431],[new Date("2017/01/20"),298188],[new Date("2017/01/21"),263381],[new Date("2017/01/22"),236712],[new Date("2017/01/23"),235392],[new Date("2017/01/24"),278028],[new Date("2017/01/25"),304578],[new Date("2017/01/26"),313600],[new Date("2017/01/27"),263162],[new Date("2017/01/28"),246243],[new Date("2017/01/29"),241460],[new Date("2017/01/30"),247264],[new Date("2017/01/31"),307538],[new Date("2017/02/01"),350368],[new Date("2017/02/02"),259402],[new Date("2017/02/03"),323414],[new Date("2017/02/04"),284634],[new Date("2017/02/05"),291942],[new Date("2017/02/06"),229902],[new Date("2017/02/07"),325117],[new Date("2017/02/08"),308170],[new Date("2017/02/09"),346375],[new Date("2017/02/10"),301642],[new Date("2017/02/11"),262547],[new Date("2017/02/12"),237604],[new Date("2017/02/13"),288127],[new Date("2017/02/14"),314915],[new Date("2017/02/15"),294647],[new Date("2017/02/16"),283052],[new Date("2017/02/17"),319616],[new Date("2017/02/18"),285992],[new Date("2017/02/19"),251587],[new Date("2017/02/20"),282580],[new Date("2017/02/21"),278952],[new Date("2017/02/22"),282056],[new Date("2017/02/23"),325763],[new Date("2017/02/24"),343642],[new Date("2017/02/25"),326354],[new Date("2017/02/26"),265025],[new Date("2017/02/27"),284411],[new Date("2017/02/28"),325261],[new Date("2017/03/01"),315739],[new Date("2017/03/02"),329271],[new Date("2017/03/03"),337159],[new Date("2017/03/04"),265648],[new Date("2017/03/05"),280592],[new Date("2017/03/06"),287589],[new Date("2017/03/07"),327749],[new Date("2017/03/08"),296966],[new Date("2017/03/09"),303484],[new Date("2017/03/10"),308326],[new Date("2017/03/11"),280532],[new Date("2017/03/12"),220955],[new Date("2017/03/13"),272934],[new Date("2017/03/14"),310239],[new Date("2017/03/15"),292292],[new Date("2017/03/16"),326881],[new Date("2017/03/17"),292042],[new Date("2017/03/18"),263373],[new Date("2017/03/19"),269171],[new Date("2017/03/20"),276897],[new Date("2017/03/21"),287913],[new Date("2017/03/22"),316434],[new Date("2017/03/23"),287723],[new Date("2017/03/24"),289345],[new Date("2017/03/25"),242842],[new Date("2017/03/26"),219338],[new Date("2017/03/27"),232159],[new Date("2017/03/28"),293846],[new Date("2017/03/29"),283793],[new Date("2017/03/30"),288624],[new Date("2017/03/31"),259268],[new Date("2017/04/01"),255739],[new Date("2017/04/02"),244045],[new Date("2017/04/03"),287965],[new Date("2017/04/04"),255890],[new Date("2017/04/05"),316393],[new Date("2017/04/06"),290318],[new Date("2017/04/07"),295301],[new Date("2017/04/08"),226822],[new Date("2017/04/09"),238127],[new Date("2017/04/10"),273237],[new Date("2017/04/11"),307726],[new Date("2017/04/12"),277951],[new Date("2017/04/13"),228552],[new Date("2017/04/14"),290069],[new Date("2017/04/15"),270555],[new Date("2017/04/16"),211683],[new Date("2017/04/17"),245046],[new Date("2017/04/18"),302945],[new Date("2017/04/19"),309961],[new Date("2017/04/20"),267777],[new Date("2017/04/21"),330187],[new Date("2017/04/22"),268567],[new Date("2017/04/23"),244886],[new Date("2017/04/24"),222547],[new Date("2017/04/25"),325239],[new Date("2017/04/26"),334318],[new Date("2017/04/27"),297737],[new Date("2017/04/28"),305135],[new Date("2017/04/29"),341146],[new Date("2017/04/30"),281338],[new Date("2017/05/01"),294636],[new Date("2017/05/02"),333003],[new Date("2017/05/03"),295017],[new Date("2017/05/04"),354569],[new Date("2017/05/05"),267064],[new Date("2017/05/06"),362854],[new Date("2017/05/07"),315844],[new Date("2017/05/08"),364916],[new Date("2017/05/09"),332724],[new Date("2017/05/10"),311243],[new Date("2017/05/11"),294608],[new Date("2017/05/12"),317544],[new Date("2017/05/13"),329108],[new Date("2017/05/14"),368934],[new Date("2017/05/15"),329059],[new Date("2017/05/16"),233845],[new Date("2017/05/17"),317372],[new Date("2017/05/18"),288762],[new Date("2017/05/19"),319338],[new Date("2017/05/20"),352640],[new Date("2017/05/21"),325910],[new Date("2017/05/22"),327722],[new Date("2017/05/23"),367542],[new Date("2017/05/24"),338488],[new Date("2017/05/25"),349951],[new Date("2017/05/26"),333187],[new Date("2017/05/27"),331746],[new Date("2017/05/28"),307978],[new Date("2017/05/29"),321487],[new Date("2017/05/30"),347782],[new Date("2017/05/31"),321470],[new Date("2017/06/01"),319539],[new Date("2017/06/02"),271393],[new Date("2017/06/03"),305128],[new Date("2017/06/04"),265883],[new Date("2017/06/05"),289766],[new Date("2017/06/06"),297265],[new Date("2017/06/07"),339555],[new Date("2017/06/08"),307212],[new Date("2017/06/09"),282033],[new Date("2017/06/10"),254852],[new Date("2017/06/11"),222746],[new Date("2017/06/12"),268951],[new Date("2017/06/13"),291635],[new Date("2017/06/14"),287504],[new Date("2017/06/15"),290753],[new Date("2017/06/16"),269789],[new Date("2017/06/17"),236409],[new Date("2017/06/18"),209214],[new Date("2017/06/19"),269623],[new Date("2017/06/20"),267926],[new Date("2017/06/21"),280063],[new Date("2017/06/22"),269546],[new Date("2017/06/23"),259778],[new Date("2017/06/24"),226981],[new Date("2017/06/25"),180597],[new Date("2017/06/26"),261764],[new Date("2017/06/27"),259606],[new Date("2017/06/28"),279654],[new Date("2017/06/29"),230934],[new Date("2017/06/30"),267206],[new Date("2017/07/01"),221692],[new Date("2017/07/02"),196351],[new Date("2017/07/03"),253074],[new Date("2017/07/04"),255330],[new Date("2017/07/05"),236859],[new Date("2017/07/06"),224964],[new Date("2017/07/07"),243466],[new Date("2017/07/08"),220670],[new Date("2017/07/09"),187986],[new Date("2017/07/10"),251525],[new Date("2017/07/11"),265586],[new Date("2017/07/12"),256961],[new Date("2017/07/13"),245738],[new Date("2017/07/14"),227764],[new Date("2017/07/15"),221724],[new Date("2017/07/16"),203002],[new Date("2017/07/17"),230167],[new Date("2017/07/18"),260410],[new Date("2017/07/19"),253619],[new Date("2017/07/20"),230037],[new Date("2017/07/21"),268289],[new Date("2017/07/22"),223198],[new Date("2017/07/23"),180859],[new Date("2017/07/24"),239894],[new Date("2017/07/25"),243888],[new Date("2017/07/26"),237706],[new Date("2017/07/27"),225215],[new Date("2017/07/28"),247057],[new Date("2017/07/29"),210977],[new Date("2017/07/30"),183998],[new Date("2017/07/31"),230867],[new Date("2017/08/01"),131726],[new Date("2017/08/02"),209169],[new Date("2017/08/03"),212879],[new Date("2017/08/04"),235613],[new Date("2017/08/05"),239594],[new Date("2017/08/06"),199487],[new Date("2017/08/07"),248849],[new Date("2017/08/08"),275410],[new Date("2017/08/09"),260817],[new Date("2017/08/10"),257831],[new Date("2017/08/11"),283857],[new Date("2017/08/12"),260386],[new Date("2017/08/13"),263162],[new Date("2017/08/14"),255232],[new Date("2017/08/15"),310850],[new Date("2017/08/16"),274736],[new Date("2017/08/17"),347140],[new Date("2017/08/18"),312101],[new Date("2017/08/19"),266681],[new Date("2017/08/20"),210722],[new Date("2017/08/21"),236657],[new Date("2017/08/22"),196194],[new Date("2017/08/23"),315575],[new Date("2017/08/24"),203704],[new Date("2017/08/25"),208068],[new Date("2017/08/26"),226380],[new Date("2017/08/27"),261736],[new Date("2017/08/28"),223642],[new Date("2017/08/29"),280967],[new Date("2017/08/30"),271298],[new Date("2017/08/31"),280561],[new Date("2017/09/01"),283496],[new Date("2017/09/02"),236647],[new Date("2017/09/03"),195135],[new Date("2017/09/04"),269105],[new Date("2017/09/05"),277751],[new Date("2017/09/06"),276063],[new Date("2017/09/07"),256198],[new Date("2017/09/08"),279313],[new Date("2017/09/09"),217721],[new Date("2017/09/10"),193102],[new Date("2017/09/11"),253318],[new Date("2017/09/12"),256042],[new Date("2017/09/13"),263130],[new Date("2017/09/14"),267894],[new Date("2017/09/15"),291899],[new Date("2017/09/16"),228088],[new Date("2017/09/17"),197507],[new Date("2017/09/18"),218077],[new Date("2017/09/19"),282761],[new Date("2017/09/20"),235606],[new Date("2017/09/21"),255081],[new Date("2017/09/22"),227476],[new Date("2017/09/23"),203695],[new Date("2017/09/24"),185132],[new Date("2017/09/25"),226478],[new Date("2017/09/26"),263510],[new Date("2017/09/27"),257814],[new Date("2017/09/28"),275799],[new Date("2017/09/29"),254269],[new Date("2017/09/30"),212540],[new Date("2017/10/01"),203523],[new Date("2017/10/02"),294852],[new Date("2017/10/03"),281949],[new Date("2017/10/04"),232692],[new Date("2017/10/05"),273118],[new Date("2017/10/06"),283540],[new Date("2017/10/07"),231068],[new Date("2017/10/08"),238203],[new Date("2017/10/09"),296785],[new Date("2017/10/10"),302941],[new Date("2017/10/11"),292320],[new Date("2017/10/12"),293011],[new Date("2017/10/13"),309683],[new Date("2017/10/14"),292999],[new Date("2017/10/15"),283278],[new Date("2017/10/16"),314551],[new Date("2017/10/17"),334274],[new Date("2017/10/18"),329428],[new Date("2017/10/19"),356807],[new Date("2017/10/20"),312230],[new Date("2017/10/21"),312104],[new Date("2017/10/22"),288949],[new Date("2017/10/23"),315925],[new Date("2017/10/24"),338707],[new Date("2017/10/25"),317062],[new Date("2017/10/26"),285767],[new Date("2017/10/27"),226990],[new Date("2017/10/28"),227234],[new Date("2017/10/29"),335635],[new Date("2017/10/30"),312620],[new Date("2017/10/31"),276961],[new Date("2017/11/01"),340337],[new Date("2017/11/02"),352186],[new Date("2017/11/03"),274116],[new Date("2017/11/04"),293991],[new Date("2017/11/05"),251587],[new Date("2017/11/06"),270896],[new Date("2017/11/07"),335480],[new Date("2017/11/08"),301202],[new Date("2017/11/09"),341128],[new Date("2017/11/10"),271625],[new Date("2017/11/11"),194554],[new Date("2017/11/12"),185886],[new Date("2017/11/13"),309159],[new Date("2017/11/14"),271867],[new Date("2017/11/15"),321636],[new Date("2017/11/16"),310244],[new Date("2017/11/17"),306450],[new Date("2017/11/18"),270738],[new Date("2017/11/19"),264695],[new Date("2017/11/20"),336029],[new Date("2017/11/21"),370918],[new Date("2017/11/22"),311885],[new Date("2017/11/23"),352050],[new Date("2017/11/24"),305586],[new Date("2017/11/25"),336533],[new Date("2017/11/26"),329524],[new Date("2017/11/27"),379086],[new Date("2017/11/28"),365821],[new Date("2017/11/29"),397917],[new Date("2017/11/30"),384219],[new Date("2017/12/01"),412725],[new Date("2017/12/02"),326193],[new Date("2017/12/03"),352868],[new Date("2017/12/04"),400505],[new Date("2017/12/05"),405531],[new Date("2017/12/06"),443399],[new Date("2017/12/07"),374765],[new Date("2017/12/08"),384936],[new Date("2017/12/09"),403225],[new Date("2017/12/10"),341256],[new Date("2017/12/11"),368427],[new Date("2017/12/12"),372821],[new Date("2017/12/13"),424393],[new Date("2017/12/14"),490459],[new Date("2017/12/15"),405507],[new Date("2017/12/16"),364051],[new Date("2017/12/17"),391725],[new Date("2017/12/18"),394057],[new Date("2017/12/19"),378482],[new Date("2017/12/20"),370141],[new Date("2017/12/21"),335350],[new Date("2017/12/22"),380493],[new Date("2017/12/23"),308072],[new Date("2017/12/24"),279371],[new Date("2017/12/25"),228791],[new Date("2017/12/26"),247298],[new Date("2017/12/27"),307486],[new Date("2017/12/28"),304904],[new Date("2017/12/29"),353659],[new Date("2017/12/30"),344260],[new Date("2017/12/31"),290259],[new Date("2018/01/01"),241601],[new Date("2018/01/02"),340809],[new Date("2018/01/03"),395806],[new Date("2018/01/04"),424840],[new Date("2018/01/05"),342564],[new Date("2018/01/06"),358679],[new Date("2018/01/07"),368025],[new Date("2018/01/08"),345506],[new Date("2018/01/09"),360101],[new Date("2018/01/10"),347227],[new Date("2018/01/11"),337766],[new Date("2018/01/12"),299913],[new Date("2018/01/13"),265586],[new Date("2018/01/14"),234890],[new Date("2018/01/15"),273473],[new Date("2018/01/16"),303566],[new Date("2018/01/17"),315604],[new Date("2018/01/18"),309322],[new Date("2018/01/19"),243454],[new Date("2018/01/20"),240433],[new Date("2018/01/21"),215435],[new Date("2018/01/22"),245395],[new Date("2018/01/23"),271759],[new Date("2018/01/24"),250247],[new Date("2018/01/25"),236422],[new Date("2018/01/26"),220304],[new Date("2018/01/27"),193421],[new Date("2018/01/28"),213288],[new Date("2018/01/29"),232028],[new Date("2018/01/30"),236442],[new Date("2018/01/31"),204159],[new Date("2018/02/01"),257504],[new Date("2018/02/02"),235750],[new Date("2018/02/03"),194733],[new Date("2018/02/04"),173509],[new Date("2018/02/05"),216178],[new Date("2018/02/06"),243950],[new Date("2018/02/07"),213578],[new Date("2018/02/08"),173158],[new Date("2018/02/09"),177725],[new Date("2018/02/10"),181640],[new Date("2018/02/11"),147057],[new Date("2018/02/12"),186752],[new Date("2018/02/13"),182820],[new Date("2018/02/14"),196238],[new Date("2018/02/15"),198052],[new Date("2018/02/16"),187581],[new Date("2018/02/17"),173640],[new Date("2018/02/18"),159333],[new Date("2018/02/19"),187205],[new Date("2018/02/20"),198314],[new Date("2018/02/21"),205032],[new Date("2018/02/22"),183086],[new Date("2018/02/23"),185045],[new Date("2018/02/24"),154389],[new Date("2018/02/25"),144698],[new Date("2018/02/26"),186333],[new Date("2018/02/27"),219464],[new Date("2018/02/28"),189068],[new Date("2018/03/01"),233579],[new Date("2018/03/02"),194917],[new Date("2018/03/03"),176844],[new Date("2018/03/04"),160083],[new Date("2018/03/05"),201289],[new Date("2018/03/06"),205860],[new Date("2018/03/07"),213821],[new Date("2018/03/08"),196260],[new Date("2018/03/09"),198034],[new Date("2018/03/10"),156088],[new Date("2018/03/11"),150731],[new Date("2018/03/12"),188233],[new Date("2018/03/13"),195982],[new Date("2018/03/14"),190898],[new Date("2018/03/15"),206042],[new Date("2018/03/16"),186823],[new Date("2018/03/17"),154347],[new Date("2018/03/18"),164250],[new Date("2018/03/19"),191373],[new Date("2018/03/20"),195041],[new Date("2018/03/21"),194694],[new Date("2018/03/22"),185044],[new Date("2018/03/23"),179685],[new Date("2018/03/24"),156931],[new Date("2018/03/25"),135139],[new Date("2018/03/26"),187700],[new Date("2018/03/27"),186913],[new Date("2018/03/28"),177386],[new Date("2018/03/29"),192259],[new Date("2018/03/30"),185778],[new Date("2018/03/31"),148489],[new Date("2018/04/01"),134967],[new Date("2018/04/02"),168022],[new Date("2018/04/03"),198756],[new Date("2018/04/04"),185563],[new Date("2018/04/05"),181676],[new Date("2018/04/06"),172751],[new Date("2018/04/07"),154459],[new Date("2018/04/08"),138374],[new Date("2018/04/09"),176416],[new Date("2018/04/10"),186251],[new Date("2018/04/11"),183087],[new Date("2018/04/12"),210725],[new Date("2018/04/13"),217117],[new Date("2018/04/14"),161706],[new Date("2018/04/15"),173868],[new Date("2018/04/16"),195965],[new Date("2018/04/17"),201658],[new Date("2018/04/18"),200580],[new Date("2018/04/19"),213345],[new Date("2018/04/20"),207640],[new Date("2018/04/21"),193816],[new Date("2018/04/22"),171710],[new Date("2018/04/23"),226200],[new Date("2018/04/24"),254334],[new Date("2018/04/25"),213032],[new Date("2018/04/26"),216591],[new Date("2018/04/27"),210977],[new Date("2018/04/28"),203553],[new Date("2018/04/29"),180640],[new Date("2018/04/30"),214952],[new Date("2018/05/01"),199801],[new Date("2018/05/02"),212156],[new Date("2018/05/03"),228370],[new Date("2018/05/04"),218931],[new Date("2018/05/05"),202542],[new Date("2018/05/06"),171624],[new Date("2018/05/07"),204913],[new Date("2018/05/08"),217671],[new Date("2018/05/09"),206419],[new Date("2018/05/10"),208807],[new Date("2018/05/11"),213497],[new Date("2018/05/12"),181889],[new Date("2018/05/13"),158646],[new Date("2018/05/14"),209565],[new Date("2018/05/15"),214633],[new Date("2018/05/16"),208284],[new Date("2018/05/17"),192551],[new Date("2018/05/18"),211348],[new Date("2018/05/19"),173120],[new Date("2018/05/20"),158519],[new Date("2018/05/21"),202490],[new Date("2018/05/22"),203186],[new Date("2018/05/23"),223034],[new Date("2018/05/24"),206682],[new Date("2018/05/25"),196005],[new Date("2018/05/26"),158621],[new Date("2018/05/27"),144140],[new Date("2018/05/28"),188907],[new Date("2018/05/29"),204630],[new Date("2018/05/30"),203903],[new Date("2018/05/31"),209356],[new Date("2018/06/01"),205315],[new Date("2018/06/02"),174345],[new Date("2018/06/03"),163280],[new Date("2018/06/04"),209733],[new Date("2018/06/05"),212726],[new Date("2018/06/06"),206270],[new Date("2018/06/07"),207484],[new Date("2018/06/08"),200234],[new Date("2018/06/09"),171163],[new Date("2018/06/10"),179682],[new Date("2018/06/11"),213056],[new Date("2018/06/12"),214450],[new Date("2018/06/13"),211686],[new Date("2018/06/14"),209876],[new Date("2018/06/15"),205708],[new Date("2018/06/16"),158924],[new Date("2018/06/17"),144751],[new Date("2018/06/18"),196141],[new Date("2018/06/19"),191650],[new Date("2018/06/20"),198734],[new Date("2018/06/21"),197943],[new Date("2018/06/22"),203993],[new Date("2018/06/23"),163135],[new Date("2018/06/24"),157851],[new Date("2018/06/25"),200016],[new Date("2018/06/26"),195258],[new Date("2018/06/27"),187980],[new Date("2018/06/28"),187467],[new Date("2018/06/29"),197730],[new Date("2018/06/30"),180924],[new Date("2018/07/01"),156100],[new Date("2018/07/02"),199153],[new Date("2018/07/03"),216631],[new Date("2018/07/04"),206654],[new Date("2018/07/05"),199463],[new Date("2018/07/06"),200833],[new Date("2018/07/07"),170004],[new Date("2018/07/08"),155527],[new Date("2018/07/09"),206410],[new Date("2018/07/10"),215914],[new Date("2018/07/11"),202468],[new Date("2018/07/12"),203394],[new Date("2018/07/13"),207761],[new Date("2018/07/14"),176342],[new Date("2018/07/15"),161018],[new Date("2018/07/16"),207722],[new Date("2018/07/17"),233807],[new Date("2018/07/18"),238595],[new Date("2018/07/19"),224868],[new Date("2018/07/20"),225375],[new Date("2018/07/21"),184666],[new Date("2018/07/22"),166947],[new Date("2018/07/23"),229314],[new Date("2018/07/24"),259199],[new Date("2018/07/25"),250031],[new Date("2018/07/26"),231514],[new Date("2018/07/27"),229230],[new Date("2018/07/28"),188093],[new Date("2018/07/29"),168237],[new Date("2018/07/30"),230790],[new Date("2018/07/31"),242830],[new Date("2018/08/01"),240894],[new Date("2018/08/02"),224720],[new Date("2018/08/03"),229693],[new Date("2018/08/04"),191481],[new Date("2018/08/05"),172021],[new Date("2018/08/06"),218476],[new Date("2018/08/07"),232894],[new Date("2018/08/08"),235154],[new Date("2018/08/09"),222177],[new Date("2018/08/10"),225972],[new Date("2018/08/11"),192268],[new Date("2018/08/12"),164889],[new Date("2018/08/13"),222079],[new Date("2018/08/14"),247486],[new Date("2018/08/15"),245905],[new Date("2018/08/16"),232177],[new Date("2018/08/17"),233642],[new Date("2018/08/18"),190775],[new Date("2018/08/19"),167255],[new Date("2018/08/20"),214833],[new Date("2018/08/21"),217629],[new Date("2018/08/22"),230173],[new Date("2018/08/23"),217203],[new Date("2018/08/24"),219702],[new Date("2018/08/25"),196285],[new Date("2018/08/26"),172574],[new Date("2018/08/27"),223471],[new Date("2018/08/28"),237886],[new Date("2018/08/29"),237369],[new Date("2018/08/30"),231237],[new Date("2018/08/31"),236921],[new Date("2018/09/01"),213180],[new Date("2018/09/02"),187001],[new Date("2018/09/03"),222753],[new Date("2018/09/04"),232139],[new Date("2018/09/05"),246345],[new Date("2018/09/06"),252111],[new Date("2018/09/07"),230638],[new Date("2018/09/08"),204278],[new Date("2018/09/09"),188749],[new Date("2018/09/10"),222731],[new Date("2018/09/11"),237430],[new Date("2018/09/12"),233107],[new Date("2018/09/13"),234061],[new Date("2018/09/14"),223118],[new Date("2018/09/15"),210931],[new Date("2018/09/16"),179344],[new Date("2018/09/17"),240017],[new Date("2018/09/18"),244117],[new Date("2018/09/19"),250881],[new Date("2018/09/20"),253520],[new Date("2018/09/21"),272907],[new Date("2018/09/22"),225382],[new Date("2018/09/23"),200169],[new Date("2018/09/24"),237522],[new Date("2018/09/25"),251944],[new Date("2018/09/26"),243788],[new Date("2018/09/27"),248543],[new Date("2018/09/28"),254085],[new Date("2018/09/29"),218187],[new Date("2018/09/30"),208047],[new Date("2018/10/01"),242662],[new Date("2018/10/02"),244635],[new Date("2018/10/03"),242158],[new Date("2018/10/04"),243007],[new Date("2018/10/05"),244589],[new Date("2018/10/06"),214718],[new Date("2018/10/07"),219589],[new Date("2018/10/08"),247906],[new Date("2018/10/09"),235732],[new Date("2018/10/10"),244801],[new Date("2018/10/11"),262308],[new Date("2018/10/12"),243042],[new Date("2018/10/13"),204956],[new Date("2018/10/14"),191145],[new Date("2018/10/15"),266783],[new Date("2018/10/16"),257832],[new Date("2018/10/17"),260224],[new Date("2018/10/18"),253312],[new Date("2018/10/19"),253684],[new Date("2018/10/20"),227678],[new Date("2018/10/21"),211367],[new Date("2018/10/22"),255169],[new Date("2018/10/23"),253309],[new Date("2018/10/24"),253978],[new Date("2018/10/25"),254462],[new Date("2018/10/26"),252859],[new Date("2018/10/27"),233613],[new Date("2018/10/28"),219720],[new Date("2018/10/29"),269608],[new Date("2018/10/30"),283173],[new Date("2018/10/31"),288120],[new Date("2018/11/01"),281787],[new Date("2018/11/02"),292561],[new Date("2018/11/03"),249403],[new Date("2018/11/04"),226124],[new Date("2018/11/05"),296139],[new Date("2018/11/06"),285323],[new Date("2018/11/07"),293604],[new Date("2018/11/08"),277476],[new Date("2018/11/09"),283769],[new Date("2018/11/10"),252368],[new Date("2018/11/11"),246845],[new Date("2018/11/12"),299866],[new Date("2018/11/13"),279040],[new Date("2018/11/14"),292620],[new Date("2018/11/15"),291398],[new Date("2018/11/16"),282998],[new Date("2018/11/17"),262504],[new Date("2018/11/18"),239680],[new Date("2018/11/19"),267845],[new Date("2018/11/20"),288318],[new Date("2018/11/21"),254837],[new Date("2018/11/22"),265994],[new Date("2018/11/23"),275136],[new Date("2018/11/24"),249874],[new Date("2018/11/25"),239129],[new Date("2018/11/26"),256951],[new Date("2018/11/27"),268402],[new Date("2018/11/28"),254338],[new Date("2018/11/29"),246121],[new Date("2018/11/30"),250056],[new Date("2018/12/01"),241723],[new Date("2018/12/02"),222559],[new Date("2018/12/03"),240538],[new Date("2018/12/04"),270051],[new Date("2018/12/05"),256371],[new Date("2018/12/06"),279519],[new Date("2018/12/07"),253776],[new Date("2018/12/08"),230977],[new Date("2018/12/09"),238441],[new Date("2018/12/10"),258229],[new Date("2018/12/11"),251362],[new Date("2018/12/12"),261303],[new Date("2018/12/13"),268291],[new Date("2018/12/14"),275655],[new Date("2018/12/15"),262730],[new Date("2018/12/16"),226338],[new Date("2018/12/17"),298663],[new Date("2018/12/18"),266117],[new Date("2018/12/19"),302243],[new Date("2018/12/20"),287138],[new Date("2018/12/21"),280448],[new Date("2018/12/22"),251041],[new Date("2018/12/23"),250563],[new Date("2018/12/24"),272145],[new Date("2018/12/25"),264893],[new Date("2018/12/26"),281148],[new Date("2018/12/27"),299846],[new Date("2018/12/28"),308100],[new Date("2018/12/29"),264842],[new Date("2018/12/30"),267463],[new Date("2018/12/31"),259529],[new Date("2019/01/01"),234576],[new Date("2019/01/02"),271545],[new Date("2019/01/03"),290861],[new Date("2019/01/04"),281623],[new Date("2019/01/05"),265029],[new Date("2019/01/06"),258381],[new Date("2019/01/07"),284641],[new Date("2019/01/08"),318355],[new Date("2019/01/09"),318892],[new Date("2019/01/10"),327182],[new Date("2019/01/11"),308224],[new Date("2019/01/12"),281364],[new Date("2019/01/13"),276860],[new Date("2019/01/14"),326536],[new Date("2019/01/15"),302147],[new Date("2019/01/16"),305569],[new Date("2019/01/17"),296568],[new Date("2019/01/18"),305827],[new Date("2019/01/19"),282055],[new Date("2019/01/20"),293961],[new Date("2019/01/21"),315052],[new Date("2019/01/22"),295910],[new Date("2019/01/23"),293348],[new Date("2019/01/24"),307984],[new Date("2019/01/25"),300947],[new Date("2019/01/26"),288135],[new Date("2019/01/27"),276514],[new Date("2019/01/28"),307917],[new Date("2019/01/29"),326016],[new Date("2019/01/30"),321844],[new Date("2019/01/31"),353790],[new Date("2019/02/01"),339183],[new Date("2019/02/02"),321888],[new Date("2019/02/03"),300033],[new Date("2019/02/04"),335141],[new Date("2019/02/05"),353922],[new Date("2019/02/06"),349432],[new Date("2019/02/07"),352872],[new Date("2019/02/08"),335117],[new Date("2019/02/09"),310742],[new Date("2019/02/10"),299469],[new Date("2019/02/11"),315580],[new Date("2019/02/12"),271445],[new Date("2019/02/13"),352498],[new Date("2019/02/14"),354342],[new Date("2019/02/15"),296602],[new Date("2019/02/16"),331987],[new Date("2019/02/17"),327304],[new Date("2019/02/18"),344119],[new Date("2019/02/19"),348086],[new Date("2019/02/20"),314190],[new Date("2019/02/21"),297476],[new Date("2019/02/22"),347677],[new Date("2019/02/23"),328096],[new Date("2019/02/24"),320309],[new Date("2019/02/25"),336491],[new Date("2019/02/26"),366407],[new Date("2019/02/27"),344419],[new Date("2019/02/28"),367677],[new Date("2019/03/01"),354260],[new Date("2019/03/02"),335732],[new Date("2019/03/03"),353537],[new Date("2019/03/04"),304051],[new Date("2019/03/05"),285567],[new Date("2019/03/06"),277735],[new Date("2019/03/07"),282381],[new Date("2019/03/08"),285118],[new Date("2019/03/09"),239354],[new Date("2019/03/10"),212741],[new Date("2019/03/11"),294599],[new Date("2019/03/12"),285510],[new Date("2019/03/13"),285822],[new Date("2019/03/14"),299774],[new Date("2019/03/15"),296817],[new Date("2019/03/16"),262104],[new Date("2019/03/17"),227144],[new Date("2019/03/18"),291344],[new Date("2019/03/19"),304570],[new Date("2019/03/20"),304799],[new Date("2019/03/21"),300569],[new Date("2019/03/22"),298363],[new Date("2019/03/23"),251428],[new Date("2019/03/24"),226016],[new Date("2019/03/25"),322043],[new Date("2019/03/26"),366281],[new Date("2019/03/27"),383037],[new Date("2019/03/28"),393552],[new Date("2019/03/29"),369670],[new Date("2019/03/30"),377644],[new Date("2019/03/31"),381513],[new Date("2019/04/01"),368768],[new Date("2019/04/02"),401350],[new Date("2019/04/03"),360108],[new Date("2019/04/04"),354520],[new Date("2019/04/05"),386932],[new Date("2019/04/06"),359430],[new Date("2019/04/07"),350490],[new Date("2019/04/08"),372269],[new Date("2019/04/09"),345939],[new Date("2019/04/10"),396353],[new Date("2019/04/11"),402645],[new Date("2019/04/12"),376616],[new Date("2019/04/13"),366941],[new Date("2019/04/14"),336908],[new Date("2019/04/15"),381328],[new Date("2019/04/16"),358372],[new Date("2019/04/17"),350599],[new Date("2019/04/18"),382832],[new Date("2019/04/19"),361976],[new Date("2019/04/20"),319709],[new Date("2019/04/21"),390573],[new Date("2019/04/22"),341880],[new Date("2019/04/23"),311637],[new Date("2019/04/24"),404116],[new Date("2019/04/25"),383946],[new Date("2019/04/26"),381058],[new Date("2019/04/27"),358871],[new Date("2019/04/28"),383128],[new Date("2019/04/29"),363044],[new Date("2019/04/30"),346346],[new Date("2019/05/01"),439378],[new Date("2019/05/02"),452462],[new Date("2019/05/03"),382880],[new Date("2019/05/04"),355778],[new Date("2019/05/05"),330603],[new Date("2019/05/06"),378325],[new Date("2019/05/07"),329816],[new Date("2019/05/08"),392929],[new Date("2019/05/09"),361419],[new Date("2019/05/10"),322838],[new Date("2019/05/11"),344827],[new Date("2019/05/12"),338413],[new Date("2019/05/13"),390261],[new Date("2019/05/14"),367218],[new Date("2019/05/15"),368752],[new Date("2019/05/16"),374916],[new Date("2019/05/17"),361503],[new Date("2019/05/18"),359551],[new Date("2019/05/19"),346696],[new Date("2019/05/20"),381421],[new Date("2019/05/21"),380736],[new Date("2019/05/22"),394720],[new Date("2019/05/23"),389185],[new Date("2019/05/24"),373729],[new Date("2019/05/25"),338258],[new Date("2019/05/26"),373907],[new Date("2019/05/27"),399417],[new Date("2019/05/28"),390263],[new Date("2019/05/29"),404981],[new Date("2019/05/30"),376714],[new Date("2019/05/31"),298880],[new Date("2019/06/01"),331941],[new Date("2019/06/02"),300872],[new Date("2019/06/03"),293890],[new Date("2019/06/04"),374609],[new Date("2019/06/05"),372788],[new Date("2019/06/06"),364369],[new Date("2019/06/07"),349853],[new Date("2019/06/08"),294245],[new Date("2019/06/09"),300770],[new Date("2019/06/10"),353472],[new Date("2019/06/11"),340306],[new Date("2019/06/12"),328333],[new Date("2019/06/13"),364222],[new Date("2019/06/14"),364214],[new Date("2019/06/15"),330808],[new Date("2019/06/16"),295124],[new Date("2019/06/17"),320939],[new Date("2019/06/18"),394680],[new Date("2019/06/19"),400855],[new Date("2019/06/20"),329959],[new Date("2019/06/21"),337608],[new Date("2019/06/22"),353934],[new Date("2019/06/23"),379907],[new Date("2019/06/24"),388165],[new Date("2019/06/25"),361239],[new Date("2019/06/26"),399459],[new Date("2019/06/27"),360908]]
